On computing the zeros of a class of Sobolev orthogonal polynomials

A fast and weakly stable method for computing the zeros of a particular class of hypergeometric polynomials is presented. The studied hypergeometric polynomials satisfy a higher order differential equation and generalize Laguerre polynomials. The theoretical study of the asymptotic distribution of the spectrum of these polynomials is an active research topic. In this article we do not contribute to the theory, but provide a practical method to contribute to further and better understanding of the asymptotic behavior. The polynomials under consideration fit into the class of Sobolev orthogonal polynomials, satisfying a four--term recurrence relation. This allows computing the roots via a generalized eigenvalue problem. After condition enhancing similarity transformations, the problem is transformed into the computation of the eigenvalues of a comrade matrix, which is a symmetric tridiagonal modified by a rank--one matrix. The eigenvalues are then retrieved by relying on an existing structured rank based fast algorithm. Numerical examples are reported studying the accuracy, stability and conforming the efficiency for various parameter settings of the proposed approach.

==> Experiment1/A.txt <==
-1,Inf
-0.999,5.40380859375
-0.998,5.1142578125
-0.997,4.94482421875
-0.996,4.8232421875
-0.995,4.72900390625
-0.994,4.65234375
-0.993,4.58837890625
-0.992,4.53125
-0.991,4.48095703125
-0.99,4.435546875
-0.989,4.39501953125
-0.988,4.357421875
-0.987,4.32275390625
-0.986,4.291015625
-0.985,4.26123046875
-0.984,4.2333984375
-0.983,4.20654296875
-0.982,4.181640625
-0.981,4.15771484375
-0.98,4.134765625
-0.979,4.11279296875
-0.978,4.0927734375
-0.977,4.07275390625
-0.976,4.0537109375
-0.975,4.03564453125
-0.974,4.0185546875
-0.973,4.00146484375
-0.972,3.9853515625
-0.971,3.96923828125
-0.97,3.9541015625
-0.969,3.93896484375
-0.968,3.9248046875
-0.967,3.91064453125
-0.966,3.896484375
-0.965,3.88330078125
-0.964,3.8701171875
-0.963,3.85693359375
-0.962,3.8447265625
-0.961,3.83251953125
-0.96,3.8212890625
-0.959,3.80908203125
-0.958,3.7978515625
-0.957,3.78759765625
-0.956,3.7763671875
-0.955,3.76611328125
-0.954,3.755859375
-0.953,3.74560546875
-0.952,3.7353515625
-0.951,3.72607421875
-0.95,3.716796875
-0.949,3.70654296875
-0.948,3.697265625
-0.947,3.68798828125
-0.946,3.6787109375
-0.945,3.67041015625
-0.944,3.6611328125
-0.943,3.65283203125
-0.942,3.6435546875
-0.941,3.63525390625
-0.94,3.626953125
-0.939,3.61865234375
-0.938,3.611328125
-0.937,3.60302734375
-0.936,3.5947265625
-0.935,3.58740234375
-0.934,3.580078125
-0.933,3.57275390625
-0.932,3.5654296875
-0.931,3.55810546875
-0.93,3.55078125
-0.929,3.54345703125
-0.928,3.5361328125
-0.927,3.52978515625
-0.926,3.5224609375
-0.925,3.51611328125
-0.924,3.5087890625
-0.923,3.50244140625
-0.922,3.49609375
-0.921,3.48974609375
-0.92,3.4833984375
-0.919,3.47705078125
-0.918,3.470703125
-0.917,3.46435546875
-0.916,3.4580078125
-0.915,3.45263671875
-0.914,3.4462890625
-0.913,3.43994140625
-0.912,3.43359375
-0.911,3.42822265625
-0.91,3.421875
-0.909,3.41552734375
-0.908,3.41015625
-0.907,3.40478515625
-0.906,3.3984375
-0.905,3.39306640625
-0.904,3.3876953125
-0.903,3.38232421875
-0.902,3.3759765625
-0.901,3.37060546875
-0.9,3.365234375
-0.899,3.35986328125
-0.898,3.3544921875
-0.897,3.34912109375
-0.896,3.3447265625
-0.895,3.33935546875
-0.894,3.333984375
-0.893,3.32861328125
-0.892,3.32421875
-0.891,3.31884765625
-0.89,3.3134765625
-0.889,3.30908203125
-0.888,3.3037109375
-0.887,3.29931640625
-0.886,3.2939453125
-0.885,3.28955078125
-0.884,3.28515625
-0.883,3.27978515625
-0.882,3.275390625
-0.881,3.27099609375
-0.88,3.2666015625
-0.879,3.26123046875
-0.878,3.2568359375
-0.877,3.25244140625
-0.876,3.248046875
-0.875,3.24365234375
-0.874,3.2392578125
-0.873,3.23486328125
-0.872,3.23046875
-0.871,3.22607421875
-0.87,3.2216796875
-0.869,3.21728515625
-0.868,3.212890625
-0.867,3.20947265625
-0.866,3.205078125
-0.865,3.20068359375
-0.864,3.1962890625
-0.863,3.19189453125
-0.862,3.1875
-0.861,3.18408203125
-0.86,3.1796875
-0.859,3.17529296875
-0.858,3.1708984375
-0.857,3.16748046875
-0.856,3.1630859375
-0.855,3.15869140625
-0.854,3.1552734375
-0.853,3.15087890625
-0.852,3.146484375
-0.851,3.14306640625
-0.85,3.138671875
-0.849,3.13525390625
-0.848,3.130859375
-0.847,3.12744140625
-0.846,3.1240234375
-0.845,3.11962890625
-0.844,3.1162109375
-0.843,3.11181640625
-0.842,3.1083984375
-0.841,3.10498046875
-0.84,3.1005859375
-0.839,3.09716796875
-0.838,3.09375
-0.837,3.09033203125
-0.836,3.0859375
-0.835,3.08251953125
-0.834,3.0791015625
-0.833,3.07568359375
-0.832,3.072265625
-0.831,3.06787109375
-0.83,3.064453125
-0.829,3.06103515625
-0.828,3.0576171875
-0.827,3.05419921875
-0.826,3.05078125
-0.825,3.04736328125
-0.824,3.0439453125
-0.823,3.04052734375
-0.822,3.037109375
-0.821,3.03369140625
-0.82,3.0302734375
-0.819,3.02685546875
-0.818,3.0234375
-0.817,3.02001953125
-0.816,3.017578125
-0.815,3.01416015625
-0.814,3.0107421875
-0.813,3.00732421875
-0.812,3.00390625
-0.811,3.00048828125
-0.81,2.998046875
-0.809,2.99462890625
-0.808,2.9912109375
-0.807,2.98779296875
-0.806,2.9853515625
-0.805,2.98193359375
-0.804,2.978515625
-0.803,2.97607421875
-0.802,2.97265625
-0.801,2.96923828125
-0.8,2.966796875
-0.799,2.96337890625
-0.798,2.9599609375
-0.797,2.95751953125
-0.796,2.9541015625
-0.795,2.95068359375
-0.794,2.9482421875
-0.793,2.94482421875
-0.792,2.94140625
-0.791,2.93896484375
-0.79,2.935546875
-0.789,2.93212890625
-0.788,2.9296875
-0.787,2.92626953125
-0.786,2.923828125
-0.785,2.92041015625
-0.784,2.91796875
-0.783,2.91455078125
-0.782,2.912109375
-0.781,2.90869140625
-0.78,2.90625
-0.779,2.90283203125
-0.778,2.900390625
-0.777,2.89697265625
-0.776,2.89453125
-0.775,2.89111328125
-0.774,2.888671875
-0.773,2.88525390625
-0.772,2.8828125
-0.771,2.88037109375
-0.77,2.876953125
-0.769,2.87451171875
-0.768,2.8720703125
-0.767,2.86865234375
-0.766,2.8662109375
-0.765,2.86279296875
-0.764,2.8603515625
-0.763,2.85791015625
-0.762,2.85546875
-0.761,2.85205078125
-0.76,2.849609375
-0.759,2.84716796875
-0.758,2.8447265625
-0.757,2.84130859375
-0.756,2.8388671875
-0.755,2.83642578125
-0.754,2.833984375
-0.753,2.83056640625
-0.752,2.828125
-0.751,2.82568359375
-0.75,2.8232421875
-0.749,2.82080078125
-0.748,2.818359375
-0.747,2.81494140625
-0.746,2.8125
-0.745,2.81005859375
-0.744,2.8076171875
-0.743,2.80517578125
-0.742,2.802734375
-0.741,2.80029296875
-0.74,2.7978515625
-0.739,2.79541015625
-0.738,2.79296875
-0.737,2.78955078125
-0.736,2.787109375
-0.735,2.78466796875
-0.734,2.7822265625
-0.733,2.77978515625
-0.732,2.77734375
-0.731,2.77490234375
-0.73,2.7724609375
-0.729,2.77001953125
-0.728,2.767578125
-0.727,2.76513671875
-0.726,2.7626953125
-0.725,2.76025390625
-0.724,2.7587890625
-0.723,2.75634765625
-0.722,2.75390625
-0.721,2.75146484375
-0.72,2.7490234375
-0.719,2.74658203125
-0.718,2.744140625
-0.717,2.74169921875
-0.716,2.7392578125
-0.715,2.73681640625
-0.714,2.7353515625
-0.713,2.73291015625
-0.712,2.73046875
-0.711,2.72802734375
-0.71,2.7255859375
-0.709,2.72314453125
-0.708,2.7216796875
-0.707,2.71923828125
-0.706,2.716796875
-0.705,2.71435546875
-0.704,2.7119140625
-0.703,2.71044921875
-0.702,2.7080078125
-0.701,2.70556640625
-0.7,2.703125
-0.699,2.70068359375
-0.698,2.6982421875
-0.697,2.69677734375
-0.696,2.6943359375
-0.695,2.69189453125
-0.694,2.689453125
-0.693,2.68701171875
-0.692,2.685546875
-0.691,2.68310546875
-0.69,2.6806640625
-0.689,2.67822265625
-0.688,2.6767578125
-0.687,2.67431640625
-0.686,2.671875
-0.685,2.66943359375
-0.684,2.66796875
-0.683,2.66552734375
-0.682,2.6630859375
-0.681,2.66162109375
-0.68,2.6591796875
-0.679,2.65673828125
-0.678,2.654296875
-0.677,2.65283203125
-0.676,2.650390625
-0.675,2.64794921875
-0.674,2.646484375
-0.673,2.64404296875
-0.672,2.642578125
-0.671,2.64013671875
-0.67,2.6376953125
-0.669,2.63623046875
-0.668,2.6337890625
-0.667,2.63134765625
-0.666,2.6298828125
-0.665,2.62744140625
-0.664,2.6259765625
-0.663,2.62353515625
-0.662,2.6220703125
-0.661,2.61962890625
-0.66,2.6171875
-0.659,2.61572265625
-0.658,2.61328125
-0.657,2.61181640625
-0.656,2.609375
-0.655,2.60791015625
-0.654,2.60546875
-0.653,2.60400390625
-0.652,2.6015625
-0.651,2.60009765625
-0.65,2.59765625
-0.649,2.59619140625
-0.648,2.59375
-0.647,2.59228515625
-0.646,2.58984375
-0.645,2.58837890625
-0.644,2.5859375
-0.643,2.58447265625
-0.642,2.58203125
-0.641,2.58056640625
-0.64,2.578125
-0.639,2.57666015625
-0.638,2.5751953125
-0.637,2.57275390625
-0.636,2.5712890625
-0.635,2.56884765625
-0.634,2.5673828125
-0.633,2.56494140625
-0.632,2.5634765625
-0.631,2.56201171875
-0.63,2.5595703125
-0.629,2.55810546875
-0.628,2.556640625
-0.627,2.55419921875
-0.626,2.552734375
-0.625,2.55029296875
-0.624,2.548828125
-0.623,2.54736328125
-0.622,2.544921875
-0.621,2.54345703125
-0.62,2.5419921875
-0.619,2.53955078125
-0.618,2.5380859375
-0.617,2.53662109375
-0.616,2.5341796875
-0.615,2.53271484375
-0.614,2.53125
-0.613,2.52978515625
-0.612,2.52734375
-0.611,2.52587890625
-0.61,2.5244140625
-0.609,2.52197265625
-0.608,2.5205078125
-0.607,2.51904296875
-0.606,2.517578125
-0.605,2.51513671875
-0.604,2.513671875
-0.603,2.51220703125
-0.602,2.5107421875
-0.601,2.50830078125
-0.6,2.5068359375
-0.599,2.50537109375
-0.598,2.50390625
-0.597,2.50244140625
-0.596,2.5
-0.595,2.49853515625
-0.594,2.4970703125
-0.593,2.49560546875
-0.592,2.494140625
-0.591,2.49169921875
-0.59,2.490234375
-0.589,2.48876953125
-0.588,2.4873046875
-0.587,2.48583984375
-0.586,2.4833984375
-0.585,2.48193359375
-0.584,2.48046875
-0.583,2.47900390625
-0.582,2.4775390625
-0.581,2.47607421875
-0.58,2.474609375
-0.579,2.47216796875
-0.578,2.470703125
-0.577,2.46923828125
-0.576,2.4677734375
-0.575,2.46630859375
-0.574,2.46484375
-0.573,2.46337890625
-0.572,2.4619140625
-0.571,2.46044921875
-0.57,2.458984375
-0.569,2.45654296875
-0.568,2.455078125
-0.567,2.45361328125
-0.566,2.4521484375
-0.565,2.45068359375
-0.564,2.44921875
-0.563,2.44775390625
-0.562,2.4462890625
-0.561,2.44482421875
-0.56,2.443359375
-0.559,2.44189453125
-0.558,2.4404296875
-0.557,2.43896484375
-0.556,2.4375
-0.555,2.43603515625
-0.554,2.4345703125
-0.553,2.43310546875
-0.552,2.431640625
-0.551,2.43017578125
-0.55,2.4287109375
-0.549,2.42724609375
-0.548,2.42578125
-0.547,2.42431640625
-0.546,2.4228515625
-0.545,2.42138671875
-0.544,2.419921875
-0.543,2.41845703125
-0.542,2.4169921875
-0.541,2.41552734375
-0.54,2.4140625
-0.539,2.41259765625
-0.538,2.4111328125
-0.537,2.40966796875
-0.536,2.408203125
-0.535,2.40771484375
-0.534,2.40625
-0.533,2.40478515625
-0.532,2.4033203125
-0.531,2.40185546875
-0.53,2.400390625
-0.529,2.39892578125
-0.528,2.3974609375
-0.527,2.39599609375
-0.526,2.39453125
-0.525,2.39306640625
-0.524,2.3916015625
-0.523,2.39013671875
-0.522,2.3896484375
-0.521,2.38818359375
-0.52,2.38671875
-0.519,2.38525390625
-0.518,2.3837890625
-0.517,2.38232421875
-0.516,2.380859375
-0.515,2.37939453125
-0.514,2.37890625
-0.513,2.37744140625
-0.512,2.3759765625
-0.511,2.37451171875
-0.51,2.373046875
-0.509,2.37158203125
-0.508,2.3701171875
-0.507,2.36962890625
-0.506,2.3681640625
-0.505,2.36669921875
-0.504,2.365234375
-0.503,2.36376953125
-0.502,2.36328125
-0.501,2.36181640625
-0.5,2.3603515625
-0.499,2.35888671875
-0.498,2.357421875
-0.497,2.35693359375
-0.496,2.35546875
-0.495,2.35400390625
-0.494,2.3525390625
-0.493,2.35205078125
-0.492,2.3505859375
-0.491,2.34912109375
-0.49,2.34765625
-0.489,2.34716796875
-0.488,2.345703125
-0.487,2.34423828125
-0.486,2.3427734375
-0.485,2.34228515625
-0.484,2.3408203125
-0.483,2.33935546875
-0.482,2.337890625
-0.481,2.33740234375
-0.48,2.3359375
-0.479,2.33447265625
-0.478,2.333984375
-0.477,2.33251953125
-0.476,2.3310546875
-0.475,2.33056640625
-0.474,2.3291015625
-0.473,2.32763671875
-0.472,2.3271484375
-0.471,2.32568359375
-0.47,2.32421875
-0.469,2.32373046875
-0.468,2.322265625
-0.467,2.32080078125
-0.466,2.3203125
-0.465,2.31884765625
-0.464,2.3173828125
-0.463,2.31689453125
-0.462,2.3154296875
-0.461,2.31396484375
-0.46,2.3134765625
-0.459,2.31201171875
-0.458,2.3115234375
-0.457,2.31005859375
-0.456,2.30859375
-0.455,2.30810546875
-0.454,2.306640625
-0.453,2.30615234375
-0.452,2.3046875
-0.451,2.30322265625
-0.45,2.302734375
-0.449,2.30126953125
-0.448,2.30078125
-0.447,2.29931640625
-0.446,2.298828125
-0.445,2.29736328125
-0.444,2.296875
-0.443,2.29541015625
-0.442,2.2939453125
-0.441,2.29345703125
-0.44,2.2919921875
-0.439,2.29150390625
-0.438,2.2900390625
-0.437,2.28955078125
-0.436,2.2880859375
-0.435,2.28759765625
-0.434,2.2861328125
-0.433,2.28564453125
-0.432,2.2841796875
-0.431,2.28369140625
-0.43,2.2822265625
-0.429,2.28173828125
-0.428,2.2802734375
-0.427,2.27978515625
-0.426,2.2783203125
-0.425,2.27783203125
-0.424,2.2763671875
-0.423,2.27587890625
-0.422,2.275390625
-0.421,2.27392578125
-0.42,2.2734375
-0.419,2.27197265625
-0.418,2.271484375
-0.417,2.27001953125
-0.416,2.26953125
-0.415,2.26904296875
-0.414,2.267578125
-0.413,2.26708984375
-0.412,2.265625
-0.411,2.26513671875
-0.41,2.2646484375
-0.409,2.26318359375
-0.408,2.2626953125
-0.407,2.26123046875
-0.406,2.2607421875
-0.405,2.26025390625
-0.404,2.2587890625
-0.403,2.25830078125
-0.402,2.2578125
-0.401,2.25634765625
-0.4,2.255859375
-0.399,2.25439453125
-0.398,2.25390625
-0.397,2.25341796875
-0.396,2.251953125
-0.395,2.25146484375
-0.394,2.2509765625
-0.393,2.24951171875
-0.392,2.2490234375
-0.391,2.24853515625
-0.39,2.248046875
-0.389,2.24658203125
-0.388,2.24609375
-0.387,2.24560546875
-0.386,2.244140625
-0.385,2.24365234375
-0.384,2.2431640625
-0.383,2.24267578125
-0.382,2.2412109375
-0.381,2.24072265625
-0.38,2.240234375
-0.379,2.23876953125
-0.378,2.23828125
-0.377,2.23779296875
-0.376,2.2373046875
-0.375,2.23681640625
-0.374,2.2353515625
-0.373,2.23486328125
-0.372,2.234375
-0.371,2.23388671875
-0.37,2.232421875
-0.369,2.23193359375
-0.368,2.2314453125
-0.367,2.23095703125
-0.366,2.23046875
-0.365,2.22900390625
-0.364,2.228515625
-0.363,2.22802734375
-0.362,2.2275390625
-0.361,2.22705078125
-0.36,2.2265625
-0.359,2.22509765625
-0.358,2.224609375
-0.357,2.22412109375
-0.356,2.2236328125
-0.355,2.22314453125
-0.354,2.22265625
-0.353,2.22216796875
-0.352,2.220703125
-0.351,2.22021484375
-0.35,2.2197265625
-0.349,2.21923828125
-0.348,2.21875
-0.347,2.21826171875
-0.346,2.2177734375
-0.345,2.21728515625
-0.344,2.216796875
-0.343,2.21533203125
-0.342,2.21484375
-0.341,2.21435546875
-0.34,2.2138671875
-0.339,2.21337890625
-0.338,2.212890625
-0.337,2.21240234375
-0.336,2.2119140625
-0.335,2.21142578125
-0.334,2.2109375
-0.333,2.21044921875
-0.332,2.2099609375
-0.331,2.20947265625
-0.33,2.208984375
-0.329,2.20751953125
-0.328,2.20703125
-0.327,2.20654296875
-0.326,2.2060546875
-0.325,2.20556640625
-0.324,2.205078125
-0.323,2.20458984375
-0.322,2.2041015625
-0.321,2.20361328125
-0.32,2.203125
-0.319,2.20263671875
-0.318,2.2021484375
-0.317,2.20166015625
-0.316,2.2021484375
-0.315,2.20166015625
-0.314,2.201171875
-0.313,2.20068359375
-0.312,2.2001953125
-0.311,2.19970703125
-0.31,2.19921875
-0.309,2.19873046875
-0.308,2.1982421875
-0.307,2.19775390625
-0.306,2.197265625
-0.305,2.19677734375
-0.304,2.1962890625
-0.303,2.19580078125
-0.302,2.1962890625
-0.301,2.19580078125
-0.3,2.1953125
-0.299,2.19482421875
-0.298,2.1943359375
-0.297,2.19384765625
-0.296,2.193359375
-0.295,2.19287109375
-0.294,2.193359375
-0.293,2.19287109375
-0.292,2.1923828125
-0.291,2.19189453125
-0.29,2.19140625
-0.289,2.19189453125
-0.288,2.19140625
-0.287,2.19091796875
-0.286,2.1904296875
-0.285,2.18994140625
-0.284,2.1904296875
-0.283,2.18994140625
-0.282,2.189453125
-0.281,2.18896484375
-0.28,2.1884765625
-0.279,2.18896484375
-0.278,2.1884765625
-0.277,2.18798828125
-0.276,2.1875
-0.275,2.18798828125
-0.274,2.1875
-0.273,2.18701171875
-0.272,2.1875
-0.271,2.18701171875
-0.27,2.1865234375
-0.269,2.18701171875
-0.268,2.1865234375
-0.267,2.18603515625
-0.266,2.1865234375
-0.265,2.18603515625
-0.264,2.185546875
-0.263,2.18603515625
-0.262,2.185546875
-0.261,2.18505859375
-0.26,2.185546875
-0.259,2.18505859375
-0.258,2.1845703125
-0.257,2.18505859375
-0.256,2.1845703125
-0.255,2.18505859375
-0.254,2.1845703125
-0.253,2.18505859375
-0.252,2.1845703125
-0.251,0
-0.25,2.18411171875
-0.249,2.1846
-0.248,2.18411171875
-0.247,2.1846
-0.246,2.18411171875
-0.245,2.1846
-0.244,2.18411171875
-0.243,2.1846
-0.242,2.18411171875
-0.241,2.1846
-0.24,2.18411171875
-0.239,2.1846
-0.238,2.18411171875
-0.237,2.1846
-0.236,2.18411171875
-0.235,2.1846
-0.234,2.18508828125
-0.233,2.1846
-0.232,2.18508828125
-0.231,2.1846
-0.23,2.18508828125
-0.229,2.1855765625
-0.228,2.18508828125
-0.227,2.1855765625
-0.226,2.18508828125
-0.225,2.1855765625
-0.224,2.18606484375
-0.223,2.1855765625
-0.222,2.18606484375
-0.221,2.186553125
-0.22,2.18704140625
-0.219,2.186553125
-0.218,2.18704140625
-0.217,2.1875296875
-0.216,2.18704140625
-0.215,2.1875296875
-0.214,2.18801796875
-0.213,2.18850625
-0.212,2.18899453125
-0.211,2.18850625
-0.21,2.18899453125
-0.209,2.1894828125
-0.208,2.18997109375
-0.207,2.190459375
-0.206,2.18997109375
-0.205,2.190459375
-0.204,2.19094765625
-0.203,2.1914359375
-0.202,2.19192421875
-0.201,2.1924125
-0.2,2.19290078125
-0.199,2.1933890625
-0.198,2.19387734375
-0.197,2.1933890625
-0.196,2.19387734375
-0.195,2.194365625
-0.194,2.19485390625
-0.193,2.1953421875
-0.192,2.19583046875
-0.191,2.19631875
-0.19,2.19680703125
-0.189,2.1972953125
-0.188,2.19778359375
-0.187,2.198271875
-0.186,2.19876015625
-0.185,2.1992484375
-0.184,2.19973671875
-0.183,2.200225
-0.182,2.20071328125
-0.181,2.2012015625
-0.18,2.20168984375
-0.179,2.202178125
-0.178,2.20266640625
-0.177,2.2031546875
-0.176,2.20461953125
-0.175,2.2051078125
-0.174,2.20559609375
-0.173,2.206084375
-0.172,2.20657265625
-0.171,2.2070609375
-0.17,2.20852578125
-0.169,2.2090140625
-0.168,2.20950234375
-0.167,2.209990625
-0.166,2.21047890625
-0.165,2.21194375
-0.164,2.21243203125
-0.163,2.2129203125
-0.162,2.21438515625
-0.161,2.2148734375
-0.16,2.21536171875
-0.159,2.2168265625
-0.158,2.21731484375
-0.157,2.217803125
-0.156,2.21926796875
-0.155,2.21975625
-0.154,2.22122109375
-0.153,2.221709375
-0.152,2.22317421875
-0.151,2.2236625
-0.15,2.22512734375
-0.149,2.225615625
-0.148,2.22708046875
-0.147,2.22756875
-0.146,2.22903359375
-0.145,2.2304984375
-0.144,2.23098671875
-0.143,2.2324515625
-0.142,2.23391640625
-0.141,2.2344046875
-0.14,2.23586953125
-0.139,2.237334375
-0.138,2.23879921875
-0.137,2.2392875
-0.136,2.24075234375
-0.135,2.2422171875
-0.134,2.24368203125
-0.133,2.245146875
-0.132,2.24661171875
-0.131,2.2471
-0.13,2.24856484375
-0.129,2.2500296875
-0.128,2.25149453125
-0.127,2.252959375
-0.126,2.25442421875
-0.125,2.2558890625
-0.124,2.25833046875
-0.123,2.2597953125
-0.122,2.26126015625
-0.121,2.262725
-0.12,2.26418984375
-0.119,2.2656546875
-0.118,2.26809609375
-0.117,2.2695609375
-0.116,2.27102578125
-0.115,2.2734671875
-0.114,2.27493203125
-0.113,2.276396875
-0.112,2.27786171875
-0.111,2.280303125
-0.11,2.28176796875
-0.109,2.284209375
-0.108,2.28567421875
-0.107,2.288115625
-0.106,2.28958046875
-0.105,2.292021875
-0.104,2.29348671875
-0.103,2.295928125
-0.102,2.29739296875
-0.101,2.299834375
-0.1,2.30227578125
-0.0990000000000001,2.3047171875
-0.0980000000000001,2.30618203125
-0.0970000000000001,2.3086234375
-0.0960000000000001,2.31106484375
-0.0950000000000001,2.31350625
-0.0940000000000001,2.31594765625
-0.0930000000000001,2.3183890625
-0.0920000000000001,2.32083046875
-0.0910000000000001,2.323271875
-0.0900000000000001,2.32571328125
-0.0890000000000001,2.32913125
-0.0880000000000001,2.33157265625
-0.0870000000000001,2.3340140625
-0.0860000000000001,2.33743203125
-0.0850000000000001,2.3398734375
-0.0840000000000001,2.34329140625
-0.0830000000000001,2.3457328125
-0.0820000000000001,2.34915078125
-0.0810000000000001,2.3515921875
-0.0800000000000001,2.35501015625
-0.0790000000000001,2.358428125
-0.0780000000000001,2.36184609375
-0.0770000000000001,2.3652640625
-0.0760000000000001,2.36770546875
-0.0750000000000001,2.3721
-0.0740000000000001,2.37551796875
-0.0730000000000001,2.3789359375
-0.0720000000000001,2.38235390625
-0.0710000000000001,2.385771875
-0.0700000000000001,2.39016640625
-0.0690000000000001,2.393584375
-0.0680000000000001,2.39797890625
-0.0670000000000001,2.4023734375
-0.0660000000000001,2.40579140625
-0.0650000000000001,2.4101859375
-0.0640000000000001,2.41458046875
-0.0630000000000001,2.4179984375
-0.0620000000000001,2.42239296875
-0.0610000000000001,2.4267875
-0.0600000000000001,2.43118203125
-0.0590000000000001,2.436553125
-0.0580000000000001,2.44094765625
-0.0570000000000001,2.4453421875
-0.056,2.45071328125
-0.055,2.456084375
-0.054,2.46145546875
-0.053,2.4668265625
-0.052,2.47219765625
-0.051,2.47756875
-0.05,2.48293984375
-0.049,2.4892875
-0.048,2.49563515625
-0.047,2.5019828125
-0.046,2.50833046875
-0.045,2.514678125
-0.044,2.52102578125
-0.043,2.52835
-0.042,2.53567421875
-0.041,2.5429984375
-0.04,2.55032265625
-0.039,2.5586234375
-0.038,2.56692421875
-0.037,2.575225
-0.036,2.58352578125
-0.035,2.5918265625
-0.034,2.60110390625
-0.033,2.61038125
-0.032,2.61965859375
-0.031,2.6299125
-0.03,2.64016640625
-0.029,2.651396875
-0.028,2.66262734375
-0.027,2.6738578125
-0.026,2.68606484375
-0.025,2.6992484375
-0.024,2.71243203125
-0.023,2.7265921875
-0.022,2.74172890625
-0.021,2.756865625
-0.02,2.77395546875
-0.019,2.7910453125
-0.018,2.80911171875
-0.017,2.8281546875
-0.016,2.84817421875
-0.015,2.870146875
-0.014,2.89407265625
-0.013,2.9199515625
-0.012,2.94778359375
-0.011,2.9785453125
-0.01,3.01223671875
-0.00900000000000001,3.0488578125
-0.00800000000000001,3.08938515625
-0.00700000000000001,3.1367484375
-0.00600000000000001,3.19192421875
-0.005,3.2578421875
-0.004,3.33840859375
-0.003,3.4424125
-0.002,3.59231484375
-0.001,3.8486625
0,Inf
0.001,3.84524453125
0.002,3.584990625
0.003,3.43411171875
0.004,3.325225
0.005,3.24172890625
0.00600000000000001,3.1738578125
0.00700000000000001,3.11575234375
0.00800000000000001,3.0644828125
0.00900000000000001,3.02004921875
0.01,2.9804984375
0.011,2.94387734375
0.012,2.9111625
0.013,2.88040078125
0.014,2.8515921875
0.015,2.82473671875
0.016,2.799834375
0.0169999999999999,2.77590859375
0.0179999999999999,2.7539359375
0.0189999999999999,2.73293984375
0.0199999999999999,2.7129203125
0.0209999999999999,2.69387734375
0.0219999999999999,2.6758109375
0.0229999999999999,2.65774453125
0.0239999999999999,2.64163125
0.0249999999999999,2.62551796875
0.0259999999999999,2.6094046875
0.0269999999999999,2.59426796875
0.0279999999999999,2.57913125
0.0289999999999999,2.56497109375
0.0299999999999999,2.5517875
0.0309999999999999,2.53762734375
0.0319999999999999,2.5254203125
0.0329999999999999,2.51223671875
0.0339999999999999,2.5000296875
0.0349999999999999,2.48879921875
0.0359999999999999,2.4765921875
0.0369999999999999,2.46536171875
0.0379999999999999,2.45413125
0.0389999999999999,2.44387734375
0.0399999999999999,2.4336234375
0.0409999999999999,2.42336953125
0.0419999999999999,2.413115625
0.0429999999999999,2.40286171875
0.0439999999999999,2.393584375
0.0449999999999999,2.38430703125
0.0459999999999999,2.3750296875
0.0469999999999999,2.36575234375
0.0479999999999999,2.356475
0.0489999999999999,2.34719765625
0.0499999999999999,2.338896875
0.0509999999999999,2.32961953125
0.0519999999999999,2.32131875
0.0529999999999999,2.31301796875
0.0539999999999999,2.3047171875
0.0549999999999999,2.29739296875
0.0559999999999999,2.2890921875
0.0569999999999999,2.28176796875
0.0579999999999999,2.2734671875
0.0589999999999999,2.26614296875
0.0599999999999999,2.25881875
0.0609999999999999,2.25149453125
0.0619999999999999,2.2441703125
0.0629999999999999,2.23684609375
0.0639999999999999,2.2304984375
0.0649999999999999,2.22317421875
0.0659999999999999,2.2168265625
0.0669999999999999,2.20950234375
0.0679999999999999,2.2031546875
0.069,2.19680703125
0.07,2.190459375
0.071,2.18411171875
0.072,2.1777640625
0.073,2.17141640625
0.074,2.16506875
0.075,2.15872109375
0.076,2.1523734375
0.077,2.14602578125
0.078,2.1406546875
0.079,2.13430703125
0.08,2.127959375
0.081,2.12258828125
0.082,2.1172171875
0.083,2.11086953125
0.084,2.1054984375
0.085,2.10012734375
0.086,2.0937796875
0.087,2.08840859375
0.088,2.0830375
0.089,2.07766640625
0.09,2.0722953125
0.091,2.06692421875
0.092,2.061553125
0.093,2.05618203125
0.094,2.0517875
0.095,2.04641640625
0.096,2.0410453125
0.097,2.03665078125
0.098,2.0312796875
0.099,2.02590859375
0.1,2.0215140625
0.101,2.01711953125
0.102,2.0117484375
0.103,2.00735390625
0.104,2.0019828125
0.105,1.99758828125
0.106,1.99319375
0.107,1.98879921875
0.108,1.983428125
0.109,1.97903359375
0.11,1.9746390625
0.111,1.97024453125
0.112,1.96585
0.113,1.96145546875
0.114,1.9570609375
0.115,1.95266640625
0.116,1.948271875
0.117,1.94290078125
0.118,1.93850625
0.119,1.93508828125
0.12,1.93069375
0.121,1.92629921875
0.122,1.9219046875
0.123,1.91751015625
0.124,1.913115625
0.125,1.90872109375
0.126,1.905303125
0.127,1.90090859375
0.128,1.8965140625
0.129,1.89211953125
0.13,1.8887015625
0.131,1.88430703125
0.132,1.8799125
0.133,1.87649453125
0.134,1.8721
0.135,1.86868203125
0.136,1.8642875
0.137,1.86086953125
0.138,1.856475
0.139,1.85305703125
0.14,1.8496390625
0.141,1.84524453125
0.142,1.8418265625
0.143,1.83743203125
0.144,1.8340140625
0.145,1.83059609375
0.146,1.827178125
0.147,1.82278359375
0.148,1.819365625
0.149,1.81594765625
0.15,1.8125296875
0.151,1.80813515625
0.152,1.8047171875
0.153,1.80129921875
0.154,1.79788125
0.155,1.79446328125
0.156,1.7910453125
0.157,1.78762734375
0.158,1.784209375
0.159,1.78079140625
0.16,1.7773734375
0.161,1.77395546875
0.162,1.7705375
0.163,1.76711953125
0.164,1.7637015625
0.165,1.76028359375
0.166,1.756865625
0.167,1.75344765625
0.168,1.7500296875
0.169,1.74661171875
0.17,1.74319375
0.171,1.73977578125
0.172,1.7363578125
0.173,1.73293984375
0.174,1.729521875
0.175,1.72610390625
0.176,1.7226859375
0.177,1.71926796875
0.178,1.71585
0.179,1.71340859375
0.18,1.709990625
0.181,1.70657265625
0.182,1.7031546875
0.183,1.70071328125
0.184,1.6972953125
0.185,1.69387734375
0.186,1.690459375
0.187,1.68801796875
0.188,1.6846
0.189,1.68118203125
0.19,1.678740625
0.191,1.67532265625
0.192,1.6719046875
0.193,1.66946328125
0.194,1.6660453125
0.195,1.66262734375
0.196,1.6601859375
0.197,1.65676796875
0.198,1.6543265625
0.199,1.65090859375
0.2,1.6484671875
0.201,1.64504921875
0.202,1.6426078125
0.203,1.63918984375
0.204,1.6367484375
0.205,1.63333046875
0.206,1.6308890625
0.207,1.62747109375
0.208,1.6250296875
0.209,1.62161171875
0.21,1.6191703125
0.211,1.61672890625
0.212,1.6133109375
0.213,1.61086953125
0.214,1.6074515625
0.215,1.60501015625
0.216,1.60256875
0.217,1.59915078125
0.218,1.596709375
0.219,1.59426796875
0.22,1.59085
0.221,1.58840859375
0.222,1.5859671875
0.223,1.58254921875
0.224,1.5801078125
0.225,1.57766640625
0.226,1.5742484375
0.227,1.57180703125
0.228,1.569365625
0.229,1.56594765625
0.23,1.56350625
0.231,1.56106484375
0.232,1.557646875
0.233,1.55520546875
0.234,1.5527640625
0.235,1.55032265625
0.236,1.5469046875
0.237,1.54446328125
0.238,1.542021875
0.239,1.53958046875
0.24,1.5361625
0.241,1.53372109375
0.242,1.5312796875
0.243,1.52883828125
0.244,1.5254203125
0.245,1.52297890625
0.246,1.5205375
0.247,1.51809609375
0.248,1.5156546875
0.249,1.51321328125
0.25,1.510771875
0.251,1.50735390625
0.252,1.5049125
0.253,1.50247109375
0.254,1.5000296875
0.255,1.49758828125
0.256,1.495146875
0.257,1.49270546875
0.258,1.4902640625
0.259,1.48782265625
0.26,1.48538125
0.261,1.48293984375
0.262,1.4804984375
0.263,1.47805703125
0.264,1.475615625
0.265,1.47317421875
0.266,1.4707328125
0.267,1.46829140625
0.268,1.46585
0.269,1.46340859375
0.27,1.4609671875
0.271,1.45852578125
0.272,1.456084375
0.273,1.45364296875
0.274,1.4512015625
0.275,1.44876015625
0.276,1.44631875
0.277,1.44387734375
0.278,1.4414359375
0.279,1.43899453125
0.28,1.436553125
0.281,1.43411171875
0.282,1.432646875
0.283,1.43020546875
0.284,1.4277640625
0.285,1.42532265625
0.286,1.42288125
0.287,1.42043984375
0.288,1.4179984375
0.289,1.41653359375
0.29,1.4140921875
0.291,1.41165078125
0.292,1.409209375
0.293,1.40676796875
0.294,1.4043265625
0.295,1.40188515625
0.296,1.39944375
0.297,1.39700234375
0.298,1.3945609375
0.299,1.39211953125
0.3,1.3906546875
0.301,1.38821328125
0.302,1.385771875
0.303,1.38333046875
0.304,1.3808890625
0.305,1.37844765625
0.306,1.3769828125
0.307,1.37454140625
0.308,1.3721
0.309,1.36965859375
0.31,1.3672171875
0.311,1.36477578125
0.312,1.3633109375
0.313,1.36086953125
0.314,1.358428125
0.315,1.35598671875
0.316,1.354521875
0.317,1.35208046875
0.318,1.3496390625
0.319,1.34719765625
0.32,1.3457328125
0.321,1.34329140625
0.322,1.34085
0.323,1.33840859375
0.324,1.33694375
0.325,1.33450234375
0.326,1.3320609375
0.327,1.33059609375
0.328,1.3281546875
0.329,1.32571328125
0.33,1.3242484375
0.331,1.32180703125
0.332,1.319365625
0.333,1.31790078125
0.334,1.315459375
0.335,1.31301796875
0.336,1.311553125
0.337,1.30911171875
0.338,1.3066703125
0.339,1.30520546875
0.34,1.3027640625
0.341,1.30129921875
0.342,1.2988578125
0.343,1.29641640625
0.344,1.2949515625
0.345,1.29251015625
0.346,1.2910453125
0.347,1.28860390625
0.348,1.2861625
0.349,1.28469765625
0.35,1.28225625
0.351,1.28079140625
0.352,1.27835
0.353,1.27688515625
0.354,1.27444375
0.355,1.27200234375
0.356,1.2705375
0.357,1.26809609375
0.358,1.26663125
0.359,1.26418984375
0.36,1.262725
0.361,1.26028359375
0.362,1.2578421875
0.363,1.25637734375
0.364,1.2539359375
0.365,1.25247109375
0.366,1.2500296875
0.367,1.24758828125
0.368,1.2461234375
0.369,1.24368203125
0.37,1.2422171875
0.371,1.23977578125
0.372,1.2383109375
0.373,1.23586953125
0.374,1.233428125
0.375,1.23196328125
0.376,1.229521875
0.377,1.22805703125
0.378,1.225615625
0.379,1.22415078125
0.38,1.221709375
0.381,1.22024453125
0.382,1.217803125
0.383,1.21633828125
0.384,1.213896875
0.385,1.21243203125
0.386,1.209990625
0.387,1.20852578125
0.388,1.206084375
0.389,1.20461953125
0.39,1.202178125
0.391,1.20071328125
0.392,1.198271875
0.393,1.19680703125
0.394,1.194365625
0.395,1.19290078125
0.396,1.1914359375
0.397,1.18899453125
0.398,1.1875296875
0.399,1.18508828125
0.4,1.1836234375
0.401,1.18118203125
0.402,1.1797171875
0.403,1.17825234375
0.404,1.1758109375
0.405,1.17434609375
0.406,1.1719046875
0.407,1.17043984375
0.408,1.168975
0.409,1.16653359375
0.41,1.16506875
0.411,1.16360390625
0.412,1.1611625
0.413,1.15969765625
0.414,1.15725625
0.415,1.15579140625
0.416,1.1543265625
0.417,1.15188515625
0.418,1.1504203125
0.419,1.14895546875
0.42,1.1465140625
0.421,1.14504921875
0.422,1.143584375
0.423,1.14114296875
0.424,1.139678125
0.425,1.13821328125
0.426,1.135771875
0.427,1.13430703125
0.428,1.131865625
0.429,1.13040078125
0.43,1.127959375
0.431,1.12649453125
0.432,1.1250296875
0.433,1.12258828125
0.434,1.1211234375
0.435,1.11868203125
0.436,1.1172171875
0.437,1.11575234375
0.438,1.1133109375
0.439,1.11184609375
0.44,1.11038125
0.441,1.10793984375
0.442,1.106475
0.443,1.10403359375
0.444,1.10256875
0.445,1.10110390625
0.446,1.0986625
0.447,1.09719765625
0.448,1.0957328125
0.449,1.09329140625
0.45,1.0918265625
0.451,1.09036171875
0.452,1.0879203125
0.453,1.08645546875
0.454,1.084990625
0.455,1.08352578125
0.456,1.081084375
0.457,1.07961953125
0.458,1.0781546875
0.459,1.07571328125
0.46,1.0742484375
0.461,1.07278359375
0.462,1.07131875
0.463,1.06887734375
0.464,1.0674125
0.465,1.06594765625
0.466,1.06350625
0.467,1.06204140625
0.468,1.0605765625
0.469,1.05911171875
0.47,1.057646875
0.471,1.05520546875
0.472,1.053740625
0.473,1.05227578125
0.474,1.0508109375
0.475,1.04836953125
0.476,1.0469046875
0.477,1.04543984375
0.478,1.0429984375
0.479,1.04153359375
0.48,1.0390921875
0.481,1.03762734375
0.482,1.0351859375
0.483,1.03372109375
0.484,1.03225625
0.485,1.02981484375
0.486,1.02835
0.487,1.02590859375
0.488,1.02444375
0.489,1.02297890625
0.49,1.0205375
0.491,1.01907265625
0.492,1.0176078125
0.493,1.01516640625
0.494,1.0137015625
0.495,1.01126015625
0.496,1.0097953125
0.497,1.00833046875
0.498,1.0058890625
0.499,1.00442421875
0.5,1.002959375
0.501,1.00149453125
0.502,0.999053125
0.503,0.99758828125
0.504,0.9961234375
0.505,0.99368203125
0.506,0.9922171875
0.507,0.99075234375
0.508,0.9883109375
0.509,0.98684609375
0.51,0.98538125
0.511,0.98391640625
0.512,0.981475
0.513,0.98001015625
0.514,0.9785453125
0.515,0.97708046875
0.516,0.9746390625
0.517,0.97317421875
0.518,0.971709375
0.519,0.97024453125
0.52,0.9687796875
0.521,0.96633828125
0.522,0.9648734375
0.523,0.96340859375
0.524,0.96194375
0.525,0.96047890625
0.526,0.9580375
0.527,0.95657265625
0.528,0.9551078125
0.529,0.95364296875
0.53,0.952178125
0.531,0.95071328125
0.532,0.948271875
0.533,0.94680703125
0.534,0.9453421875
0.535,0.94387734375
0.536,0.9424125
0.537,0.94094765625
0.538,0.9394828125
0.539,0.93801796875
0.54,0.9355765625
0.541,0.93411171875
0.542,0.932646875
0.543,0.93118203125
0.544,0.9297171875
0.545,0.92825234375
0.546,0.9267875
0.547,0.92532265625
0.548,0.9238578125
0.549,0.92239296875
0.55,0.920928125
0.551,0.91946328125
0.552,0.917021875
0.553,0.91555703125
0.554,0.9140921875
0.555,0.91262734375
0.556,0.9111625
0.557,0.90969765625
0.558,0.9082328125
0.559,0.90676796875
0.56,0.905303125
0.561,0.90383828125
0.562,0.9023734375
0.563,0.90090859375
0.564,0.89944375
0.565,0.89797890625
0.566,0.8965140625
0.567,0.89504921875
0.568,0.893584375
0.569,0.89211953125
0.57,0.8906546875
0.571,0.88918984375
0.572,0.887725
0.573,0.88626015625
0.574,0.8847953125
0.575,0.88333046875
0.576,0.881865625
0.577,0.88040078125
0.578,0.8789359375
0.579,0.87844765625
0.58,0.8769828125
0.581,0.87551796875
0.582,0.874053125
0.583,0.87258828125
0.584,0.8711234375
0.585,0.86965859375
0.586,0.86819375
0.587,0.86672890625
0.588,0.8652640625
0.589,0.86379921875
0.59,0.862334375
0.591,0.86086953125
0.592,0.86038125
0.593,0.85891640625
0.594,0.8574515625
0.595,0.85598671875
0.596,0.854521875
0.597,0.85305703125
0.598,0.8515921875
0.599,0.85012734375
0.6,0.8496390625
0.601,0.84817421875
0.602,0.846709375
0.603,0.84524453125
0.604,0.8437796875
0.605,0.84231484375
0.606,0.84085
0.607,0.84036171875
0.608,0.838896875
0.609,0.83743203125
0.61,0.8359671875
0.611,0.83450234375
0.612,0.8330375
0.613,0.83254921875
0.614,0.831084375
0.615,0.82961953125
0.616,0.8281546875
0.617,0.82668984375
0.618,0.8262015625
0.619,0.82473671875
0.62,0.823271875
0.621,0.82180703125
0.622,0.8203421875
0.623,0.81985390625
0.624,0.8183890625
0.625,0.81692421875
0.626,0.815459375
0.627,0.81497109375
0.628,0.81350625
0.629,0.81204140625
0.63,0.8105765625
0.631,0.80911171875
0.632,0.8086234375
0.633,0.80715859375
0.634,0.80569375
0.635,0.80422890625
0.636,0.803740625
0.637,0.80227578125
0.638,0.8008109375
0.639,0.80032265625
0.64,0.7988578125
0.641,0.79739296875
0.642,0.795928125
0.643,0.79543984375
0.644,0.793975
0.645,0.79251015625
0.646,0.7910453125
0.647,0.79055703125
0.648,0.7890921875
0.649,0.78762734375
0.65,0.7871390625
0.651,0.78567421875
0.652,0.784209375
0.653,0.78372109375
0.654,0.78225625
0.655,0.78079140625
0.656,0.780303125
0.657,0.77883828125
0.658,0.7773734375
0.659,0.77590859375
0.66,0.7754203125
0.661,0.77395546875
0.662,0.772490625
0.663,0.77200234375
0.664,0.7705375
0.665,0.77004921875
0.666,0.768584375
0.667,0.76711953125
0.668,0.76663125
0.669,0.76516640625
0.67,0.7637015625
0.671,0.76321328125
0.672,0.7617484375
0.673,0.76028359375
0.674,0.7597953125
0.675,0.75833046875
0.676,0.756865625
0.677,0.75637734375
0.678,0.7549125
0.679,0.75442421875
0.68,0.752959375
0.681,0.75149453125
0.682,0.75100625
0.683,0.74954140625
0.684,0.749053125
0.685,0.74758828125
0.686,0.7461234375
0.687,0.74563515625
0.688,0.7441703125
0.689,0.74368203125
0.69,0.7422171875
0.691,0.74075234375
0.692,0.7402640625
0.693,0.73879921875
0.694,0.7383109375
0.695,0.73684609375
0.696,0.7363578125
0.697,0.73489296875
0.698,0.733428125
0.699,0.73293984375
0.7,0.731475
0.701,0.73098671875
0.702,0.729521875
0.703,0.72903359375
0.704,0.72756875
0.705,0.72610390625
0.706,0.725615625
0.707,0.72415078125
0.708,0.7236625
0.709,0.72219765625
0.71,0.721709375
0.711,0.72024453125
0.712,0.71975625
0.713,0.71829140625
0.714,0.717803125
0.715,0.71633828125
0.716,0.71585
0.717,0.71438515625
0.718,0.713896875
0.719,0.71243203125
0.72,0.7109671875


==> Experiment1/curve1.txt <==
-1	1000
-0.999	5.40380859375
-0.998	5.1142578125
-0.997	4.94482421875
-0.996	4.8232421875
-0.995	4.72900390625
-0.994	4.65234375
-0.993	4.58837890625
-0.992	4.53125
-0.991	4.48095703125
-0.99	4.435546875
-0.989	4.39501953125
-0.988	4.357421875
-0.987	4.32275390625
-0.986	4.291015625
-0.985	4.26123046875
-0.984	4.2333984375
-0.983	4.20654296875
-0.982	4.181640625
-0.981	4.15771484375
-0.98	4.134765625
-0.979	4.11279296875
-0.978	4.0927734375
-0.977	4.07275390625
-0.976	4.0537109375
-0.975	4.03564453125
-0.974	4.0185546875
-0.973	4.00146484375
-0.972	3.9853515625
-0.971	3.96923828125
-0.97	3.9541015625
-0.969	3.93896484375
-0.968	3.9248046875
-0.967	3.91064453125
-0.966	3.896484375
-0.965	3.88330078125
-0.964	3.8701171875
-0.963	3.85693359375
-0.962	3.8447265625
-0.961	3.83251953125
-0.96	3.8212890625
-0.959	3.80908203125
-0.958	3.7978515625
-0.957	3.78759765625
-0.956	3.7763671875
-0.955	3.76611328125
-0.954	3.755859375
-0.953	3.74560546875
-0.952	3.7353515625
-0.951	3.72607421875
-0.95	3.716796875
-0.949	3.70654296875
-0.948	3.697265625
-0.947	3.68798828125
-0.946	3.6787109375
-0.945	3.67041015625
-0.944	3.6611328125
-0.943	3.65283203125
-0.942	3.6435546875
-0.941	3.63525390625
-0.94	3.626953125
-0.939	3.61865234375
-0.938	3.611328125
-0.937	3.60302734375
-0.936	3.5947265625
-0.935	3.58740234375
-0.934	3.580078125
-0.933	3.57275390625
-0.932	3.5654296875
-0.931	3.55810546875
-0.93	3.55078125
-0.929	3.54345703125
-0.928	3.5361328125
-0.927	3.52978515625
-0.926	3.5224609375
-0.925	3.51611328125
-0.924	3.5087890625
-0.923	3.50244140625
-0.922	3.49609375
-0.921	3.48974609375
-0.92	3.4833984375
-0.919	3.47705078125
-0.918	3.470703125
-0.917	3.46435546875
-0.916	3.4580078125
-0.915	3.45263671875
-0.914	3.4462890625
-0.913	3.43994140625
-0.912	3.43359375
-0.911	3.42822265625
-0.91	3.421875
-0.909	3.41552734375
-0.908	3.41015625
-0.907	3.40478515625
-0.906	3.3984375
-0.905	3.39306640625
-0.904	3.3876953125
-0.903	3.38232421875
-0.902	3.3759765625
-0.901	3.37060546875
-0.9	3.365234375
-0.899	3.35986328125
-0.898	3.3544921875
-0.897	3.34912109375
-0.896	3.3447265625
-0.895	3.33935546875
-0.894	3.333984375
-0.893	3.32861328125
-0.892	3.32421875
-0.891	3.31884765625
-0.89	3.3134765625
-0.889	3.30908203125
-0.888	3.3037109375
-0.887	3.29931640625
-0.886	3.2939453125
-0.885	3.28955078125
-0.884	3.28515625
-0.883	3.27978515625
-0.882	3.275390625
-0.881	3.27099609375
-0.88	3.2666015625
-0.879	3.26123046875
-0.878	3.2568359375
-0.877	3.25244140625
-0.876	3.248046875
-0.875	3.24365234375
-0.874	3.2392578125
-0.873	3.23486328125
-0.872	3.23046875
-0.871	3.22607421875
-0.87	3.2216796875
-0.869	3.21728515625
-0.868	3.212890625
-0.867	3.20947265625
-0.866	3.205078125
-0.865	3.20068359375
-0.864	3.1962890625
-0.863	3.19189453125
-0.862	3.1875
-0.861	3.18408203125
-0.86	3.1796875
-0.859	3.17529296875
-0.858	3.1708984375
-0.857	3.16748046875
-0.856	3.1630859375
-0.855	3.15869140625
-0.854	3.1552734375
-0.853	3.15087890625
-0.852	3.146484375
-0.851	3.14306640625
-0.85	3.138671875
-0.849	3.13525390625
-0.848	3.130859375
-0.847	3.12744140625
-0.846	3.1240234375
-0.845	3.11962890625
-0.844	3.1162109375
-0.843	3.11181640625
-0.842	3.1083984375
-0.841	3.10498046875
-0.84	3.1005859375
-0.839	3.09716796875
-0.838	3.09375
-0.837	3.09033203125
-0.836	3.0859375
-0.835	3.08251953125
-0.834	3.0791015625
-0.833	3.07568359375
-0.832	3.072265625
-0.831	3.06787109375
-0.83	3.064453125
-0.829	3.06103515625
-0.828	3.0576171875
-0.827	3.05419921875
-0.826	3.05078125
-0.825	3.04736328125
-0.824	3.0439453125
-0.823	3.04052734375
-0.822	3.037109375
-0.821	3.03369140625
-0.82	3.0302734375
-0.819	3.02685546875
-0.818	3.0234375
-0.817	3.02001953125
-0.816	3.017578125
-0.815	3.01416015625
-0.814	3.0107421875
-0.813	3.00732421875
-0.812	3.00390625
-0.811	3.00048828125
-0.81	2.998046875
-0.809	2.99462890625
-0.808	2.9912109375
-0.807	2.98779296875
-0.806	2.9853515625
-0.805	2.98193359375
-0.804	2.978515625
-0.803	2.97607421875
-0.802	2.97265625
-0.801	2.96923828125
-0.8	2.966796875
-0.799	2.96337890625
-0.798	2.9599609375
-0.797	2.95751953125
-0.796	2.9541015625
-0.795	2.95068359375
-0.794	2.9482421875
-0.793	2.94482421875
-0.792	2.94140625
-0.791	2.93896484375
-0.79	2.935546875
-0.789	2.93212890625
-0.788	2.9296875
-0.787	2.92626953125
-0.786	2.923828125
-0.785	2.92041015625
-0.784	2.91796875
-0.783	2.91455078125
-0.782	2.912109375
-0.781	2.90869140625
-0.78	2.90625
-0.779	2.90283203125
-0.778	2.900390625
-0.777	2.89697265625
-0.776	2.89453125
-0.775	2.89111328125
-0.774	2.888671875
-0.773	2.88525390625
-0.772	2.8828125
-0.771	2.88037109375
-0.77	2.876953125
-0.769	2.87451171875
-0.768	2.8720703125
-0.767	2.86865234375
-0.766	2.8662109375
-0.765	2.86279296875
-0.764	2.8603515625
-0.763	2.85791015625
-0.762	2.85546875
-0.761	2.85205078125
-0.76	2.849609375
-0.759	2.84716796875
-0.758	2.8447265625
-0.757	2.84130859375
-0.756	2.8388671875
-0.755	2.83642578125
-0.754	2.833984375
-0.753	2.83056640625
-0.752	2.828125
-0.751	2.82568359375
-0.75	2.8232421875
-0.749	2.82080078125
-0.748	2.818359375
-0.747	2.81494140625
-0.746	2.8125
-0.745	2.81005859375
-0.744	2.8076171875
-0.743	2.80517578125
-0.742	2.802734375
-0.741	2.80029296875
-0.74	2.7978515625
-0.739	2.79541015625
-0.738	2.79296875
-0.737	2.78955078125
-0.736	2.787109375
-0.735	2.78466796875
-0.734	2.7822265625
-0.733	2.77978515625
-0.732	2.77734375
-0.731	2.77490234375
-0.73	2.7724609375
-0.729	2.77001953125
-0.728	2.767578125
-0.727	2.76513671875
-0.726	2.7626953125
-0.725	2.76025390625
-0.724	2.7587890625
-0.723	2.75634765625
-0.722	2.75390625
-0.721	2.75146484375
-0.72	2.7490234375
-0.719	2.74658203125
-0.718	2.744140625
-0.717	2.74169921875
-0.716	2.7392578125
-0.715	2.73681640625
-0.714	2.7353515625
-0.713	2.73291015625
-0.712	2.73046875
-0.711	2.72802734375
-0.71	2.7255859375
-0.709	2.72314453125
-0.708	2.7216796875
-0.707	2.71923828125
-0.706	2.716796875
-0.705	2.71435546875
-0.704	2.7119140625
-0.703	2.71044921875
-0.702	2.7080078125
-0.701	2.70556640625
-0.7	2.703125
-0.699	2.70068359375
-0.698	2.6982421875
-0.697	2.69677734375
-0.696	2.6943359375
-0.695	2.69189453125
-0.694	2.689453125
-0.693	2.68701171875
-0.692	2.685546875
-0.691	2.68310546875
-0.69	2.6806640625
-0.689	2.67822265625
-0.688	2.6767578125
-0.687	2.67431640625
-0.686	2.671875
-0.685	2.66943359375
-0.684	2.66796875
-0.683	2.66552734375
-0.682	2.6630859375
-0.681	2.66162109375
-0.68	2.6591796875
-0.679	2.65673828125
-0.678	2.654296875
-0.677	2.65283203125
-0.676	2.650390625
-0.675	2.64794921875
-0.674	2.646484375
-0.673	2.64404296875
-0.672	2.642578125
-0.671	2.64013671875
-0.67	2.6376953125
-0.669	2.63623046875
-0.668	2.6337890625
-0.667	2.63134765625
-0.666	2.6298828125
-0.665	2.62744140625
-0.664	2.6259765625
-0.663	2.62353515625
-0.662	2.6220703125
-0.661	2.61962890625
-0.66	2.6171875
-0.659	2.61572265625
-0.658	2.61328125
-0.657	2.61181640625
-0.656	2.609375
-0.655	2.60791015625
-0.654	2.60546875
-0.653	2.60400390625
-0.652	2.6015625
-0.651	2.60009765625
-0.65	2.59765625
-0.649	2.59619140625
-0.648	2.59375
-0.647	2.59228515625
-0.646	2.58984375
-0.645	2.58837890625
-0.644	2.5859375
-0.643	2.58447265625
-0.642	2.58203125
-0.641	2.58056640625
-0.64	2.578125
-0.639	2.57666015625
-0.638	2.5751953125
-0.637	2.57275390625
-0.636	2.5712890625
-0.635	2.56884765625
-0.634	2.5673828125
-0.633	2.56494140625
-0.632	2.5634765625
-0.631	2.56201171875
-0.63	2.5595703125
-0.629	2.55810546875
-0.628	2.556640625
-0.627	2.55419921875
-0.626	2.552734375
-0.625	2.55029296875
-0.624	2.548828125
-0.623	2.54736328125
-0.622	2.544921875
-0.621	2.54345703125
-0.62	2.5419921875
-0.619	2.53955078125
-0.618	2.5380859375
-0.617	2.53662109375
-0.616	2.5341796875
-0.615	2.53271484375
-0.614	2.53125
-0.613	2.52978515625
-0.612	2.52734375
-0.611	2.52587890625
-0.61	2.5244140625
-0.609	2.52197265625
-0.608	2.5205078125
-0.607	2.51904296875
-0.606	2.517578125
-0.605	2.51513671875
-0.604	2.513671875
-0.603	2.51220703125
-0.602	2.5107421875
-0.601	2.50830078125
-0.6	2.5068359375
-0.599	2.50537109375
-0.598	2.50390625
-0.597	2.50244140625
-0.596	2.5
-0.595	2.49853515625
-0.594	2.4970703125
-0.593	2.49560546875
-0.592	2.494140625
-0.591	2.49169921875
-0.59	2.490234375
-0.589	2.48876953125
-0.588	2.4873046875
-0.587	2.48583984375
-0.586	2.4833984375
-0.585	2.48193359375
-0.584	2.48046875
-0.583	2.47900390625
-0.582	2.4775390625
-0.581	2.47607421875
-0.58	2.474609375
-0.579	2.47216796875
-0.578	2.470703125
-0.577	2.46923828125
-0.576	2.4677734375
-0.575	2.46630859375
-0.574	2.46484375
-0.573	2.46337890625
-0.572	2.4619140625
-0.571	2.46044921875
-0.57	2.458984375
-0.569	2.45654296875
-0.568	2.455078125
-0.567	2.45361328125
-0.566	2.4521484375
-0.565	2.45068359375
-0.564	2.44921875
-0.563	2.44775390625
-0.562	2.4462890625
-0.561	2.44482421875
-0.56	2.443359375
-0.559	2.44189453125
-0.558	2.4404296875
-0.557	2.43896484375
-0.556	2.4375
-0.555	2.43603515625
-0.554	2.4345703125
-0.553	2.43310546875
-0.552	2.431640625
-0.551	2.43017578125
-0.55	2.4287109375
-0.549	2.42724609375
-0.548	2.42578125
-0.547	2.42431640625
-0.546	2.4228515625
-0.545	2.42138671875
-0.544	2.419921875
-0.543	2.41845703125
-0.542	2.4169921875
-0.541	2.41552734375
-0.54	2.4140625
-0.539	2.41259765625
-0.538	2.4111328125
-0.537	2.40966796875
-0.536	2.408203125
-0.535	2.40771484375
-0.534	2.40625
-0.533	2.40478515625
-0.532	2.4033203125
-0.531	2.40185546875
-0.53	2.400390625
-0.529	2.39892578125
-0.528	2.3974609375
-0.527	2.39599609375
-0.526	2.39453125
-0.525	2.39306640625
-0.524	2.3916015625
-0.523	2.39013671875
-0.522	2.3896484375
-0.521	2.38818359375
-0.52	2.38671875
-0.519	2.38525390625
-0.518	2.3837890625
-0.517	2.38232421875
-0.516	2.380859375
-0.515	2.37939453125
-0.514	2.37890625
-0.513	2.37744140625
-0.512	2.3759765625
-0.511	2.37451171875
-0.51	2.373046875
-0.509	2.37158203125
-0.508	2.3701171875
-0.507	2.36962890625
-0.506	2.3681640625
-0.505	2.36669921875
-0.504	2.365234375
-0.503	2.36376953125
-0.502	2.36328125
-0.501	2.36181640625
-0.5	2.3603515625
-0.499	2.35888671875
-0.498	2.357421875
-0.497	2.35693359375
-0.496	2.35546875
-0.495	2.35400390625
-0.494	2.3525390625
-0.493	2.35205078125
-0.492	2.3505859375
-0.491	2.34912109375
-0.49	2.34765625
-0.489	2.34716796875
-0.488	2.345703125
-0.487	2.34423828125
-0.486	2.3427734375
-0.485	2.34228515625
-0.484	2.3408203125
-0.483	2.33935546875
-0.482	2.337890625
-0.481	2.33740234375
-0.48	2.3359375
-0.479	2.33447265625
-0.478	2.333984375
-0.477	2.33251953125
-0.476	2.3310546875
-0.475	2.33056640625
-0.474	2.3291015625
-0.473	2.32763671875
-0.472	2.3271484375
-0.471	2.32568359375
-0.47	2.32421875
-0.469	2.32373046875
-0.468	2.322265625
-0.467	2.32080078125
-0.466	2.3203125
-0.465	2.31884765625
-0.464	2.3173828125
-0.463	2.31689453125
-0.462	2.3154296875
-0.461	2.31396484375
-0.46	2.3134765625
-0.459	2.31201171875
-0.458	2.3115234375
-0.457	2.31005859375
-0.456	2.30859375
-0.455	2.30810546875
-0.454	2.306640625
-0.453	2.30615234375
-0.452	2.3046875
-0.451	2.30322265625
-0.45	2.302734375
-0.449	2.30126953125
-0.448	2.30078125
-0.447	2.29931640625
-0.446	2.298828125
-0.445	2.29736328125
-0.444	2.296875
-0.443	2.29541015625
-0.442	2.2939453125
-0.441	2.29345703125
-0.44	2.2919921875
-0.439	2.29150390625
-0.438	2.2900390625
-0.437	2.28955078125
-0.436	2.2880859375
-0.435	2.28759765625
-0.434	2.2861328125
-0.433	2.28564453125
-0.432	2.2841796875
-0.431	2.28369140625
-0.43	2.2822265625
-0.429	2.28173828125
-0.428	2.2802734375
-0.427	2.27978515625
-0.426	2.2783203125
-0.425	2.27783203125
-0.424	2.2763671875
-0.423	2.27587890625
-0.422	2.275390625
-0.421	2.27392578125
-0.42	2.2734375
-0.419	2.27197265625
-0.418	2.271484375
-0.417	2.27001953125
-0.416	2.26953125
-0.415	2.26904296875
-0.414	2.267578125
-0.413	2.26708984375
-0.412	2.265625
-0.411	2.26513671875
-0.41	2.2646484375
-0.409	2.26318359375
-0.408	2.2626953125
-0.407	2.26123046875
-0.406	2.2607421875
-0.405	2.26025390625
-0.404	2.2587890625
-0.403	2.25830078125
-0.402	2.2578125
-0.401	2.25634765625
-0.4	2.255859375
-0.399	2.25439453125
-0.398	2.25390625
-0.397	2.25341796875
-0.396	2.251953125
-0.395	2.25146484375
-0.394	2.2509765625
-0.393	2.24951171875
-0.392	2.2490234375
-0.391	2.24853515625
-0.39	2.248046875
-0.389	2.24658203125
-0.388	2.24609375
-0.387	2.24560546875
-0.386	2.244140625
-0.385	2.24365234375
-0.384	2.2431640625
-0.383	2.24267578125
-0.382	2.2412109375
-0.381	2.24072265625
-0.38	2.240234375
-0.379	2.23876953125
-0.378	2.23828125
-0.377	2.23779296875
-0.376	2.2373046875
-0.375	2.23681640625
-0.374	2.2353515625
-0.373	2.23486328125
-0.372	2.234375
-0.371	2.23388671875
-0.37	2.232421875
-0.369	2.23193359375
-0.368	2.2314453125
-0.367	2.23095703125
-0.366	2.23046875
-0.365	2.22900390625
-0.364	2.228515625
-0.363	2.22802734375
-0.362	2.2275390625
-0.361	2.22705078125
-0.36	2.2265625
-0.359	2.22509765625
-0.358	2.224609375
-0.357	2.22412109375
-0.356	2.2236328125
-0.355	2.22314453125
-0.354	2.22265625
-0.353	2.22216796875
-0.352	2.220703125
-0.351	2.22021484375
-0.35	2.2197265625
-0.349	2.21923828125
-0.348	2.21875
-0.347	2.21826171875
-0.346	2.2177734375
-0.345	2.21728515625
-0.344	2.216796875
-0.343	2.21533203125
-0.342	2.21484375
-0.341	2.21435546875
-0.34	2.2138671875
-0.339	2.21337890625
-0.338	2.212890625
-0.337	2.21240234375
-0.336	2.2119140625
-0.335	2.21142578125
-0.334	2.2109375
-0.333	2.21044921875
-0.332	2.2099609375
-0.331	2.20947265625
-0.33	2.208984375
-0.329	2.20751953125
-0.328	2.20703125
-0.327	2.20654296875
-0.326	2.2060546875
-0.325	2.20556640625
-0.324	2.205078125
-0.323	2.20458984375
-0.322	2.2041015625
-0.321	2.20361328125
-0.32	2.203125
-0.319	2.20263671875
-0.318	2.2021484375
-0.317	2.20166015625
-0.316	2.2021484375
-0.315	2.20166015625
-0.314	2.201171875
-0.313	2.20068359375
-0.312	2.2001953125
-0.311	2.19970703125
-0.31	2.19921875
-0.309	2.19873046875
-0.308	2.1982421875
-0.307	2.19775390625
-0.306	2.197265625
-0.305	2.19677734375
-0.304	2.1962890625
-0.303	2.19580078125
-0.302	2.1962890625
-0.301	2.19580078125
-0.3	2.1953125
-0.299	2.19482421875
-0.298	2.1943359375
-0.297	2.19384765625
-0.296	2.193359375
-0.295	2.19287109375
-0.294	2.193359375
-0.293	2.19287109375
-0.292	2.1923828125
-0.291	2.19189453125
-0.29	2.19140625
-0.289	2.19189453125
-0.288	2.19140625
-0.287	2.19091796875
-0.286	2.1904296875
-0.285	2.18994140625
-0.284	2.1904296875
-0.283	2.18994140625
-0.282	2.189453125
-0.281	2.18896484375
-0.28	2.1884765625
-0.279	2.18896484375
-0.278	2.1884765625
-0.277	2.18798828125
-0.276	2.1875
-0.275	2.18798828125
-0.274	2.1875
-0.273	2.18701171875
-0.272	2.1875
-0.271	2.18701171875
-0.27	2.1865234375
-0.269	2.18701171875
-0.268	2.1865234375
-0.267	2.18603515625
-0.266	2.1865234375
-0.265	2.18603515625
-0.264	2.185546875
-0.263	2.18603515625
-0.262	2.185546875
-0.261	2.18505859375
-0.26	2.185546875
-0.259	2.18505859375
-0.258	2.1845703125
-0.257	2.18505859375
-0.256	2.1845703125
-0.255	2.18505859375
-0.254	2.1845703125
-0.253	2.18505859375
-0.252	2.1845703125
-0.251	2.184341015625
-0.25	2.18411171875
-0.249	2.1846
-0.248	2.18411171875
-0.247	2.1846
-0.246	2.18411171875
-0.245	2.1846
-0.244	2.18411171875
-0.243	2.1846
-0.242	2.18411171875
-0.241	2.1846
-0.24	2.18411171875
-0.239	2.1846
-0.238	2.18411171875
-0.237	2.1846
-0.236	2.18411171875
-0.235	2.1846
-0.234	2.18508828125
-0.233	2.1846
-0.232	2.18508828125
-0.231	2.1846
-0.23	2.18508828125
-0.229	2.1855765625
-0.228	2.18508828125
-0.227	2.1855765625
-0.226	2.18508828125
-0.225	2.1855765625
-0.224	2.18606484375
-0.223	2.1855765625
-0.222	2.18606484375
-0.221	2.186553125
-0.22	2.18704140625
-0.219	2.186553125
-0.218	2.18704140625
-0.217	2.1875296875
-0.216	2.18704140625
-0.215	2.1875296875
-0.214	2.18801796875
-0.213	2.18850625
-0.212	2.18899453125
-0.211	2.18850625
-0.21	2.18899453125
-0.209	2.1894828125
-0.208	2.18997109375
-0.207	2.190459375
-0.206	2.18997109375
-0.205	2.190459375
-0.204	2.19094765625
-0.203	2.1914359375
-0.202	2.19192421875
-0.201	2.1924125
-0.2	2.19290078125
-0.199	2.1933890625
-0.198	2.19387734375
-0.197	2.1933890625
-0.196	2.19387734375
-0.195	2.194365625
-0.194	2.19485390625
-0.193	2.1953421875
-0.192	2.19583046875
-0.191	2.19631875
-0.19	2.19680703125
-0.189	2.1972953125
-0.188	2.19778359375
-0.187	2.198271875
-0.186	2.19876015625
-0.185	2.1992484375
-0.184	2.19973671875
-0.183	2.200225
-0.182	2.20071328125
-0.181	2.2012015625
-0.18	2.20168984375
-0.179	2.202178125
-0.178	2.20266640625
-0.177	2.2031546875
-0.176	2.20461953125
-0.175	2.2051078125
-0.174	2.20559609375
-0.173	2.206084375
-0.172	2.20657265625
-0.171	2.2070609375
-0.17	2.20852578125
-0.169	2.2090140625
-0.168	2.20950234375
-0.167	2.209990625
-0.166	2.21047890625
-0.165	2.21194375
-0.164	2.21243203125
-0.163	2.2129203125
-0.162	2.21438515625
-0.161	2.2148734375
-0.16	2.21536171875
-0.159	2.2168265625
-0.158	2.21731484375
-0.157	2.217803125
-0.156	2.21926796875
-0.155	2.21975625
-0.154	2.22122109375
-0.153	2.221709375
-0.152	2.22317421875
-0.151	2.2236625
-0.15	2.22512734375
-0.149	2.225615625
-0.148	2.22708046875
-0.147	2.22756875
-0.146	2.22903359375
-0.145	2.2304984375
-0.144	2.23098671875
-0.143	2.2324515625
-0.142	2.23391640625
-0.141	2.2344046875
-0.14	2.23586953125
-0.139	2.237334375
-0.138	2.23879921875
-0.137	2.2392875
-0.136	2.24075234375
-0.135	2.2422171875
-0.134	2.24368203125
-0.133	2.245146875
-0.132	2.24661171875
-0.131	2.2471
-0.13	2.24856484375
-0.129	2.2500296875
-0.128	2.25149453125
-0.127	2.252959375
-0.126	2.25442421875
-0.125	2.2558890625
-0.124	2.25833046875
-0.123	2.2597953125
-0.122	2.26126015625
-0.121	2.262725
-0.12	2.26418984375
-0.119	2.2656546875
-0.118	2.26809609375
-0.117	2.2695609375
-0.116	2.27102578125
-0.115	2.2734671875
-0.114	2.27493203125
-0.113	2.276396875
-0.112	2.27786171875
-0.111	2.280303125
-0.11	2.28176796875
-0.109	2.284209375
-0.108	2.28567421875
-0.107	2.288115625
-0.106	2.28958046875
-0.105	2.292021875
-0.104	2.29348671875
-0.103	2.295928125
-0.102	2.29739296875
-0.101	2.299834375
-0.1	2.30227578125
-0.0990000000000001	2.3047171875
-0.0980000000000001	2.30618203125
-0.0970000000000001	2.3086234375
-0.0960000000000001	2.31106484375
-0.0950000000000001	2.31350625
-0.0940000000000001	2.31594765625
-0.0930000000000001	2.3183890625
-0.0920000000000001	2.32083046875
-0.0910000000000001	2.323271875
-0.0900000000000001	2.32571328125
-0.0890000000000001	2.32913125
-0.0880000000000001	2.33157265625
-0.0870000000000001	2.3340140625
-0.0860000000000001	2.33743203125
-0.0850000000000001	2.3398734375
-0.0840000000000001	2.34329140625
-0.0830000000000001	2.3457328125
-0.0820000000000001	2.34915078125
-0.0810000000000001	2.3515921875
-0.0800000000000001	2.35501015625
-0.0790000000000001	2.358428125
-0.0780000000000001	2.36184609375
-0.0770000000000001	2.3652640625
-0.0760000000000001	2.36770546875
-0.0750000000000001	2.3721
-0.0740000000000001	2.37551796875
-0.0730000000000001	2.3789359375
-0.0720000000000001	2.38235390625
-0.0710000000000001	2.385771875
-0.0700000000000001	2.39016640625
-0.0690000000000001	2.393584375
-0.0680000000000001	2.39797890625
-0.0670000000000001	2.4023734375
-0.0660000000000001	2.40579140625
-0.0650000000000001	2.4101859375
-0.0640000000000001	2.41458046875
-0.0630000000000001	2.4179984375
-0.0620000000000001	2.42239296875
-0.0610000000000001	2.4267875
-0.0600000000000001	2.43118203125
-0.0590000000000001	2.436553125
-0.0580000000000001	2.44094765625
-0.0570000000000001	2.4453421875
-0.056	2.45071328125
-0.055	2.456084375
-0.054	2.46145546875
-0.053	2.4668265625
-0.052	2.47219765625
-0.051	2.47756875
-0.05	2.48293984375
-0.049	2.4892875
-0.048	2.49563515625
-0.047	2.5019828125
-0.046	2.50833046875
-0.045	2.514678125
-0.044	2.52102578125
-0.043	2.52835
-0.042	2.53567421875
-0.041	2.5429984375
-0.04	2.55032265625
-0.039	2.5586234375
-0.038	2.56692421875
-0.037	2.575225
-0.036	2.58352578125
-0.035	2.5918265625
-0.034	2.60110390625
-0.033	2.61038125
-0.032	2.61965859375
-0.031	2.6299125
-0.03	2.64016640625
-0.029	2.651396875
-0.028	2.66262734375
-0.027	2.6738578125
-0.026	2.68606484375
-0.025	2.6992484375
-0.024	2.71243203125
-0.023	2.7265921875
-0.022	2.74172890625
-0.021	2.756865625
-0.02	2.77395546875
-0.019	2.7910453125
-0.018	2.80911171875
-0.017	2.8281546875
-0.016	2.84817421875
-0.015	2.870146875
-0.014	2.89407265625
-0.013	2.9199515625
-0.012	2.94778359375
-0.011	2.9785453125
-0.01	3.01223671875
-0.00900000000000001	3.0488578125
-0.00800000000000001	3.08938515625
-0.00700000000000001	3.1367484375
-0.00600000000000001	3.19192421875
-0.005	3.2578421875
-0.004	3.33840859375
-0.003	3.4424125
-0.002	3.59231484375
-0.001	3.8486625
0	1000
0.001	3.84524453125
0.002	3.584990625
0.003	3.43411171875
0.004	3.325225
0.005	3.24172890625
0.00600000000000001	3.1738578125
0.00700000000000001	3.11575234375
0.00800000000000001	3.0644828125
0.00900000000000001	3.02004921875
0.01	2.9804984375
0.011	2.94387734375
0.012	2.9111625
0.013	2.88040078125
0.014	2.8515921875
0.015	2.82473671875
0.016	2.799834375
0.0169999999999999	2.77590859375
0.0179999999999999	2.7539359375
0.0189999999999999	2.73293984375
0.0199999999999999	2.7129203125
0.0209999999999999	2.69387734375
0.0219999999999999	2.6758109375
0.0229999999999999	2.65774453125
0.0239999999999999	2.64163125
0.0249999999999999	2.62551796875
0.0259999999999999	2.6094046875
0.0269999999999999	2.59426796875
0.0279999999999999	2.57913125
0.0289999999999999	2.56497109375
0.0299999999999999	2.5517875
0.0309999999999999	2.53762734375
0.0319999999999999	2.5254203125
0.0329999999999999	2.51223671875
0.0339999999999999	2.5000296875
0.0349999999999999	2.48879921875
0.0359999999999999	2.4765921875
0.0369999999999999	2.46536171875
0.0379999999999999	2.45413125
0.0389999999999999	2.44387734375
0.0399999999999999	2.4336234375
0.0409999999999999	2.42336953125
0.0419999999999999	2.413115625
0.0429999999999999	2.40286171875
0.0439999999999999	2.393584375
0.0449999999999999	2.38430703125
0.0459999999999999	2.3750296875
0.0469999999999999	2.36575234375
0.0479999999999999	2.356475
0.0489999999999999	2.34719765625
0.0499999999999999	2.338896875
0.0509999999999999	2.32961953125
0.0519999999999999	2.32131875
0.0529999999999999	2.31301796875
0.0539999999999999	2.3047171875
0.0549999999999999	2.29739296875
0.0559999999999999	2.2890921875
0.0569999999999999	2.28176796875
0.0579999999999999	2.2734671875
0.0589999999999999	2.26614296875
0.0599999999999999	2.25881875
0.0609999999999999	2.25149453125
0.0619999999999999	2.2441703125
0.0629999999999999	2.23684609375
0.0639999999999999	2.2304984375
0.0649999999999999	2.22317421875
0.0659999999999999	2.2168265625
0.0669999999999999	2.20950234375
0.0679999999999999	2.2031546875
0.069	2.19680703125
0.07	2.190459375
0.071	2.18411171875
0.072	2.1777640625
0.073	2.17141640625
0.074	2.16506875
0.075	2.15872109375
0.076	2.1523734375
0.077	2.14602578125
0.078	2.1406546875
0.079	2.13430703125
0.08	2.127959375
0.081	2.12258828125
0.082	2.1172171875
0.083	2.11086953125
0.084	2.1054984375
0.085	2.10012734375
0.086	2.0937796875
0.087	2.08840859375
0.088	2.0830375
0.089	2.07766640625
0.09	2.0722953125
0.091	2.06692421875
0.092	2.061553125
0.093	2.05618203125
0.094	2.0517875
0.095	2.04641640625
0.096	2.0410453125
0.097	2.03665078125
0.098	2.0312796875
0.099	2.02590859375
0.1	2.0215140625
0.101	2.01711953125
0.102	2.0117484375
0.103	2.00735390625
0.104	2.0019828125
0.105	1.99758828125
0.106	1.99319375
0.107	1.98879921875
0.108	1.983428125
0.109	1.97903359375
0.11	1.9746390625
0.111	1.97024453125
0.112	1.96585
0.113	1.96145546875
0.114	1.9570609375
0.115	1.95266640625
0.116	1.948271875
0.117	1.94290078125
0.118	1.93850625
0.119	1.93508828125
0.12	1.93069375
0.121	1.92629921875
0.122	1.9219046875
0.123	1.91751015625
0.124	1.913115625
0.125	1.90872109375
0.126	1.905303125
0.127	1.90090859375
0.128	1.8965140625
0.129	1.89211953125
0.13	1.8887015625
0.131	1.88430703125
0.132	1.8799125
0.133	1.87649453125
0.134	1.8721
0.135	1.86868203125
0.136	1.8642875
0.137	1.86086953125
0.138	1.856475
0.139	1.85305703125
0.14	1.8496390625
0.141	1.84524453125
0.142	1.8418265625
0.143	1.83743203125
0.144	1.8340140625
0.145	1.83059609375
0.146	1.827178125
0.147	1.82278359375
0.148	1.819365625
0.149	1.81594765625
0.15	1.8125296875
0.151	1.80813515625
0.152	1.8047171875
0.153	1.80129921875
0.154	1.79788125
0.155	1.79446328125
0.156	1.7910453125
0.157	1.78762734375
0.158	1.784209375
0.159	1.78079140625
0.16	1.7773734375
0.161	1.77395546875
0.162	1.7705375
0.163	1.76711953125
0.164	1.7637015625
0.165	1.76028359375
0.166	1.756865625
0.167	1.75344765625
0.168	1.7500296875
0.169	1.74661171875
0.17	1.74319375
0.171	1.73977578125
0.172	1.7363578125
0.173	1.73293984375
0.174	1.729521875
0.175	1.72610390625
0.176	1.7226859375
0.177	1.71926796875
0.178	1.71585
0.179	1.71340859375
0.18	1.709990625
0.181	1.70657265625
0.182	1.7031546875
0.183	1.70071328125
0.184	1.6972953125
0.185	1.69387734375
0.186	1.690459375
0.187	1.68801796875
0.188	1.6846
0.189	1.68118203125
0.19	1.678740625
0.191	1.67532265625
0.192	1.6719046875
0.193	1.66946328125
0.194	1.6660453125
0.195	1.66262734375
0.196	1.6601859375
0.197	1.65676796875
0.198	1.6543265625
0.199	1.65090859375
0.2	1.6484671875
0.201	1.64504921875
0.202	1.6426078125
0.203	1.63918984375
0.204	1.6367484375
0.205	1.63333046875
0.206	1.6308890625
0.207	1.62747109375
0.208	1.6250296875
0.209	1.62161171875
0.21	1.6191703125
0.211	1.61672890625
0.212	1.6133109375
0.213	1.61086953125
0.214	1.6074515625
0.215	1.60501015625
0.216	1.60256875
0.217	1.59915078125
0.218	1.596709375
0.219	1.59426796875
0.22	1.59085
0.221	1.58840859375
0.222	1.5859671875
0.223	1.58254921875
0.224	1.5801078125
0.225	1.57766640625
0.226	1.5742484375
0.227	1.57180703125
0.228	1.569365625
0.229	1.56594765625
0.23	1.56350625
0.231	1.56106484375
0.232	1.557646875
0.233	1.55520546875
0.234	1.5527640625
0.235	1.55032265625
0.236	1.5469046875
0.237	1.54446328125
0.238	1.542021875
0.239	1.53958046875
0.24	1.5361625
0.241	1.53372109375
0.242	1.5312796875
0.243	1.52883828125
0.244	1.5254203125
0.245	1.52297890625
0.246	1.5205375
0.247	1.51809609375
0.248	1.5156546875
0.249	1.51321328125
0.25	1.510771875
0.251	1.50735390625
0.252	1.5049125
0.253	1.50247109375
0.254	1.5000296875
0.255	1.49758828125
0.256	1.495146875
0.257	1.49270546875
0.258	1.4902640625
0.259	1.48782265625
0.26	1.48538125
0.261	1.48293984375
0.262	1.4804984375
0.263	1.47805703125
0.264	1.475615625
0.265	1.47317421875
0.266	1.4707328125
0.267	1.46829140625
0.268	1.46585
0.269	1.46340859375
0.27	1.4609671875
0.271	1.45852578125
0.272	1.456084375
0.273	1.45364296875
0.274	1.4512015625
0.275	1.44876015625
0.276	1.44631875
0.277	1.44387734375
0.278	1.4414359375
0.279	1.43899453125
0.28	1.436553125
0.281	1.43411171875
0.282	1.432646875
0.283	1.43020546875
0.284	1.4277640625
0.285	1.42532265625
0.286	1.42288125
0.287	1.42043984375
0.288	1.4179984375
0.289	1.41653359375
0.29	1.4140921875
0.291	1.41165078125
0.292	1.409209375
0.293	1.40676796875
0.294	1.4043265625
0.295	1.40188515625
0.296	1.39944375
0.297	1.39700234375
0.298	1.3945609375
0.299	1.39211953125
0.3	1.3906546875
0.301	1.38821328125
0.302	1.385771875
0.303	1.38333046875
0.304	1.3808890625
0.305	1.37844765625
0.306	1.3769828125
0.307	1.37454140625
0.308	1.3721
0.309	1.36965859375
0.31	1.3672171875
0.311	1.36477578125
0.312	1.3633109375
0.313	1.36086953125
0.314	1.358428125
0.315	1.35598671875
0.316	1.354521875
0.317	1.35208046875
0.318	1.3496390625
0.319	1.34719765625
0.32	1.3457328125
0.321	1.34329140625
0.322	1.34085
0.323	1.33840859375
0.324	1.33694375
0.325	1.33450234375
0.326	1.3320609375
0.327	1.33059609375
0.328	1.3281546875
0.329	1.32571328125
0.33	1.3242484375
0.331	1.32180703125
0.332	1.319365625
0.333	1.31790078125
0.334	1.315459375
0.335	1.31301796875
0.336	1.311553125
0.337	1.30911171875
0.338	1.3066703125
0.339	1.30520546875
0.34	1.3027640625
0.341	1.30129921875
0.342	1.2988578125
0.343	1.29641640625
0.344	1.2949515625
0.345	1.29251015625
0.346	1.2910453125
0.347	1.28860390625
0.348	1.2861625
0.349	1.28469765625
0.35	1.28225625
0.351	1.28079140625
0.352	1.27835
0.353	1.27688515625
0.354	1.27444375
0.355	1.27200234375
0.356	1.2705375
0.357	1.26809609375
0.358	1.26663125
0.359	1.26418984375
0.36	1.262725
0.361	1.26028359375
0.362	1.2578421875
0.363	1.25637734375
0.364	1.2539359375
0.365	1.25247109375
0.366	1.2500296875
0.367	1.24758828125
0.368	1.2461234375
0.369	1.24368203125
0.37	1.2422171875
0.371	1.23977578125
0.372	1.2383109375
0.373	1.23586953125
0.374	1.233428125
0.375	1.23196328125
0.376	1.229521875
0.377	1.22805703125
0.378	1.225615625
0.379	1.22415078125
0.38	1.221709375
0.381	1.22024453125
0.382	1.217803125
0.383	1.21633828125
0.384	1.213896875
0.385	1.21243203125
0.386	1.209990625
0.387	1.20852578125
0.388	1.206084375
0.389	1.20461953125
0.39	1.202178125
0.391	1.20071328125
0.392	1.198271875
0.393	1.19680703125
0.394	1.194365625
0.395	1.19290078125
0.396	1.1914359375
0.397	1.18899453125
0.398	1.1875296875
0.399	1.18508828125
0.4	1.1836234375
0.401	1.18118203125
0.402	1.1797171875
0.403	1.17825234375
0.404	1.1758109375
0.405	1.17434609375
0.406	1.1719046875
0.407	1.17043984375
0.408	1.168975
0.409	1.16653359375
0.41	1.16506875
0.411	1.16360390625
0.412	1.1611625
0.413	1.15969765625
0.414	1.15725625
0.415	1.15579140625
0.416	1.1543265625
0.417	1.15188515625
0.418	1.1504203125
0.419	1.14895546875
0.42	1.1465140625
0.421	1.14504921875
0.422	1.143584375
0.423	1.14114296875
0.424	1.139678125
0.425	1.13821328125
0.426	1.135771875
0.427	1.13430703125
0.428	1.131865625
0.429	1.13040078125
0.43	1.127959375
0.431	1.12649453125
0.432	1.1250296875
0.433	1.12258828125
0.434	1.1211234375
0.435	1.11868203125
0.436	1.1172171875
0.437	1.11575234375
0.438	1.1133109375
0.439	1.11184609375
0.44	1.11038125
0.441	1.10793984375
0.442	1.106475
0.443	1.10403359375
0.444	1.10256875
0.445	1.10110390625
0.446	1.0986625
0.447	1.09719765625
0.448	1.0957328125
0.449	1.09329140625
0.45	1.0918265625
0.451	1.09036171875
0.452	1.0879203125
0.453	1.08645546875
0.454	1.084990625
0.455	1.08352578125
0.456	1.081084375
0.457	1.07961953125
0.458	1.0781546875
0.459	1.07571328125
0.46	1.0742484375
0.461	1.07278359375
0.462	1.07131875
0.463	1.06887734375
0.464	1.0674125
0.465	1.06594765625
0.466	1.06350625
0.467	1.06204140625
0.468	1.0605765625
0.469	1.05911171875
0.47	1.057646875
0.471	1.05520546875
0.472	1.053740625
0.473	1.05227578125
0.474	1.0508109375
0.475	1.04836953125
0.476	1.0469046875
0.477	1.04543984375
0.478	1.0429984375
0.479	1.04153359375
0.48	1.0390921875
0.481	1.03762734375
0.482	1.0351859375
0.483	1.03372109375
0.484	1.03225625
0.485	1.02981484375
0.486	1.02835
0.487	1.02590859375
0.488	1.02444375
0.489	1.02297890625
0.49	1.0205375
0.491	1.01907265625
0.492	1.0176078125
0.493	1.01516640625
0.494	1.0137015625
0.495	1.01126015625
0.496	1.0097953125
0.497	1.00833046875
0.498	1.0058890625
0.499	1.00442421875
0.5	1.002959375
0.501	1.00149453125
0.502	0.999053125
0.503	0.99758828125
0.504	0.9961234375
0.505	0.99368203125
0.506	0.9922171875
0.507	0.99075234375
0.508	0.9883109375
0.509	0.98684609375
0.51	0.98538125
0.511	0.98391640625
0.512	0.981475
0.513	0.98001015625
0.514	0.9785453125
0.515	0.97708046875
0.516	0.9746390625
0.517	0.97317421875
0.518	0.971709375
0.519	0.97024453125
0.52	0.9687796875
0.521	0.96633828125
0.522	0.9648734375
0.523	0.96340859375
0.524	0.96194375
0.525	0.96047890625
0.526	0.9580375
0.527	0.95657265625
0.528	0.9551078125
0.529	0.95364296875
0.53	0.952178125
0.531	0.95071328125
0.532	0.948271875
0.533	0.94680703125
0.534	0.9453421875
0.535	0.94387734375
0.536	0.9424125
0.537	0.94094765625
0.538	0.9394828125
0.539	0.93801796875
0.54	0.9355765625
0.541	0.93411171875
0.542	0.932646875
0.543	0.93118203125
0.544	0.9297171875
0.545	0.92825234375
0.546	0.9267875
0.547	0.92532265625
0.548	0.9238578125
0.549	0.92239296875
0.55	0.920928125
0.551	0.91946328125
0.552	0.917021875
0.553	0.91555703125
0.554	0.9140921875
0.555	0.91262734375
0.556	0.9111625
0.557	0.90969765625
0.558	0.9082328125
0.559	0.90676796875
0.56	0.905303125
0.561	0.90383828125
0.562	0.9023734375
0.563	0.90090859375
0.564	0.89944375
0.565	0.89797890625
0.566	0.8965140625
0.567	0.89504921875
0.568	0.893584375
0.569	0.89211953125
0.57	0.8906546875
0.571	0.88918984375
0.572	0.887725
0.573	0.88626015625
0.574	0.8847953125
0.575	0.88333046875
0.576	0.881865625
0.577	0.88040078125
0.578	0.8789359375
0.579	0.87844765625
0.58	0.8769828125
0.581	0.87551796875
0.582	0.874053125
0.583	0.87258828125
0.584	0.8711234375
0.585	0.86965859375
0.586	0.86819375
0.587	0.86672890625
0.588	0.8652640625
0.589	0.86379921875
0.59	0.862334375
0.591	0.86086953125
0.592	0.86038125
0.593	0.85891640625
0.594	0.8574515625
0.595	0.85598671875
0.596	0.854521875
0.597	0.85305703125
0.598	0.8515921875
0.599	0.85012734375
0.6	0.8496390625
0.601	0.84817421875
0.602	0.846709375
0.603	0.84524453125
0.604	0.8437796875
0.605	0.84231484375
0.606	0.84085
0.607	0.84036171875
0.608	0.838896875
0.609	0.83743203125
0.61	0.8359671875
0.611	0.83450234375
0.612	0.8330375
0.613	0.83254921875
0.614	0.831084375
0.615	0.82961953125
0.616	0.8281546875
0.617	0.82668984375
0.618	0.8262015625
0.619	0.82473671875
0.62	0.823271875
0.621	0.82180703125
0.622	0.8203421875
0.623	0.81985390625
0.624	0.8183890625
0.625	0.81692421875
0.626	0.815459375
0.627	0.81497109375
0.628	0.81350625
0.629	0.81204140625
0.63	0.8105765625
0.631	0.80911171875
0.632	0.8086234375
0.633	0.80715859375
0.634	0.80569375
0.635	0.80422890625
0.636	0.803740625
0.637	0.80227578125
0.638	0.8008109375
0.639	0.80032265625
0.64	0.7988578125
0.641	0.79739296875
0.642	0.795928125
0.643	0.79543984375
0.644	0.793975
0.645	0.79251015625
0.646	0.7910453125
0.647	0.79055703125
0.648	0.7890921875
0.649	0.78762734375
0.65	0.7871390625
0.651	0.78567421875
0.652	0.784209375
0.653	0.78372109375
0.654	0.78225625
0.655	0.78079140625
0.656	0.780303125
0.657	0.77883828125
0.658	0.7773734375
0.659	0.77590859375
0.66	0.7754203125
0.661	0.77395546875
0.662	0.772490625
0.663	0.77200234375
0.664	0.7705375
0.665	0.77004921875
0.666	0.768584375
0.667	0.76711953125
0.668	0.76663125
0.669	0.76516640625
0.67	0.7637015625
0.671	0.76321328125
0.672	0.7617484375
0.673	0.76028359375
0.674	0.7597953125
0.675	0.75833046875
0.676	0.756865625
0.677	0.75637734375
0.678	0.7549125
0.679	0.75442421875
0.68	0.752959375
0.681	0.75149453125
0.682	0.75100625
0.683	0.74954140625
0.684	0.749053125
0.685	0.74758828125
0.686	0.7461234375
0.687	0.74563515625
0.688	0.7441703125
0.689	0.74368203125
0.69	0.7422171875
0.691	0.74075234375
0.692	0.7402640625
0.693	0.73879921875
0.694	0.7383109375
0.695	0.73684609375
0.696	0.7363578125
0.697	0.73489296875
0.698	0.733428125
0.699	0.73293984375
0.7	0.731475
0.701	0.73098671875
0.702	0.729521875
0.703	0.72903359375
0.704	0.72756875
0.705	0.72610390625
0.706	0.725615625
0.707	0.72415078125
0.708	0.7236625
0.709	0.72219765625
0.71	0.721709375
0.711	0.72024453125
0.712	0.71975625
0.713	0.71829140625
0.714	0.717803125
0.715	0.71633828125
0.716	0.71585
0.717	0.71438515625
0.718	0.713896875
0.719	0.71243203125
0.72	0.7109671875
1000	-1
5.40380859375	-0.999
5.1142578125	-0.998
4.94482421875	-0.997
4.8232421875	-0.996
4.72900390625	-0.995
4.65234375	-0.994
4.58837890625	-0.993
4.53125	-0.992
4.48095703125	-0.991
4.435546875	-0.99
4.39501953125	-0.989
4.357421875	-0.988
4.32275390625	-0.987
4.291015625	-0.986
4.26123046875	-0.985
4.2333984375	-0.984
4.20654296875	-0.983
4.181640625	-0.982
4.15771484375	-0.981
4.134765625	-0.98
4.11279296875	-0.979
4.0927734375	-0.978
4.07275390625	-0.977
4.0537109375	-0.976
4.03564453125	-0.975
4.0185546875	-0.974
4.00146484375	-0.973
3.9853515625	-0.972
3.96923828125	-0.971
3.9541015625	-0.97
3.93896484375	-0.969
3.9248046875	-0.968
3.91064453125	-0.967
3.896484375	-0.966
3.88330078125	-0.965
3.8701171875	-0.964
3.85693359375	-0.963
3.8447265625	-0.962
3.83251953125	-0.961
3.8212890625	-0.96
3.80908203125	-0.959
3.7978515625	-0.958
3.78759765625	-0.957
3.7763671875	-0.956
3.76611328125	-0.955
3.755859375	-0.954
3.74560546875	-0.953
3.7353515625	-0.952
3.72607421875	-0.951
3.716796875	-0.95
3.70654296875	-0.949
3.697265625	-0.948
3.68798828125	-0.947
3.6787109375	-0.946
3.67041015625	-0.945
3.6611328125	-0.944
3.65283203125	-0.943
3.6435546875	-0.942
3.63525390625	-0.941
3.626953125	-0.94
3.61865234375	-0.939
3.611328125	-0.938
3.60302734375	-0.937
3.5947265625	-0.936
3.58740234375	-0.935
3.580078125	-0.934
3.57275390625	-0.933
3.5654296875	-0.932
3.55810546875	-0.931
3.55078125	-0.93
3.54345703125	-0.929
3.5361328125	-0.928
3.52978515625	-0.927
3.5224609375	-0.926
3.51611328125	-0.925
3.5087890625	-0.924
3.50244140625	-0.923
3.49609375	-0.922
3.48974609375	-0.921
3.4833984375	-0.92
3.47705078125	-0.919
3.470703125	-0.918
3.46435546875	-0.917
3.4580078125	-0.916
3.45263671875	-0.915
3.4462890625	-0.914
3.43994140625	-0.913
3.43359375	-0.912
3.42822265625	-0.911
3.421875	-0.91
3.41552734375	-0.909
3.41015625	-0.908
3.40478515625	-0.907
3.3984375	-0.906
3.39306640625	-0.905
3.3876953125	-0.904
3.38232421875	-0.903
3.3759765625	-0.902
3.37060546875	-0.901
3.365234375	-0.9
3.35986328125	-0.899
3.3544921875	-0.898
3.34912109375	-0.897
3.3447265625	-0.896
3.33935546875	-0.895
3.333984375	-0.894
3.32861328125	-0.893
3.32421875	-0.892
3.31884765625	-0.891
3.3134765625	-0.89
3.30908203125	-0.889
3.3037109375	-0.888
3.29931640625	-0.887
3.2939453125	-0.886
3.28955078125	-0.885
3.28515625	-0.884
3.27978515625	-0.883
3.275390625	-0.882
3.27099609375	-0.881
3.2666015625	-0.88
3.26123046875	-0.879
3.2568359375	-0.878
3.25244140625	-0.877
3.248046875	-0.876
3.24365234375	-0.875
3.2392578125	-0.874
3.23486328125	-0.873
3.23046875	-0.872
3.22607421875	-0.871
3.2216796875	-0.87
3.21728515625	-0.869
3.212890625	-0.868
3.20947265625	-0.867
3.205078125	-0.866
3.20068359375	-0.865
3.1962890625	-0.864
3.19189453125	-0.863
3.1875	-0.862
3.18408203125	-0.861
3.1796875	-0.86
3.17529296875	-0.859
3.1708984375	-0.858
3.16748046875	-0.857
3.1630859375	-0.856
3.15869140625	-0.855
3.1552734375	-0.854
3.15087890625	-0.853
3.146484375	-0.852
3.14306640625	-0.851
3.138671875	-0.85
3.13525390625	-0.849
3.130859375	-0.848
3.12744140625	-0.847
3.1240234375	-0.846
3.11962890625	-0.845
3.1162109375	-0.844
3.11181640625	-0.843
3.1083984375	-0.842
3.10498046875	-0.841
3.1005859375	-0.84
3.09716796875	-0.839
3.09375	-0.838
3.09033203125	-0.837
3.0859375	-0.836
3.08251953125	-0.835
3.0791015625	-0.834
3.07568359375	-0.833
3.072265625	-0.832
3.06787109375	-0.831
3.064453125	-0.83
3.06103515625	-0.829
3.0576171875	-0.828
3.05419921875	-0.827
3.05078125	-0.826
3.04736328125	-0.825
3.0439453125	-0.824
3.04052734375	-0.823
3.037109375	-0.822
3.03369140625	-0.821
3.0302734375	-0.82
3.02685546875	-0.819
3.0234375	-0.818
3.02001953125	-0.817
3.017578125	-0.816
3.01416015625	-0.815
3.0107421875	-0.814
3.00732421875	-0.813
3.00390625	-0.812
3.00048828125	-0.811
2.998046875	-0.81
2.99462890625	-0.809
2.9912109375	-0.808
2.98779296875	-0.807
2.9853515625	-0.806
2.98193359375	-0.805
2.978515625	-0.804
2.97607421875	-0.803
2.97265625	-0.802
2.96923828125	-0.801
2.966796875	-0.8
2.96337890625	-0.799
2.9599609375	-0.798
2.95751953125	-0.797
2.9541015625	-0.796
2.95068359375	-0.795
2.9482421875	-0.794
2.94482421875	-0.793
2.94140625	-0.792
2.93896484375	-0.791
2.935546875	-0.79
2.93212890625	-0.789
2.9296875	-0.788
2.92626953125	-0.787
2.923828125	-0.786
2.92041015625	-0.785
2.91796875	-0.784
2.91455078125	-0.783
2.912109375	-0.782
2.90869140625	-0.781
2.90625	-0.78
2.90283203125	-0.779
2.900390625	-0.778
2.89697265625	-0.777
2.89453125	-0.776
2.89111328125	-0.775
2.888671875	-0.774
2.88525390625	-0.773
2.8828125	-0.772
2.88037109375	-0.771
2.876953125	-0.77
2.87451171875	-0.769
2.8720703125	-0.768
2.86865234375	-0.767
2.8662109375	-0.766
2.86279296875	-0.765
2.8603515625	-0.764
2.85791015625	-0.763
2.85546875	-0.762
2.85205078125	-0.761
2.849609375	-0.76
2.84716796875	-0.759
2.8447265625	-0.758
2.84130859375	-0.757
2.8388671875	-0.756
2.83642578125	-0.755
2.833984375	-0.754
2.83056640625	-0.753
2.828125	-0.752
2.82568359375	-0.751
2.8232421875	-0.75
2.82080078125	-0.749
2.818359375	-0.748
2.81494140625	-0.747
2.8125	-0.746
2.81005859375	-0.745
2.8076171875	-0.744
2.80517578125	-0.743
2.802734375	-0.742
2.80029296875	-0.741
2.7978515625	-0.74
2.79541015625	-0.739
2.79296875	-0.738
2.78955078125	-0.737
2.787109375	-0.736
2.78466796875	-0.735
2.7822265625	-0.734
2.77978515625	-0.733
2.77734375	-0.732
2.77490234375	-0.731
2.7724609375	-0.73
2.77001953125	-0.729
2.767578125	-0.728
2.76513671875	-0.727
2.7626953125	-0.726
2.76025390625	-0.725
2.7587890625	-0.724
2.75634765625	-0.723
2.75390625	-0.722
2.75146484375	-0.721
2.7490234375	-0.72
2.74658203125	-0.719
2.744140625	-0.718
2.74169921875	-0.717
2.7392578125	-0.716
2.73681640625	-0.715
2.7353515625	-0.714
2.73291015625	-0.713
2.73046875	-0.712
2.72802734375	-0.711
2.7255859375	-0.71
2.72314453125	-0.709
2.7216796875	-0.708
2.71923828125	-0.707
2.716796875	-0.706
2.71435546875	-0.705
2.7119140625	-0.704
2.71044921875	-0.703
2.7080078125	-0.702
2.70556640625	-0.701
2.703125	-0.7
2.70068359375	-0.699
2.6982421875	-0.698
2.69677734375	-0.697
2.6943359375	-0.696
2.69189453125	-0.695
2.689453125	-0.694
2.68701171875	-0.693
2.685546875	-0.692
2.68310546875	-0.691
2.6806640625	-0.69
2.67822265625	-0.689
2.6767578125	-0.688
2.67431640625	-0.687
2.671875	-0.686
2.66943359375	-0.685
2.66796875	-0.684
2.66552734375	-0.683
2.6630859375	-0.682
2.66162109375	-0.681
2.6591796875	-0.68
2.65673828125	-0.679
2.654296875	-0.678
2.65283203125	-0.677
2.650390625	-0.676
2.64794921875	-0.675
2.646484375	-0.674
2.64404296875	-0.673
2.642578125	-0.672
2.64013671875	-0.671
2.6376953125	-0.67
2.63623046875	-0.669
2.6337890625	-0.668
2.63134765625	-0.667
2.6298828125	-0.666
2.62744140625	-0.665
2.6259765625	-0.664
2.62353515625	-0.663
2.6220703125	-0.662
2.61962890625	-0.661
2.6171875	-0.66
2.61572265625	-0.659
2.61328125	-0.658
2.61181640625	-0.657
2.609375	-0.656
2.60791015625	-0.655
2.60546875	-0.654
2.60400390625	-0.653
2.6015625	-0.652
2.60009765625	-0.651
2.59765625	-0.65
2.59619140625	-0.649
2.59375	-0.648
2.59228515625	-0.647
2.58984375	-0.646
2.58837890625	-0.645
2.5859375	-0.644
2.58447265625	-0.643
2.58203125	-0.642
2.58056640625	-0.641
2.578125	-0.64
2.57666015625	-0.639
2.5751953125	-0.638
2.57275390625	-0.637
2.5712890625	-0.636
2.56884765625	-0.635
2.5673828125	-0.634
2.56494140625	-0.633
2.5634765625	-0.632
2.56201171875	-0.631
2.5595703125	-0.63
2.55810546875	-0.629
2.556640625	-0.628
2.55419921875	-0.627
2.552734375	-0.626
2.55029296875	-0.625
2.548828125	-0.624
2.54736328125	-0.623
2.544921875	-0.622
2.54345703125	-0.621
2.5419921875	-0.62
2.53955078125	-0.619
2.5380859375	-0.618
2.53662109375	-0.617
2.5341796875	-0.616
2.53271484375	-0.615
2.53125	-0.614
2.52978515625	-0.613
2.52734375	-0.612
2.52587890625	-0.611
2.5244140625	-0.61
2.52197265625	-0.609
2.5205078125	-0.608
2.51904296875	-0.607
2.517578125	-0.606
2.51513671875	-0.605
2.513671875	-0.604
2.51220703125	-0.603
2.5107421875	-0.602
2.50830078125	-0.601
2.5068359375	-0.6
2.50537109375	-0.599
2.50390625	-0.598
2.50244140625	-0.597
2.5	-0.596
2.49853515625	-0.595
2.4970703125	-0.594
2.49560546875	-0.593
2.494140625	-0.592
2.49169921875	-0.591
2.490234375	-0.59
2.48876953125	-0.589
2.4873046875	-0.588
2.48583984375	-0.587
2.4833984375	-0.586
2.48193359375	-0.585
2.48046875	-0.584
2.47900390625	-0.583
2.4775390625	-0.582
2.47607421875	-0.581
2.474609375	-0.58
2.47216796875	-0.579
2.470703125	-0.578
2.46923828125	-0.577
2.4677734375	-0.576
2.46630859375	-0.575
2.46484375	-0.574
2.46337890625	-0.573
2.4619140625	-0.572
2.46044921875	-0.571
2.458984375	-0.57
2.45654296875	-0.569
2.455078125	-0.568
2.45361328125	-0.567
2.4521484375	-0.566
2.45068359375	-0.565
2.44921875	-0.564
2.44775390625	-0.563
2.4462890625	-0.562
2.44482421875	-0.561
2.443359375	-0.56
2.44189453125	-0.559
2.4404296875	-0.558
2.43896484375	-0.557
2.4375	-0.556
2.43603515625	-0.555
2.4345703125	-0.554
2.43310546875	-0.553
2.431640625	-0.552
2.43017578125	-0.551
2.4287109375	-0.55
2.42724609375	-0.549
2.42578125	-0.548
2.42431640625	-0.547
2.4228515625	-0.546
2.42138671875	-0.545
2.419921875	-0.544
2.41845703125	-0.543
2.4169921875	-0.542
2.41552734375	-0.541
2.4140625	-0.54
2.41259765625	-0.539
2.4111328125	-0.538
2.40966796875	-0.537
2.408203125	-0.536
2.40771484375	-0.535
2.40625	-0.534
2.40478515625	-0.533
2.4033203125	-0.532
2.40185546875	-0.531
2.400390625	-0.53
2.39892578125	-0.529
2.3974609375	-0.528
2.39599609375	-0.527
2.39453125	-0.526
2.39306640625	-0.525
2.3916015625	-0.524
2.39013671875	-0.523
2.3896484375	-0.522
2.38818359375	-0.521
2.38671875	-0.52
2.38525390625	-0.519
2.3837890625	-0.518
2.38232421875	-0.517
2.380859375	-0.516
2.37939453125	-0.515
2.37890625	-0.514
2.37744140625	-0.513
2.3759765625	-0.512
2.37451171875	-0.511
2.373046875	-0.51
2.37158203125	-0.509
2.3701171875	-0.508
2.36962890625	-0.507
2.3681640625	-0.506
2.36669921875	-0.505
2.365234375	-0.504
2.36376953125	-0.503
2.36328125	-0.502
2.36181640625	-0.501
2.3603515625	-0.5
2.35888671875	-0.499
2.357421875	-0.498
2.35693359375	-0.497
2.35546875	-0.496
2.35400390625	-0.495
2.3525390625	-0.494
2.35205078125	-0.493
2.3505859375	-0.492
2.34912109375	-0.491
2.34765625	-0.49
2.34716796875	-0.489
2.345703125	-0.488
2.34423828125	-0.487
2.3427734375	-0.486
2.34228515625	-0.485
2.3408203125	-0.484
2.33935546875	-0.483
2.337890625	-0.482
2.33740234375	-0.481
2.3359375	-0.48
2.33447265625	-0.479
2.333984375	-0.478
2.33251953125	-0.477
2.3310546875	-0.476
2.33056640625	-0.475
2.3291015625	-0.474
2.32763671875	-0.473
2.3271484375	-0.472
2.32568359375	-0.471
2.32421875	-0.47
2.32373046875	-0.469
2.322265625	-0.468
2.32080078125	-0.467
2.3203125	-0.466
2.31884765625	-0.465
2.3173828125	-0.464
2.31689453125	-0.463
2.3154296875	-0.462
2.31396484375	-0.461
2.3134765625	-0.46
2.31201171875	-0.459
2.3115234375	-0.458
2.31005859375	-0.457
2.30859375	-0.456
2.30810546875	-0.455
2.306640625	-0.454
2.30615234375	-0.453
2.3046875	-0.452
2.30322265625	-0.451
2.302734375	-0.45
2.30126953125	-0.449
2.30078125	-0.448
2.29931640625	-0.447
2.298828125	-0.446
2.29736328125	-0.445
2.296875	-0.444
2.29541015625	-0.443
2.2939453125	-0.442
2.29345703125	-0.441
2.2919921875	-0.44
2.29150390625	-0.439
2.2900390625	-0.438
2.28955078125	-0.437
2.2880859375	-0.436
2.28759765625	-0.435
2.2861328125	-0.434
2.28564453125	-0.433
2.2841796875	-0.432
2.28369140625	-0.431
2.2822265625	-0.43
2.28173828125	-0.429
2.2802734375	-0.428
2.27978515625	-0.427
2.2783203125	-0.426
2.27783203125	-0.425
2.2763671875	-0.424
2.27587890625	-0.423
2.275390625	-0.422
2.27392578125	-0.421
2.2734375	-0.42
2.27197265625	-0.419
2.271484375	-0.418
2.27001953125	-0.417
2.26953125	-0.416
2.26904296875	-0.415
2.267578125	-0.414
2.26708984375	-0.413
2.265625	-0.412
2.26513671875	-0.411
2.2646484375	-0.41
2.26318359375	-0.409
2.2626953125	-0.408
2.26123046875	-0.407
2.2607421875	-0.406
2.26025390625	-0.405
2.2587890625	-0.404
2.25830078125	-0.403
2.2578125	-0.402
2.25634765625	-0.401
2.255859375	-0.4
2.25439453125	-0.399
2.25390625	-0.398
2.25341796875	-0.397
2.251953125	-0.396
2.25146484375	-0.395
2.2509765625	-0.394
2.24951171875	-0.393
2.2490234375	-0.392
2.24853515625	-0.391
2.248046875	-0.39
2.24658203125	-0.389
2.24609375	-0.388
2.24560546875	-0.387
2.244140625	-0.386
2.24365234375	-0.385
2.2431640625	-0.384
2.24267578125	-0.383
2.2412109375	-0.382
2.24072265625	-0.381
2.240234375	-0.38
2.23876953125	-0.379
2.23828125	-0.378
2.23779296875	-0.377
2.2373046875	-0.376
2.23681640625	-0.375
2.2353515625	-0.374
2.23486328125	-0.373
2.234375	-0.372
2.23388671875	-0.371
2.232421875	-0.37
2.23193359375	-0.369
2.2314453125	-0.368
2.23095703125	-0.367
2.23046875	-0.366
2.22900390625	-0.365
2.228515625	-0.364
2.22802734375	-0.363
2.2275390625	-0.362
2.22705078125	-0.361
2.2265625	-0.36
2.22509765625	-0.359
2.224609375	-0.358
2.22412109375	-0.357
2.2236328125	-0.356
2.22314453125	-0.355
2.22265625	-0.354
2.22216796875	-0.353
2.220703125	-0.352
2.22021484375	-0.351
2.2197265625	-0.35
2.21923828125	-0.349
2.21875	-0.348
2.21826171875	-0.347
2.2177734375	-0.346
2.21728515625	-0.345
2.216796875	-0.344
2.21533203125	-0.343
2.21484375	-0.342
2.21435546875	-0.341
2.2138671875	-0.34
2.21337890625	-0.339
2.212890625	-0.338
2.21240234375	-0.337
2.2119140625	-0.336
2.21142578125	-0.335
2.2109375	-0.334
2.21044921875	-0.333
2.2099609375	-0.332
2.20947265625	-0.331
2.208984375	-0.33
2.20751953125	-0.329
2.20703125	-0.328
2.20654296875	-0.327
2.2060546875	-0.326
2.20556640625	-0.325
2.205078125	-0.324
2.20458984375	-0.323
2.2041015625	-0.322
2.20361328125	-0.321
2.203125	-0.32
2.20263671875	-0.319
2.2021484375	-0.318
2.20166015625	-0.317
2.2021484375	-0.316
2.20166015625	-0.315
2.201171875	-0.314
2.20068359375	-0.313
2.2001953125	-0.312
2.19970703125	-0.311
2.19921875	-0.31
2.19873046875	-0.309
2.1982421875	-0.308
2.19775390625	-0.307
2.197265625	-0.306
2.19677734375	-0.305
2.1962890625	-0.304
2.19580078125	-0.303
2.1962890625	-0.302
2.19580078125	-0.301
2.1953125	-0.3
2.19482421875	-0.299
2.1943359375	-0.298
2.19384765625	-0.297
2.193359375	-0.296
2.19287109375	-0.295
2.193359375	-0.294
2.19287109375	-0.293
2.1923828125	-0.292
2.19189453125	-0.291
2.19140625	-0.29
2.19189453125	-0.289
2.19140625	-0.288
2.19091796875	-0.287
2.1904296875	-0.286
2.18994140625	-0.285
2.1904296875	-0.284
2.18994140625	-0.283
2.189453125	-0.282
2.18896484375	-0.281
2.1884765625	-0.28
2.18896484375	-0.279
2.1884765625	-0.278
2.18798828125	-0.277
2.1875	-0.276
2.18798828125	-0.275
2.1875	-0.274
2.18701171875	-0.273
2.1875	-0.272
2.18701171875	-0.271
2.1865234375	-0.27
2.18701171875	-0.269
2.1865234375	-0.268
2.18603515625	-0.267
2.1865234375	-0.266
2.18603515625	-0.265
2.185546875	-0.264
2.18603515625	-0.263
2.185546875	-0.262
2.18505859375	-0.261
2.185546875	-0.26
2.18505859375	-0.259
2.1845703125	-0.258
2.18505859375	-0.257
2.1845703125	-0.256
2.18505859375	-0.255
2.1845703125	-0.254
2.18505859375	-0.253
2.1845703125	-0.252
2.184341015625	-0.251
2.18411171875	-0.25
2.1846	-0.249
2.18411171875	-0.248
2.1846	-0.247
2.18411171875	-0.246
2.1846	-0.245
2.18411171875	-0.244
2.1846	-0.243
2.18411171875	-0.242
2.1846	-0.241
2.18411171875	-0.24
2.1846	-0.239
2.18411171875	-0.238
2.1846	-0.237
2.18411171875	-0.236
2.1846	-0.235
2.18508828125	-0.234
2.1846	-0.233
2.18508828125	-0.232
2.1846	-0.231
2.18508828125	-0.23
2.1855765625	-0.229
2.18508828125	-0.228
2.1855765625	-0.227
2.18508828125	-0.226
2.1855765625	-0.225
2.18606484375	-0.224
2.1855765625	-0.223
2.18606484375	-0.222
2.186553125	-0.221
2.18704140625	-0.22
2.186553125	-0.219
2.18704140625	-0.218
2.1875296875	-0.217
2.18704140625	-0.216
2.1875296875	-0.215
2.18801796875	-0.214
2.18850625	-0.213
2.18899453125	-0.212
2.18850625	-0.211
2.18899453125	-0.21
2.1894828125	-0.209
2.18997109375	-0.208
2.190459375	-0.207
2.18997109375	-0.206
2.190459375	-0.205
2.19094765625	-0.204
2.1914359375	-0.203
2.19192421875	-0.202
2.1924125	-0.201
2.19290078125	-0.2
2.1933890625	-0.199
2.19387734375	-0.198
2.1933890625	-0.197
2.19387734375	-0.196
2.194365625	-0.195
2.19485390625	-0.194
2.1953421875	-0.193
2.19583046875	-0.192
2.19631875	-0.191
2.19680703125	-0.19
2.1972953125	-0.189
2.19778359375	-0.188
2.198271875	-0.187
2.19876015625	-0.186
2.1992484375	-0.185
2.19973671875	-0.184
2.200225	-0.183
2.20071328125	-0.182
2.2012015625	-0.181
2.20168984375	-0.18
2.202178125	-0.179
2.20266640625	-0.178
2.2031546875	-0.177
2.20461953125	-0.176
2.2051078125	-0.175
2.20559609375	-0.174
2.206084375	-0.173
2.20657265625	-0.172
2.2070609375	-0.171
2.20852578125	-0.17
2.2090140625	-0.169
2.20950234375	-0.168
2.209990625	-0.167
2.21047890625	-0.166
2.21194375	-0.165
2.21243203125	-0.164
2.2129203125	-0.163
2.21438515625	-0.162
2.2148734375	-0.161
2.21536171875	-0.16
2.2168265625	-0.159
2.21731484375	-0.158
2.217803125	-0.157
2.21926796875	-0.156
2.21975625	-0.155
2.22122109375	-0.154
2.221709375	-0.153
2.22317421875	-0.152
2.2236625	-0.151
2.22512734375	-0.15
2.225615625	-0.149
2.22708046875	-0.148
2.22756875	-0.147
2.22903359375	-0.146
2.2304984375	-0.145
2.23098671875	-0.144
2.2324515625	-0.143
2.23391640625	-0.142
2.2344046875	-0.141
2.23586953125	-0.14
2.237334375	-0.139
2.23879921875	-0.138
2.2392875	-0.137
2.24075234375	-0.136
2.2422171875	-0.135
2.24368203125	-0.134
2.245146875	-0.133
2.24661171875	-0.132
2.2471	-0.131
2.24856484375	-0.13
2.2500296875	-0.129
2.25149453125	-0.128
2.252959375	-0.127
2.25442421875	-0.126
2.2558890625	-0.125
2.25833046875	-0.124
2.2597953125	-0.123
2.26126015625	-0.122
2.262725	-0.121
2.26418984375	-0.12
2.2656546875	-0.119
2.26809609375	-0.118
2.2695609375	-0.117
2.27102578125	-0.116
2.2734671875	-0.115
2.27493203125	-0.114
2.276396875	-0.113
2.27786171875	-0.112
2.280303125	-0.111
2.28176796875	-0.11
2.284209375	-0.109
2.28567421875	-0.108
2.288115625	-0.107
2.28958046875	-0.106
2.292021875	-0.105
2.29348671875	-0.104
2.295928125	-0.103
2.29739296875	-0.102
2.299834375	-0.101
2.30227578125	-0.1
2.3047171875	-0.0990000000000001
2.30618203125	-0.0980000000000001
2.3086234375	-0.0970000000000001
2.31106484375	-0.0960000000000001
2.31350625	-0.0950000000000001
2.31594765625	-0.0940000000000001
2.3183890625	-0.0930000000000001
2.32083046875	-0.0920000000000001
2.323271875	-0.0910000000000001
2.32571328125	-0.0900000000000001
2.32913125	-0.0890000000000001
2.33157265625	-0.0880000000000001
2.3340140625	-0.0870000000000001
2.33743203125	-0.0860000000000001
2.3398734375	-0.0850000000000001
2.34329140625	-0.0840000000000001
2.3457328125	-0.0830000000000001
2.34915078125	-0.0820000000000001
2.3515921875	-0.0810000000000001
2.35501015625	-0.0800000000000001
2.358428125	-0.0790000000000001
2.36184609375	-0.0780000000000001
2.3652640625	-0.0770000000000001
2.36770546875	-0.0760000000000001
2.3721	-0.0750000000000001
2.37551796875	-0.0740000000000001
2.3789359375	-0.0730000000000001
2.38235390625	-0.0720000000000001
2.385771875	-0.0710000000000001
2.39016640625	-0.0700000000000001
2.393584375	-0.0690000000000001
2.39797890625	-0.0680000000000001
2.4023734375	-0.0670000000000001
2.40579140625	-0.0660000000000001
2.4101859375	-0.0650000000000001
2.41458046875	-0.0640000000000001
2.4179984375	-0.0630000000000001
2.42239296875	-0.0620000000000001
2.4267875	-0.0610000000000001
2.43118203125	-0.0600000000000001
2.436553125	-0.0590000000000001
2.44094765625	-0.0580000000000001
2.4453421875	-0.0570000000000001
2.45071328125	-0.056
2.456084375	-0.055
2.46145546875	-0.054
2.4668265625	-0.053
2.47219765625	-0.052
2.47756875	-0.051
2.48293984375	-0.05
2.4892875	-0.049
2.49563515625	-0.048
2.5019828125	-0.047
2.50833046875	-0.046
2.514678125	-0.045
2.52102578125	-0.044
2.52835	-0.043
2.53567421875	-0.042
2.5429984375	-0.041
2.55032265625	-0.04
2.5586234375	-0.039
2.56692421875	-0.038
2.575225	-0.037
2.58352578125	-0.036
2.5918265625	-0.035
2.60110390625	-0.034
2.61038125	-0.033
2.61965859375	-0.032
2.6299125	-0.031
2.64016640625	-0.03
2.651396875	-0.029
2.66262734375	-0.028
2.6738578125	-0.027
2.68606484375	-0.026
2.6992484375	-0.025
2.71243203125	-0.024
2.7265921875	-0.023
2.74172890625	-0.022
2.756865625	-0.021
2.77395546875	-0.02
2.7910453125	-0.019
2.80911171875	-0.018
2.8281546875	-0.017
2.84817421875	-0.016
2.870146875	-0.015
2.89407265625	-0.014
2.9199515625	-0.013
2.94778359375	-0.012
2.9785453125	-0.011
3.01223671875	-0.01
3.0488578125	-0.00900000000000001
3.08938515625	-0.00800000000000001
3.1367484375	-0.00700000000000001
3.19192421875	-0.00600000000000001
3.2578421875	-0.005
3.33840859375	-0.004
3.4424125	-0.003
3.59231484375	-0.002
3.8486625	-0.001
1000	0
3.84524453125	0.001
3.584990625	0.002
3.43411171875	0.003
3.325225	0.004
3.24172890625	0.005
3.1738578125	0.00600000000000001
3.11575234375	0.00700000000000001
3.0644828125	0.00800000000000001
3.02004921875	0.00900000000000001
2.9804984375	0.01
2.94387734375	0.011
2.9111625	0.012
2.88040078125	0.013
2.8515921875	0.014
2.82473671875	0.015
2.799834375	0.016
2.77590859375	0.0169999999999999
2.7539359375	0.0179999999999999
2.73293984375	0.0189999999999999
2.7129203125	0.0199999999999999
2.69387734375	0.0209999999999999
2.6758109375	0.0219999999999999
2.65774453125	0.0229999999999999
2.64163125	0.0239999999999999
2.62551796875	0.0249999999999999
2.6094046875	0.0259999999999999
2.59426796875	0.0269999999999999
2.57913125	0.0279999999999999
2.56497109375	0.0289999999999999
2.5517875	0.0299999999999999
2.53762734375	0.0309999999999999
2.5254203125	0.0319999999999999
2.51223671875	0.0329999999999999
2.5000296875	0.0339999999999999
2.48879921875	0.0349999999999999
2.4765921875	0.0359999999999999
2.46536171875	0.0369999999999999
2.45413125	0.0379999999999999
2.44387734375	0.0389999999999999
2.4336234375	0.0399999999999999
2.42336953125	0.0409999999999999
2.413115625	0.0419999999999999
2.40286171875	0.0429999999999999
2.393584375	0.0439999999999999
2.38430703125	0.0449999999999999
2.3750296875	0.0459999999999999
2.36575234375	0.0469999999999999
2.356475	0.0479999999999999
2.34719765625	0.0489999999999999
2.338896875	0.0499999999999999
2.32961953125	0.0509999999999999
2.32131875	0.0519999999999999
2.31301796875	0.0529999999999999
2.3047171875	0.0539999999999999
2.29739296875	0.0549999999999999
2.2890921875	0.0559999999999999
2.28176796875	0.0569999999999999
2.2734671875	0.0579999999999999
2.26614296875	0.0589999999999999
2.25881875	0.0599999999999999
2.25149453125	0.0609999999999999
2.2441703125	0.0619999999999999
2.23684609375	0.0629999999999999
2.2304984375	0.0639999999999999
2.22317421875	0.0649999999999999
2.2168265625	0.0659999999999999
2.20950234375	0.0669999999999999
2.2031546875	0.0679999999999999
2.19680703125	0.069
2.190459375	0.07
2.18411171875	0.071
2.1777640625	0.072
2.17141640625	0.073
2.16506875	0.074
2.15872109375	0.075
2.1523734375	0.076
2.14602578125	0.077
2.1406546875	0.078
2.13430703125	0.079
2.127959375	0.08
2.12258828125	0.081
2.1172171875	0.082
2.11086953125	0.083
2.1054984375	0.084
2.10012734375	0.085
2.0937796875	0.086
2.08840859375	0.087
2.0830375	0.088
2.07766640625	0.089
2.0722953125	0.09
2.06692421875	0.091
2.061553125	0.092
2.05618203125	0.093
2.0517875	0.094
2.04641640625	0.095
2.0410453125	0.096
2.03665078125	0.097
2.0312796875	0.098
2.02590859375	0.099
2.0215140625	0.1
2.01711953125	0.101
2.0117484375	0.102
2.00735390625	0.103
2.0019828125	0.104
1.99758828125	0.105
1.99319375	0.106
1.98879921875	0.107
1.983428125	0.108
1.97903359375	0.109
1.9746390625	0.11
1.97024453125	0.111
1.96585	0.112
1.96145546875	0.113
1.9570609375	0.114
1.95266640625	0.115
1.948271875	0.116
1.94290078125	0.117
1.93850625	0.118
1.93508828125	0.119
1.93069375	0.12
1.92629921875	0.121
1.9219046875	0.122
1.91751015625	0.123
1.913115625	0.124
1.90872109375	0.125
1.905303125	0.126
1.90090859375	0.127
1.8965140625	0.128
1.89211953125	0.129
1.8887015625	0.13
1.88430703125	0.131
1.8799125	0.132
1.87649453125	0.133
1.8721	0.134
1.86868203125	0.135
1.8642875	0.136
1.86086953125	0.137
1.856475	0.138
1.85305703125	0.139
1.8496390625	0.14
1.84524453125	0.141
1.8418265625	0.142
1.83743203125	0.143
1.8340140625	0.144
1.83059609375	0.145
1.827178125	0.146
1.82278359375	0.147
1.819365625	0.148
1.81594765625	0.149
1.8125296875	0.15
1.80813515625	0.151
1.8047171875	0.152
1.80129921875	0.153
1.79788125	0.154
1.79446328125	0.155
1.7910453125	0.156
1.78762734375	0.157
1.784209375	0.158
1.78079140625	0.159
1.7773734375	0.16
1.77395546875	0.161
1.7705375	0.162
1.76711953125	0.163
1.7637015625	0.164
1.76028359375	0.165
1.756865625	0.166
1.75344765625	0.167
1.7500296875	0.168
1.74661171875	0.169
1.74319375	0.17
1.73977578125	0.171
1.7363578125	0.172
1.73293984375	0.173
1.729521875	0.174
1.72610390625	0.175
1.7226859375	0.176
1.71926796875	0.177
1.71585	0.178
1.71340859375	0.179
1.709990625	0.18
1.70657265625	0.181
1.7031546875	0.182
1.70071328125	0.183
1.6972953125	0.184
1.69387734375	0.185
1.690459375	0.186
1.68801796875	0.187
1.6846	0.188
1.68118203125	0.189
1.678740625	0.19
1.67532265625	0.191
1.6719046875	0.192
1.66946328125	0.193
1.6660453125	0.194
1.66262734375	0.195
1.6601859375	0.196
1.65676796875	0.197
1.6543265625	0.198
1.65090859375	0.199
1.6484671875	0.2
1.64504921875	0.201
1.6426078125	0.202
1.63918984375	0.203
1.6367484375	0.204
1.63333046875	0.205
1.6308890625	0.206
1.62747109375	0.207
1.6250296875	0.208
1.62161171875	0.209
1.6191703125	0.21
1.61672890625	0.211
1.6133109375	0.212
1.61086953125	0.213
1.6074515625	0.214
1.60501015625	0.215
1.60256875	0.216
1.59915078125	0.217
1.596709375	0.218
1.59426796875	0.219
1.59085	0.22
1.58840859375	0.221
1.5859671875	0.222
1.58254921875	0.223
1.5801078125	0.224
1.57766640625	0.225
1.5742484375	0.226
1.57180703125	0.227
1.569365625	0.228
1.56594765625	0.229
1.56350625	0.23
1.56106484375	0.231
1.557646875	0.232
1.55520546875	0.233
1.5527640625	0.234
1.55032265625	0.235
1.5469046875	0.236
1.54446328125	0.237
1.542021875	0.238
1.53958046875	0.239
1.5361625	0.24
1.53372109375	0.241
1.5312796875	0.242
1.52883828125	0.243
1.5254203125	0.244
1.52297890625	0.245
1.5205375	0.246
1.51809609375	0.247
1.5156546875	0.248
1.51321328125	0.249
1.510771875	0.25
1.50735390625	0.251
1.5049125	0.252
1.50247109375	0.253
1.5000296875	0.254
1.49758828125	0.255
1.495146875	0.256
1.49270546875	0.257
1.4902640625	0.258
1.48782265625	0.259
1.48538125	0.26
1.48293984375	0.261
1.4804984375	0.262
1.47805703125	0.263
1.475615625	0.264
1.47317421875	0.265
1.4707328125	0.266
1.46829140625	0.267
1.46585	0.268
1.46340859375	0.269
1.4609671875	0.27
1.45852578125	0.271
1.456084375	0.272
1.45364296875	0.273
1.4512015625	0.274
1.44876015625	0.275
1.44631875	0.276
1.44387734375	0.277
1.4414359375	0.278
1.43899453125	0.279
1.436553125	0.28
1.43411171875	0.281
1.432646875	0.282
1.43020546875	0.283
1.4277640625	0.284
1.42532265625	0.285
1.42288125	0.286
1.42043984375	0.287
1.4179984375	0.288
1.41653359375	0.289
1.4140921875	0.29
1.41165078125	0.291
1.409209375	0.292
1.40676796875	0.293
1.4043265625	0.294
1.40188515625	0.295
1.39944375	0.296
1.39700234375	0.297
1.3945609375	0.298
1.39211953125	0.299
1.3906546875	0.3
1.38821328125	0.301
1.385771875	0.302
1.38333046875	0.303
1.3808890625	0.304
1.37844765625	0.305
1.3769828125	0.306
1.37454140625	0.307
1.3721	0.308
1.36965859375	0.309
1.3672171875	0.31
1.36477578125	0.311
1.3633109375	0.312
1.36086953125	0.313
1.358428125	0.314
1.35598671875	0.315
1.354521875	0.316
1.35208046875	0.317
1.3496390625	0.318
1.34719765625	0.319
1.3457328125	0.32
1.34329140625	0.321
1.34085	0.322
1.33840859375	0.323
1.33694375	0.324
1.33450234375	0.325
1.3320609375	0.326
1.33059609375	0.327
1.3281546875	0.328
1.32571328125	0.329
1.3242484375	0.33
1.32180703125	0.331
1.319365625	0.332
1.31790078125	0.333
1.315459375	0.334
1.31301796875	0.335
1.311553125	0.336
1.30911171875	0.337
1.3066703125	0.338
1.30520546875	0.339
1.3027640625	0.34
1.30129921875	0.341
1.2988578125	0.342
1.29641640625	0.343
1.2949515625	0.344
1.29251015625	0.345
1.2910453125	0.346
1.28860390625	0.347
1.2861625	0.348
1.28469765625	0.349
1.28225625	0.35
1.28079140625	0.351
1.27835	0.352
1.27688515625	0.353
1.27444375	0.354
1.27200234375	0.355
1.2705375	0.356
1.26809609375	0.357
1.26663125	0.358
1.26418984375	0.359
1.262725	0.36
1.26028359375	0.361
1.2578421875	0.362
1.25637734375	0.363
1.2539359375	0.364
1.25247109375	0.365
1.2500296875	0.366
1.24758828125	0.367
1.2461234375	0.368
1.24368203125	0.369
1.2422171875	0.37
1.23977578125	0.371
1.2383109375	0.372
1.23586953125	0.373
1.233428125	0.374
1.23196328125	0.375
1.229521875	0.376
1.22805703125	0.377
1.225615625	0.378
1.22415078125	0.379
1.221709375	0.38
1.22024453125	0.381
1.217803125	0.382
1.21633828125	0.383
1.213896875	0.384
1.21243203125	0.385
1.209990625	0.386
1.20852578125	0.387
1.206084375	0.388
1.20461953125	0.389
1.202178125	0.39
1.20071328125	0.391
1.198271875	0.392
1.19680703125	0.393
1.194365625	0.394
1.19290078125	0.395
1.1914359375	0.396
1.18899453125	0.397
1.1875296875	0.398
1.18508828125	0.399
1.1836234375	0.4
1.18118203125	0.401
1.1797171875	0.402
1.17825234375	0.403
1.1758109375	0.404
1.17434609375	0.405
1.1719046875	0.406
1.17043984375	0.407
1.168975	0.408
1.16653359375	0.409
1.16506875	0.41
1.16360390625	0.411
1.1611625	0.412
1.15969765625	0.413
1.15725625	0.414
1.15579140625	0.415
1.1543265625	0.416
1.15188515625	0.417
1.1504203125	0.418
1.14895546875	0.419
1.1465140625	0.42
1.14504921875	0.421
1.143584375	0.422
1.14114296875	0.423
1.139678125	0.424
1.13821328125	0.425
1.135771875	0.426
1.13430703125	0.427
1.131865625	0.428
1.13040078125	0.429
1.127959375	0.43
1.12649453125	0.431
1.1250296875	0.432
1.12258828125	0.433
1.1211234375	0.434
1.11868203125	0.435
1.1172171875	0.436
1.11575234375	0.437
1.1133109375	0.438
1.11184609375	0.439
1.11038125	0.44
1.10793984375	0.441
1.106475	0.442
1.10403359375	0.443
1.10256875	0.444
1.10110390625	0.445
1.0986625	0.446
1.09719765625	0.447
1.0957328125	0.448
1.09329140625	0.449
1.0918265625	0.45
1.09036171875	0.451
1.0879203125	0.452
1.08645546875	0.453
1.084990625	0.454
1.08352578125	0.455
1.081084375	0.456
1.07961953125	0.457
1.0781546875	0.458
1.07571328125	0.459
1.0742484375	0.46
1.07278359375	0.461
1.07131875	0.462
1.06887734375	0.463
1.0674125	0.464
1.06594765625	0.465
1.06350625	0.466
1.06204140625	0.467
1.0605765625	0.468
1.05911171875	0.469
1.057646875	0.47
1.05520546875	0.471
1.053740625	0.472
1.05227578125	0.473
1.0508109375	0.474
1.04836953125	0.475
1.0469046875	0.476
1.04543984375	0.477
1.0429984375	0.478
1.04153359375	0.479
1.0390921875	0.48
1.03762734375	0.481
1.0351859375	0.482
1.03372109375	0.483
1.03225625	0.484
1.02981484375	0.485
1.02835	0.486
1.02590859375	0.487
1.02444375	0.488
1.02297890625	0.489
1.0205375	0.49
1.01907265625	0.491
1.0176078125	0.492
1.01516640625	0.493
1.0137015625	0.494
1.01126015625	0.495
1.0097953125	0.496
1.00833046875	0.497
1.0058890625	0.498
1.00442421875	0.499
1.002959375	0.5
1.00149453125	0.501
0.999053125	0.502
0.99758828125	0.503
0.9961234375	0.504
0.99368203125	0.505
0.9922171875	0.506
0.99075234375	0.507
0.9883109375	0.508
0.98684609375	0.509
0.98538125	0.51
0.98391640625	0.511
0.981475	0.512
0.98001015625	0.513
0.9785453125	0.514
0.97708046875	0.515
0.9746390625	0.516
0.97317421875	0.517
0.971709375	0.518
0.97024453125	0.519
0.9687796875	0.52
0.96633828125	0.521
0.9648734375	0.522
0.96340859375	0.523
0.96194375	0.524
0.96047890625	0.525
0.9580375	0.526
0.95657265625	0.527
0.9551078125	0.528
0.95364296875	0.529
0.952178125	0.53
0.95071328125	0.531
0.948271875	0.532
0.94680703125	0.533
0.9453421875	0.534
0.94387734375	0.535
0.9424125	0.536
0.94094765625	0.537
0.9394828125	0.538
0.93801796875	0.539
0.9355765625	0.54
0.93411171875	0.541
0.932646875	0.542
0.93118203125	0.543
0.9297171875	0.544
0.92825234375	0.545
0.9267875	0.546
0.92532265625	0.547
0.9238578125	0.548
0.92239296875	0.549
0.920928125	0.55
0.91946328125	0.551
0.917021875	0.552
0.91555703125	0.553
0.9140921875	0.554
0.91262734375	0.555
0.9111625	0.556
0.90969765625	0.557
0.9082328125	0.558
0.90676796875	0.559
0.905303125	0.56
0.90383828125	0.561
0.9023734375	0.562
0.90090859375	0.563
0.89944375	0.564
0.89797890625	0.565
0.8965140625	0.566
0.89504921875	0.567
0.893584375	0.568
0.89211953125	0.569
0.8906546875	0.57
0.88918984375	0.571
0.887725	0.572
0.88626015625	0.573
0.8847953125	0.574
0.88333046875	0.575
0.881865625	0.576
0.88040078125	0.577
0.8789359375	0.578
0.87844765625	0.579
0.8769828125	0.58
0.87551796875	0.581
0.874053125	0.582
0.87258828125	0.583
0.8711234375	0.584
0.86965859375	0.585
0.86819375	0.586
0.86672890625	0.587
0.8652640625	0.588
0.86379921875	0.589
0.862334375	0.59
0.86086953125	0.591
0.86038125	0.592
0.85891640625	0.593
0.8574515625	0.594
0.85598671875	0.595
0.854521875	0.596
0.85305703125	0.597
0.8515921875	0.598
0.85012734375	0.599
0.8496390625	0.6
0.84817421875	0.601
0.846709375	0.602
0.84524453125	0.603
0.8437796875	0.604
0.84231484375	0.605
0.84085	0.606
0.84036171875	0.607
0.838896875	0.608
0.83743203125	0.609
0.8359671875	0.61
0.83450234375	0.611
0.8330375	0.612
0.83254921875	0.613
0.831084375	0.614
0.82961953125	0.615
0.8281546875	0.616
0.82668984375	0.617
0.8262015625	0.618
0.82473671875	0.619
0.823271875	0.62
0.82180703125	0.621
0.8203421875	0.622
0.81985390625	0.623
0.8183890625	0.624
0.81692421875	0.625
0.815459375	0.626
0.81497109375	0.627
0.81350625	0.628
0.81204140625	0.629
0.8105765625	0.63
0.80911171875	0.631
0.8086234375	0.632
0.80715859375	0.633
0.80569375	0.634
0.80422890625	0.635
0.803740625	0.636
0.80227578125	0.637
0.8008109375	0.638
0.80032265625	0.639
0.7988578125	0.64
0.79739296875	0.641
0.795928125	0.642
0.79543984375	0.643
0.793975	0.644
0.79251015625	0.645
0.7910453125	0.646
0.79055703125	0.647
0.7890921875	0.648
0.78762734375	0.649
0.7871390625	0.65
0.78567421875	0.651
0.784209375	0.652
0.78372109375	0.653
0.78225625	0.654
0.78079140625	0.655
0.780303125	0.656
0.77883828125	0.657
0.7773734375	0.658
0.77590859375	0.659
0.7754203125	0.66
0.77395546875	0.661
0.772490625	0.662
0.77200234375	0.663
0.7705375	0.664
0.77004921875	0.665
0.768584375	0.666
0.76711953125	0.667
0.76663125	0.668
0.76516640625	0.669
0.7637015625	0.67
0.76321328125	0.671
0.7617484375	0.672
0.76028359375	0.673
0.7597953125	0.674
0.75833046875	0.675
0.756865625	0.676
0.75637734375	0.677
0.7549125	0.678
0.75442421875	0.679
0.752959375	0.68
0.75149453125	0.681
0.75100625	0.682
0.74954140625	0.683
0.749053125	0.684
0.74758828125	0.685
0.7461234375	0.686
0.74563515625	0.687
0.7441703125	0.688
0.74368203125	0.689
0.7422171875	0.69
0.74075234375	0.691
0.7402640625	0.692
0.73879921875	0.693
0.7383109375	0.694
0.73684609375	0.695
0.7363578125	0.696
0.73489296875	0.697
0.733428125	0.698
0.73293984375	0.699
0.731475	0.7
0.73098671875	0.701
0.729521875	0.702
0.72903359375	0.703
0.72756875	0.704
0.72610390625	0.705
0.725615625	0.706
0.72415078125	0.707
0.7236625	0.708
0.72219765625	0.709
0.721709375	0.71
0.72024453125	0.711
0.71975625	0.712
0.71829140625	0.713
0.717803125	0.714
0.71633828125	0.715
0.71585	0.716
0.71438515625	0.717
0.713896875	0.718
0.71243203125	0.719
0.7109671875	0.72


==> Experiment1/curve2.txt <==
-1	1000
-0.999	14.9996948242188
-0.998	24.9993896484375
-0.997	28.8833618164062
-0.996	26.759033203125
-0.995	25.2090454101562
-0.994	24.002685546875
-0.993	23.0227661132812
-0.992	22.203369140625
-0.991	21.5011596679688
-0.99	20.889892578125
-0.989	20.3494262695312
-0.988	19.866943359375
-0.987	19.4320678710938
-0.986	19.0362548828125
-0.985	18.6734008789062
-0.984	18.33984375
-0.983	18.0313110351562
-0.982	17.744140625
-0.981	17.4758911132812
-0.98	17.22412109375
-0.979	16.9876098632812
-0.978	16.76513671875
-0.977	16.5542602539062
-0.976	16.3543701171875
-0.975	16.1642456054688
-0.974	15.98388671875
-0.973	15.8114624023438
-0.972	15.6463623046875
-0.971	15.4885864257812
-0.97	15.3375244140625
-0.969	15.1925659179688
-0.968	15.0531005859375
-0.967	14.9191284179688
-0.966	14.7894287109375
-0.965	14.6646118164062
-0.964	14.544677734375
-0.963	14.4277954101562
-0.962	14.315185546875
-0.961	14.2062377929688
-0.96	14.100341796875
-0.959	13.9981079101562
-0.958	13.8983154296875
-0.957	13.8015747070312
-0.956	13.6767578125
-0.955	13.5342407226562
-0.954	13.39599609375
-0.953	13.2620239257812
-0.952	13.1317138671875
-0.951	13.0050659179688
-0.95	12.8814697265625
-0.949	12.7615356445312
-0.948	12.6446533203125
-0.947	12.5308227539062
-0.946	12.4200439453125
-0.945	12.3117065429688
-0.944	12.2064208984375
-0.943	12.1035766601562
-0.942	12.0025634765625
-0.941	11.9046020507812
-0.94	11.8084716796875
-0.939	11.7147827148438
-0.938	11.6229248046875
-0.937	11.5335083007812
-0.936	11.4459228515625
-0.935	11.3601684570312
-0.934	11.275634765625
-0.933	11.1935424804688
-0.932	11.1126708984375
-0.931	11.0336303710938
-0.93	10.9564208984375
-0.929	10.8804321289062
-0.928	10.8056640625
-0.927	10.7327270507812
-0.926	10.6610107421875
-0.925	10.5905151367188
-0.924	10.5218505859375
-0.923	10.4537963867188
-0.922	10.3875732421875
-0.921	10.3219604492188
-0.92	10.257568359375
-0.919	10.1943969726562
-0.918	10.1324462890625
-0.917	10.0711059570312
-0.916	10.0115966796875
-0.915	9.95208740234375
-0.914	9.8944091796875
-0.913	9.83734130859375
-0.912	9.7808837890625
-0.911	9.72564697265625
-0.91	9.6710205078125
-0.909	9.61761474609375
-0.908	9.5648193359375
-0.907	9.51263427734375
-0.906	9.461669921875
-0.905	9.41131591796875
-0.904	9.361572265625
-0.903	9.31243896484375
-0.902	9.2645263671875
-0.901	9.21661376953125
-0.9	9.169921875
-0.899	9.12384033203125
-0.898	9.078369140625
-0.897	9.03350830078125
-0.896	8.9892578125
-0.895	8.94500732421875
-0.894	8.9019775390625
-0.893	8.85955810546875
-0.892	8.8177490234375
-0.891	8.77593994140625
-0.89	8.7353515625
-0.889	8.69476318359375
-0.888	8.6553955078125
-0.887	8.61602783203125
-0.886	8.57666015625
-0.885	8.53851318359375
-0.884	8.5009765625
-0.883	8.46343994140625
-0.882	8.426513671875
-0.881	8.38958740234375
-0.88	8.3538818359375
-0.879	8.31817626953125
-0.878	8.2830810546875
-0.877	8.24798583984375
-0.876	8.214111328125
-0.875	8.17962646484375
-0.874	8.1463623046875
-0.873	8.11309814453125
-0.872	8.0804443359375
-0.871	8.04779052734375
-0.87	8.0157470703125
-0.869	7.98370361328125
-0.868	7.9522705078125
-0.867	7.92144775390625
-0.866	7.890625
-0.865	7.86041259765625
-0.864	7.8302001953125
-0.863	7.80059814453125
-0.862	7.77099609375
-0.861	7.74200439453125
-0.86	7.713623046875
-0.859	7.68463134765625
-0.858	7.6568603515625
-0.857	7.62908935546875
-0.856	7.601318359375
-0.855	7.57415771484375
-0.854	7.5469970703125
-0.853	7.51983642578125
-0.852	7.4932861328125
-0.851	7.46734619140625
-0.85	7.44140625
-0.849	7.41546630859375
-0.848	7.39013671875
-0.847	7.36480712890625
-0.846	7.340087890625
-0.845	7.31536865234375
-0.844	7.2906494140625
-0.843	7.26654052734375
-0.842	7.242431640625
-0.841	7.21832275390625
-0.84	7.19482421875
-0.839	7.17132568359375
-0.838	7.1484375
-0.837	7.12554931640625
-0.836	7.1026611328125
-0.835	7.07977294921875
-0.834	7.0574951171875
-0.833	7.03582763671875
-0.832	7.0135498046875
-0.831	6.99188232421875
-0.83	6.97021484375
-0.829	6.94915771484375
-0.828	6.9281005859375
-0.827	6.90704345703125
-0.826	6.885986328125
-0.825	6.86553955078125
-0.824	6.8450927734375
-0.823	6.82464599609375
-0.822	6.8048095703125
-0.821	6.78497314453125
-0.82	6.76513671875
-0.819	6.74530029296875
-0.818	6.72607421875
-0.817	6.70684814453125
-0.816	6.6876220703125
-0.815	6.66900634765625
-0.814	6.6497802734375
-0.813	6.63116455078125
-0.812	6.6131591796875
-0.811	6.59454345703125
-0.81	6.5765380859375
-0.809	6.55853271484375
-0.808	6.54052734375
-0.807	6.52252197265625
-0.806	6.505126953125
-0.805	6.48773193359375
-0.804	6.4703369140625
-0.803	6.45294189453125
-0.802	6.4361572265625
-0.801	6.41937255859375
-0.8	6.402587890625
-0.799	6.38580322265625
-0.798	6.3690185546875
-0.797	6.35284423828125
-0.796	6.336669921875
-0.795	6.32049560546875
-0.794	6.3043212890625
-0.793	6.28875732421875
-0.792	6.2725830078125
-0.791	6.25701904296875
-0.79	6.241455078125
-0.789	6.22589111328125
-0.788	6.2109375
-0.787	6.19537353515625
-0.786	6.180419921875
-0.785	6.16546630859375
-0.784	6.1505126953125
-0.783	6.13555908203125
-0.782	6.1212158203125
-0.781	6.10687255859375
-0.78	6.0919189453125
-0.779	6.07757568359375
-0.778	6.0638427734375
-0.777	6.04949951171875
-0.776	6.03515625
-0.775	6.02142333984375
-0.774	6.0076904296875
-0.773	5.99395751953125
-0.772	5.980224609375
-0.771	5.96649169921875
-0.77	5.953369140625
-0.769	5.93963623046875
-0.768	5.926513671875
-0.767	5.91339111328125
-0.766	5.9002685546875
-0.765	5.88714599609375
-0.764	5.8746337890625
-0.763	5.86151123046875
-0.762	5.8489990234375
-0.761	5.83648681640625
-0.76	5.823974609375
-0.759	5.81146240234375
-0.758	5.7989501953125
-0.757	5.78643798828125
-0.756	5.7745361328125
-0.755	5.76202392578125
-0.754	5.7501220703125
-0.753	5.73822021484375
-0.752	5.726318359375
-0.751	5.71441650390625
-0.75	5.7025146484375
-0.749	5.69122314453125
-0.748	5.6793212890625
-0.747	5.66802978515625
-0.746	5.65673828125
-0.745	5.64483642578125
-0.744	5.633544921875
-0.743	5.62286376953125
-0.742	5.611572265625
-0.741	5.60028076171875
-0.74	5.589599609375
-0.739	5.57830810546875
-0.738	5.567626953125
-0.737	5.55694580078125
-0.736	5.5462646484375
-0.735	5.53558349609375
-0.734	5.52490234375
-0.733	5.51422119140625
-0.732	5.5035400390625
-0.731	5.49346923828125
-0.73	5.4833984375
-0.729	5.47271728515625
-0.728	5.462646484375
-0.727	5.45257568359375
-0.726	5.4425048828125
-0.725	5.43243408203125
-0.724	5.42236328125
-0.723	5.41290283203125
-0.722	5.40283203125
-0.721	5.39276123046875
-0.72	5.38330078125
-0.719	5.37384033203125
-0.718	5.36376953125
-0.717	5.35430908203125
-0.716	5.3448486328125
-0.715	5.33538818359375
-0.714	5.3265380859375
-0.713	5.31707763671875
-0.712	5.3076171875
-0.711	5.29876708984375
-0.71	5.289306640625
-0.709	5.28045654296875
-0.708	5.2716064453125
-0.707	5.26214599609375
-0.706	5.2532958984375
-0.705	5.24444580078125
-0.704	5.235595703125
-0.703	5.22674560546875
-0.702	5.218505859375
-0.701	5.20965576171875
-0.7	5.2008056640625
-0.699	5.19256591796875
-0.698	5.1837158203125
-0.697	5.17547607421875
-0.696	5.167236328125
-0.695	5.15899658203125
-0.694	5.150146484375
-0.693	5.14190673828125
-0.692	5.13427734375
-0.691	5.12603759765625
-0.69	5.1177978515625
-0.689	5.10955810546875
-0.688	5.101318359375
-0.687	5.09368896484375
-0.686	5.08544921875
-0.685	5.07781982421875
-0.684	5.0701904296875
-0.683	5.06195068359375
-0.682	5.0543212890625
-0.681	5.04669189453125
-0.68	5.0390625
-0.679	5.03143310546875
-0.678	5.0238037109375
-0.677	5.01617431640625
-0.676	5.0091552734375
-0.675	5.00152587890625
-0.674	4.993896484375
-0.673	4.98687744140625
-0.672	4.979248046875
-0.671	4.97222900390625
-0.67	4.964599609375
-0.669	4.95758056640625
-0.668	4.9505615234375
-0.667	4.94354248046875
-0.666	4.9365234375
-0.665	4.92950439453125
-0.664	4.9224853515625
-0.663	4.91546630859375
-0.662	4.908447265625
-0.661	4.90142822265625
-0.66	4.8944091796875
-0.659	4.88800048828125
-0.658	4.8809814453125
-0.657	4.87457275390625
-0.656	4.8675537109375
-0.655	4.86114501953125
-0.654	4.854736328125
-0.653	4.84771728515625
-0.652	4.84130859375
-0.651	4.83489990234375
-0.65	4.8284912109375
-0.649	4.82208251953125
-0.648	4.815673828125
-0.647	4.80926513671875
-0.646	4.8028564453125
-0.645	4.79644775390625
-0.644	4.7900390625
-0.643	4.78424072265625
-0.642	4.77783203125
-0.641	4.77203369140625
-0.64	4.765625
-0.639	4.75982666015625
-0.638	4.75341796875
-0.637	4.74761962890625
-0.636	4.7418212890625
-0.635	4.73541259765625
-0.634	4.7296142578125
-0.633	4.72381591796875
-0.632	4.718017578125
-0.631	4.71221923828125
-0.63	4.7064208984375
-0.629	4.70062255859375
-0.628	4.69482421875
-0.627	4.68902587890625
-0.626	4.6832275390625
-0.625	4.67803955078125
-0.624	4.6722412109375
-0.623	4.66644287109375
-0.622	4.6612548828125
-0.621	4.65545654296875
-0.62	4.6502685546875
-0.619	4.64447021484375
-0.618	4.6392822265625
-0.617	4.63409423828125
-0.616	4.6282958984375
-0.615	4.62310791015625
-0.614	4.617919921875
-0.613	4.61273193359375
-0.612	4.6075439453125
-0.611	4.60235595703125
-0.61	4.59716796875
-0.609	4.59197998046875
-0.608	4.5867919921875
-0.607	4.58160400390625
-0.606	4.576416015625
-0.605	4.57183837890625
-0.604	4.566650390625
-0.603	4.56146240234375
-0.602	4.556884765625
-0.601	4.55169677734375
-0.6	4.5465087890625
-0.599	4.54193115234375
-0.598	4.537353515625
-0.597	4.53216552734375
-0.596	4.527587890625
-0.595	4.52239990234375
-0.594	4.517822265625
-0.593	4.51324462890625
-0.592	4.5086669921875
-0.591	4.50408935546875
-0.59	4.49951171875
-0.589	4.49493408203125
-0.588	4.4903564453125
-0.587	4.48577880859375
-0.586	4.481201171875
-0.585	4.47662353515625
-0.584	4.4720458984375
-0.583	4.46746826171875
-0.582	4.462890625
-0.581	4.45892333984375
-0.58	4.454345703125
-0.579	4.44976806640625
-0.578	4.44580078125
-0.577	4.44122314453125
-0.576	4.437255859375
-0.575	4.43267822265625
-0.574	4.4287109375
-0.573	4.42413330078125
-0.572	4.420166015625
-0.571	4.41619873046875
-0.57	4.41162109375
-0.569	4.40765380859375
-0.568	4.4036865234375
-0.567	4.39971923828125
-0.566	4.395751953125
-0.565	4.39178466796875
-0.564	4.3878173828125
-0.563	4.38385009765625
-0.562	4.3798828125
-0.561	4.37591552734375
-0.56	4.3719482421875
-0.559	4.36798095703125
-0.558	4.364013671875
-0.557	4.36004638671875
-0.556	4.356689453125
-0.555	4.35272216796875
-0.554	4.3487548828125
-0.553	4.34478759765625
-0.552	4.3414306640625
-0.551	4.33746337890625
-0.55	4.3341064453125
-0.549	4.33013916015625
-0.548	4.3267822265625
-0.547	4.32281494140625
-0.546	4.3194580078125
-0.545	4.31610107421875
-0.544	4.3121337890625
-0.543	4.30877685546875
-0.542	4.305419921875
-0.541	4.30206298828125
-0.54	4.298095703125
-0.539	4.29473876953125
-0.538	4.2913818359375
-0.537	4.28802490234375
-0.536	4.28466796875
-0.535	4.28131103515625
-0.534	4.2779541015625
-0.533	4.27459716796875
-0.532	4.271240234375
-0.531	4.26788330078125
-0.53	4.26513671875
-0.529	4.26177978515625
-0.528	4.2584228515625
-0.527	4.25506591796875
-0.526	4.2523193359375
-0.525	4.24896240234375
-0.524	4.24560546875
-0.523	4.24285888671875
-0.522	4.239501953125
-0.521	4.23675537109375
-0.52	4.2333984375
-0.519	4.23065185546875
-0.518	4.227294921875
-0.517	4.22454833984375
-0.516	4.22119140625
-0.515	4.21844482421875
-0.514	4.2156982421875
-0.513	4.21234130859375
-0.512	4.2095947265625
-0.511	4.20684814453125
-0.51	4.2041015625
-0.509	4.20135498046875
-0.508	4.1986083984375
-0.507	4.19525146484375
-0.506	4.1925048828125
-0.505	4.18975830078125
-0.504	4.18701171875
-0.503	4.18426513671875
-0.502	4.1815185546875
-0.501	4.17938232421875
-0.5	4.1766357421875
-0.499	4.17388916015625
-0.498	4.171142578125
-0.497	4.16839599609375
-0.496	4.166259765625
-0.495	4.16351318359375
-0.494	4.1607666015625
-0.493	4.15802001953125
-0.492	4.1558837890625
-0.491	4.15313720703125
-0.49	4.1510009765625
-0.489	4.14825439453125
-0.488	4.1461181640625
-0.487	4.14337158203125
-0.486	4.1412353515625
-0.485	4.13848876953125
-0.484	4.1363525390625
-0.483	4.13421630859375
-0.482	4.1314697265625
-0.481	4.12933349609375
-0.48	4.127197265625
-0.479	4.12445068359375
-0.478	4.122314453125
-0.477	4.12017822265625
-0.476	4.1180419921875
-0.475	4.11590576171875
-0.474	4.11376953125
-0.473	4.11163330078125
-0.472	4.1094970703125
-0.471	4.10736083984375
-0.47	4.105224609375
-0.469	4.10308837890625
-0.468	4.1009521484375
-0.467	4.09881591796875
-0.466	4.0966796875
-0.465	4.09454345703125
-0.464	4.0924072265625
-0.463	4.09088134765625
-0.462	4.0887451171875
-0.461	4.08660888671875
-0.46	4.08447265625
-0.459	4.08294677734375
-0.458	4.080810546875
-0.457	4.07928466796875
-0.456	4.0771484375
-0.455	4.07562255859375
-0.454	4.073486328125
-0.453	4.07196044921875
-0.452	4.06982421875
-0.451	4.06829833984375
-0.45	4.066162109375
-0.449	4.06463623046875
-0.448	4.0631103515625
-0.447	4.06097412109375
-0.446	4.0594482421875
-0.445	4.05792236328125
-0.444	4.0557861328125
-0.443	4.05426025390625
-0.442	4.052734375
-0.441	4.05120849609375
-0.44	4.0496826171875
-0.439	4.04815673828125
-0.438	4.046630859375
-0.437	4.04510498046875
-0.436	4.0435791015625
-0.435	4.04205322265625
-0.434	4.04052734375
-0.433	4.03900146484375
-0.432	4.0374755859375
-0.431	4.03594970703125
-0.43	4.034423828125
-0.429	4.03289794921875
-0.428	4.031982421875
-0.427	4.03045654296875
-0.426	4.0289306640625
-0.425	4.02801513671875
-0.424	4.0264892578125
-0.423	4.02496337890625
-0.422	4.0240478515625
-0.421	4.02252197265625
-0.42	4.02099609375
-0.419	4.02008056640625
-0.418	4.0185546875
-0.417	4.01763916015625
-0.416	4.0167236328125
-0.415	4.01519775390625
-0.414	4.0142822265625
-0.413	4.01275634765625
-0.412	4.0118408203125
-0.411	4.01092529296875
-0.41	4.010009765625
-0.409	4.00848388671875
-0.408	4.007568359375
-0.407	4.00665283203125
-0.406	4.0057373046875
-0.405	4.00482177734375
-0.404	4.0032958984375
-0.403	4.00238037109375
-0.402	4.00146484375
-0.401	4.00054931640625
-0.4	3.9996337890625
-0.399	3.99871826171875
-0.398	3.997802734375
-0.397	3.99749755859375
-0.396	3.99658203125
-0.395	3.99566650390625
-0.394	3.9947509765625
-0.393	3.99383544921875
-0.392	3.992919921875
-0.391	3.99261474609375
-0.39	3.99169921875
-0.389	3.99078369140625
-0.388	3.990478515625
-0.387	3.98956298828125
-0.386	3.9892578125
-0.385	3.98834228515625
-0.384	3.9874267578125
-0.383	3.98712158203125
-0.382	3.9862060546875
-0.381	3.98590087890625
-0.38	3.985595703125
-0.379	3.98468017578125
-0.378	3.984375
-0.377	3.98406982421875
-0.376	3.983154296875
-0.375	3.98284912109375
-0.374	3.9825439453125
-0.373	3.98223876953125
-0.372	3.9813232421875
-0.371	3.98101806640625
-0.37	3.980712890625
-0.369	3.98040771484375
-0.368	3.9801025390625
-0.367	3.97979736328125
-0.366	3.9794921875
-0.365	3.97918701171875
-0.364	3.9788818359375
-0.363	3.97857666015625
-0.362	3.978271484375
-0.361	3.97796630859375
-0.36	3.978271484375
-0.359	3.97796630859375
-0.358	3.9776611328125
-0.357	3.97735595703125
-0.356	3.9776611328125
-0.355	3.97735595703125
-0.354	3.97705078125
-0.353	3.97735595703125
-0.352	3.97705078125
-0.351	3.97674560546875
-0.35	3.97705078125
-0.349	3.97674560546875
-0.348	3.97705078125
-0.347	3.97735595703125
-0.346	3.97705078125
-0.345	3.97735595703125
-0.344	3.9776611328125
-0.343	3.97735595703125
-0.342	3.9776611328125
-0.341	3.97796630859375
-0.34	3.978271484375
-0.339	3.97796630859375
-0.338	3.978271484375
-0.337	3.97857666015625
-0.336	3.9788818359375
-0.335	3.97918701171875
-0.334	3.9794921875
-0.333	3.97979736328125
-0.332	3.9801025390625
-0.331	3.98040771484375
-0.33	3.980712890625
-0.329	3.98101806640625
-0.328	3.98193359375
-0.327	3.98223876953125
-0.326	3.9825439453125
-0.325	3.98284912109375
-0.324	3.9837646484375
-0.323	3.98406982421875
-0.322	3.984375
-0.321	3.98529052734375
-0.32	3.985595703125
-0.319	3.98651123046875
-0.318	3.98681640625
-0.317	3.98773193359375
-0.316	3.9886474609375
-0.315	3.98895263671875
-0.314	3.9898681640625
-0.313	3.99078369140625
-0.312	3.9910888671875
-0.311	3.99200439453125
-0.31	3.992919921875
-0.309	3.99383544921875
-0.308	3.9947509765625
-0.307	3.99566650390625
-0.306	3.9959716796875
-0.305	3.99688720703125
-0.304	3.9984130859375
-0.303	3.99932861328125
-0.302	4.000244140625
-0.301	4.00115966796875
-0.3	4.0020751953125
-0.299	4.00299072265625
-0.298	4.00390625
-0.297	4.00543212890625
-0.296	4.00634765625
-0.295	4.00726318359375
-0.294	4.0087890625
-0.293	4.00970458984375
-0.292	4.01123046875
-0.291	4.01214599609375
-0.29	4.013671875
-0.289	4.01458740234375
-0.288	4.01611328125
-0.287	4.01763916015625
-0.286	4.0185546875
-0.285	4.02008056640625
-0.284	4.0216064453125
-0.283	4.02313232421875
-0.282	4.024658203125
-0.281	4.02618408203125
-0.28	4.0277099609375
-0.279	4.02923583984375
-0.278	4.03076171875
-0.277	4.03228759765625
-0.276	4.0338134765625
-0.275	4.03533935546875
-0.274	4.036865234375
-0.273	4.03900146484375
-0.272	4.04052734375
-0.271	4.04205322265625
-0.27	4.044189453125
-0.269	4.04571533203125
-0.268	4.0478515625
-0.267	4.04937744140625
-0.266	4.051513671875
-0.265	4.05303955078125
-0.264	4.05517578125
-0.263	4.05731201171875
-0.262	4.058837890625
-0.261	4.06097412109375
-0.26	4.0631103515625
-0.259	4.06524658203125
-0.258	4.0673828125
-0.257	4.06951904296875
-0.256	4.0716552734375
-0.255	4.07379150390625
-0.254	4.075927734375
-0.253	4.07806396484375
-0.252	4.080810546875
-0.251	4.08294677734375
-0.25	4.0850830078125
-0.249	4.08782958984375
-0.248	4.0899658203125
-0.247	4.09271240234375
-0.246	4.0948486328125
-0.245	4.09759521484375
-0.244	4.100341796875
-0.243	4.10247802734375
-0.242	4.105224609375
-0.241	4.10797119140625
-0.24	4.1107177734375
-0.239	4.11346435546875
-0.238	4.1162109375
-0.237	4.11895751953125
-0.236	4.1217041015625
-0.235	4.12445068359375
-0.234	4.127197265625
-0.233	4.12994384765625
-0.232	4.13330078125
-0.231	4.13604736328125
-0.23	4.139404296875
-0.229	4.14215087890625
-0.228	4.1455078125
-0.227	4.14825439453125
-0.226	4.151611328125
-0.225	4.15496826171875
-0.224	4.1583251953125
-0.223	4.16107177734375
-0.222	4.1644287109375
-0.221	4.16778564453125
-0.22	4.171142578125
-0.219	4.17510986328125
-0.218	4.178466796875
-0.217	4.18182373046875
-0.216	4.1851806640625
-0.215	4.18914794921875
-0.214	4.1925048828125
-0.213	4.19647216796875
-0.212	4.1998291015625
-0.211	4.20379638671875
-0.21	4.207763671875
-0.209	4.21173095703125
-0.208	4.2156982421875
-0.207	4.21966552734375
-0.206	4.2236328125
-0.205	4.22760009765625
-0.204	4.2315673828125
-0.203	4.23553466796875
-0.202	4.2401123046875
-0.201	4.24407958984375
-0.2	4.2486572265625
-0.199	4.25262451171875
-0.198	4.2572021484375
-0.197	4.26177978515625
-0.196	4.2657470703125
-0.195	4.27032470703125
-0.194	4.27490234375
-0.193	4.27947998046875
-0.192	4.28466796875
-0.191	4.28924560546875
-0.19	4.2938232421875
-0.189	4.29901123046875
-0.188	4.3035888671875
-0.187	4.30877685546875
-0.186	4.3133544921875
-0.185	4.31854248046875
-0.184	4.32373046875
-0.183	4.32891845703125
-0.182	4.3341064453125
-0.181	4.33929443359375
-0.18	4.3450927734375
-0.179	4.35028076171875
-0.178	4.35546875
-0.177	4.36126708984375
-0.176	4.3670654296875
-0.175	4.37286376953125
-0.174	4.3780517578125
-0.173	4.38385009765625
-0.172	4.3902587890625
-0.171	4.39605712890625
-0.17	4.40185546875
-0.169	4.40826416015625
-0.168	4.4140625
-0.167	4.42047119140625
-0.166	4.4268798828125
-0.165	4.43328857421875
-0.164	4.439697265625
-0.163	4.44610595703125
-0.162	4.4525146484375
-0.161	4.45892333984375
-0.16	4.4659423828125
-0.159	4.47296142578125
-0.158	4.4793701171875
-0.157	4.48638916015625
-0.156	4.493408203125
-0.155	4.50103759765625
-0.154	4.508056640625
-0.153	4.51507568359375
-0.152	4.522705078125
-0.151	4.53033447265625
-0.15	4.5379638671875
-0.149	4.54559326171875
-0.148	4.55322265625
-0.147	4.56085205078125
-0.146	4.569091796875
-0.145	4.57672119140625
-0.144	4.5849609375
-0.143	4.59320068359375
-0.142	4.6014404296875
-0.141	4.61029052734375
-0.14	4.6185302734375
-0.139	4.62738037109375
-0.138	4.63623046875
-0.137	4.64508056640625
-0.136	4.6539306640625
-0.135	4.66278076171875
-0.134	4.6722412109375
-0.133	4.68170166015625
-0.132	4.691162109375
-0.131	4.70062255859375
-0.13	4.7100830078125
-0.129	4.72015380859375
-0.128	4.730224609375
-0.127	4.74029541015625
-0.126	4.7503662109375
-0.125	4.76043701171875
-0.124	4.7711181640625
-0.123	4.78179931640625
-0.122	4.79248046875
-0.121	4.80316162109375
-0.12	4.814453125
-0.119	4.82574462890625
-0.118	4.8370361328125
-0.117	4.84832763671875
-0.116	4.8602294921875
-0.115	4.87213134765625
-0.114	4.884033203125
-0.113	4.89593505859375
-0.112	4.908447265625
-0.111	4.92095947265625
-0.11	4.9334716796875
-0.109	4.94659423828125
-0.108	4.959716796875
-0.107	4.97283935546875
-0.106	4.986572265625
-0.105	4.99969482421875
-0.104	5.0140380859375
-0.103	5.02777099609375
-0.102	5.0421142578125
-0.101	5.05645751953125
-0.1	5.0714111328125
-0.099	5.08636474609375
-0.098	5.101318359375
-0.097	5.11688232421875
-0.096	5.1324462890625
-0.095	5.14862060546875
-0.094	5.164794921875
-0.093	5.18096923828125
-0.092	5.19775390625
-0.091	5.21453857421875
-0.09	5.23193359375
-0.089	5.24932861328125
-0.088	5.267333984375
-0.087	5.28533935546875
-0.086	5.303955078125
-0.085	5.32257080078125
-0.084	5.341796875
-0.083	5.36102294921875
-0.082	5.380859375
-0.081	5.40069580078125
-0.08	5.4217529296875
-0.0790000000000001	5.44219970703125
-0.0780000000000001	5.4638671875
-0.0770000000000001	5.48553466796875
-0.0760000000000001	5.5072021484375
-0.0750000000000001	5.53009033203125
-0.0740000000000001	5.552978515625
-0.0730000000000001	5.57647705078125
-0.0720000000000001	5.5999755859375
-0.0710000000000001	5.62469482421875
-0.0700000000000001	5.6494140625
-0.0690000000000001	5.67474365234375
-0.0680000000000001	5.70068359375
-0.0670000000000001	5.72723388671875
-0.0660000000000001	5.75439453125
-0.0650000000000001	5.78216552734375
-0.0640000000000001	5.8099365234375
-0.0630000000000001	5.83892822265625
-0.0620000000000001	5.8685302734375
-0.0610000000000001	5.89874267578125
-0.0600000000000001	5.9295654296875
-0.0590000000000001	5.96099853515625
-0.0580000000000001	5.99365234375
-0.0570000000000001	6.02691650390625
-0.056	6.060791015625
-0.055	6.09588623046875
-0.054	6.131591796875
-0.053	6.16851806640625
-0.052	6.2060546875
-0.051	6.24481201171875
-0.05	6.2841796875
-0.049	6.32537841796875
-0.048	6.3671875
-0.047	6.41082763671875
-0.046	6.455078125
-0.045	6.50115966796875
-0.044	6.5484619140625
-0.043	6.59698486328125
-0.042	6.6473388671875
-0.041	6.69952392578125
-0.04	6.7535400390625
-0.039	6.80938720703125
-0.038	6.8670654296875
-0.037	6.92657470703125
-0.036	6.988525390625
-0.035	7.05291748046875
-0.034	7.1197509765625
-0.033	7.18902587890625
-0.032	7.2613525390625
-0.031	7.33734130859375
-0.03	7.415771484375
-0.029	7.49847412109375
-0.028	7.5848388671875
-0.027	7.67486572265625
-0.026	7.769775390625
-0.025	7.87017822265625
-0.024	7.9754638671875
-0.023	8.08685302734375
-0.022	8.2049560546875
-0.021	8.33038330078125
-0.02	8.463134765625
-0.019	8.60565185546875
-0.018	8.7579345703125
-0.017	8.92242431640625
-0.016	9.09912109375
-0.015	9.29107666015625
-0.014	9.500732421875
-0.013	9.73052978515625
-0.012	9.984130859375
-0.011	10.2670288085938
-0.01	10.584716796875
-0.00900000000000001	10.9457397460938
-0.00800000000000001	11.3629150390625
-0.00700000000000001	11.8521118164062
-0.00600000000000001	12.4395751953125
-0.005	13.1668090820312
-0.004	14.1058349609375
-0.003	15.4006958007812
-0.002	17.2393798828125
-0.001	20.2761840820312
0	1000
0.001	19.3560791015625
0.002	16.1398315429688
0.003	14.478759765625
0.004	13.3889770507812
0.005	12.59033203125
0.00600000000000001	11.9674682617188
0.00700000000000001	11.4599609375
0.0079999999999999	11.0348510742188
0.0089999999999999	10.6695556640625
0.0099999999999999	10.3512573242188
0.0109999999999999	10.0689697265625
0.0119999999999999	9.81719970703125
0.0129999999999999	9.5892333984375
0.0139999999999999	9.38201904296875
0.0149999999999999	9.19189453125
0.0159999999999999	9.01641845703125
0.0169999999999999	8.853759765625
0.0179999999999999	8.70269775390625
0.0189999999999999	8.5614013671875
0.0199999999999999	8.42864990234375
0.0209999999999999	8.3038330078125
0.0219999999999999	8.18634033203125
0.0229999999999999	8.0743408203125
0.0239999999999999	7.96844482421875
0.0249999999999999	7.8680419921875
0.0259999999999999	7.77191162109375
0.0269999999999999	7.6806640625
0.0279999999999999	7.59307861328125
0.0289999999999999	7.5091552734375
0.0299999999999999	7.42889404296875
0.0309999999999999	7.3516845703125
0.0319999999999999	7.27691650390625
0.0329999999999999	7.205810546875
0.0339999999999999	7.13653564453125
0.0349999999999999	7.0697021484375
0.0359999999999999	7.00531005859375
0.0369999999999999	6.943359375
0.0379999999999999	6.88262939453125
0.0389999999999999	6.8243408203125
0.0399999999999999	6.76788330078125
0.0409999999999999	6.712646484375
0.0419999999999999	6.65924072265625
0.0429999999999999	6.6070556640625
0.0439999999999999	6.55670166015625
0.0449999999999999	6.507568359375
0.0459999999999999	6.45965576171875
0.0469999999999999	6.4129638671875
0.0479999999999999	6.36749267578125
0.0489999999999999	6.32275390625
0.0499999999999999	6.2802734375
0.0509999999999999	6.23681640625
0.0519999999999999	6.1728515625
0.0529999999999999	6.11083984375
0.0539999999999999	6.0498046875
0.0549999999999999	5.99072265625
0.0559999999999999	5.9326171875
0.0569999999999999	5.87646484375
0.0579999999999999	5.8203125
0.0589999999999999	5.76708984375
0.0599999999999999	5.7138671875
0.0609999999999999	5.66259765625
0.0619999999999999	5.6123046875
0.0629999999999999	5.56298828125
0.0639999999999999	5.5146484375
0.0649999999999999	5.46728515625
0.0659999999999999	5.4208984375
0.0669999999999999	5.37548828125
0.0679999999999999	5.3310546875
0.069	5.28759765625
0.07	5.2451171875
0.071	5.20361328125
0.072	5.162109375
0.073	5.12255859375
0.074	5.0830078125
0.075	5.04345703125
0.076	5.005859375
0.077	4.96826171875
0.078	4.931640625
0.079	4.89501953125
0.08	4.8603515625
0.081	4.82470703125
0.082	4.791015625
0.083	4.75732421875
0.084	4.7236328125
0.085	4.69091796875
0.086	4.6591796875
0.087	4.62744140625
0.088	4.5966796875
0.089	4.56591796875
0.09	4.5361328125
0.091	4.50634765625
0.092	4.4775390625
0.093	4.44873046875
0.094	4.419921875
0.095	4.39208984375
0.096	4.3642578125
0.097	4.33740234375
0.098	4.310546875
0.099	4.28466796875
0.1	4.2587890625
0.101	4.23291015625
0.102	4.2080078125
0.103	4.18310546875
0.104	4.158203125
0.105	4.13330078125
0.106	4.109375
0.107	4.08642578125
0.108	4.0625
0.109	4.03955078125
0.11	4.017578125
0.111	3.99462890625
0.112	3.97265625
0.113	3.95068359375
0.114	3.9287109375
0.115	3.90771484375
0.116	3.88671875
0.117	3.86572265625
0.118	3.845703125
0.119	3.82470703125
0.12	3.8046875
0.121	3.78564453125
0.122	3.765625
0.123	3.74658203125
0.124	3.7265625
0.125	3.70849609375
0.126	3.689453125
0.127	3.67041015625
0.128	3.65234375
0.129	3.63427734375
0.13	3.6162109375
0.131	3.59912109375
0.132	3.5810546875
0.133	3.56396484375
0.134	3.546875
0.135	3.52978515625
0.136	3.5126953125
0.137	3.49658203125
0.138	3.4794921875
0.139	3.46337890625
0.14	3.447265625
0.141	3.43115234375
0.142	3.416015625
0.143	3.39990234375
0.144	3.384765625
0.145	3.36962890625
0.146	3.3544921875
0.147	3.33935546875
0.148	3.32421875
0.149	3.31005859375
0.15	3.294921875
0.151	3.28076171875
0.152	3.2666015625
0.153	3.25244140625
0.154	3.23828125
0.155	3.22412109375
0.156	3.2099609375
0.157	3.19677734375
0.158	3.18359375
0.159	3.16943359375
0.16	3.15625
0.161	3.14306640625
0.162	3.130859375
0.163	3.11767578125
0.164	3.1044921875
0.165	3.09228515625
0.166	3.0791015625
0.167	3.06689453125
0.168	3.0546875
0.169	3.04248046875
0.17	3.0302734375
0.171	3.01806640625
0.172	3.005859375
0.173	2.99462890625
0.174	2.982421875
0.175	2.97119140625
0.176	2.958984375
0.177	2.94775390625
0.178	2.9365234375
0.179	2.92529296875
0.18	2.9140625
0.181	2.90283203125
0.182	2.8916015625
0.183	2.88134765625
0.184	2.8701171875
0.185	2.85986328125
0.186	2.8486328125
0.187	2.83837890625
0.188	2.828125
0.189	2.81689453125
0.19	2.806640625
0.191	2.79638671875
0.192	2.7861328125
0.193	2.77685546875
0.194	2.7666015625
0.195	2.75634765625
0.196	2.7470703125
0.197	2.73681640625
0.198	2.7275390625
0.199	2.71728515625
0.2	2.7080078125
0.201	2.69873046875
0.202	2.6884765625
0.203	2.67919921875
0.204	2.669921875
0.205	2.66064453125
0.206	2.65234375
0.207	2.64306640625
0.208	2.6337890625
0.209	2.62451171875
0.21	2.6162109375
0.211	2.60693359375
0.212	2.5986328125
0.213	2.58935546875
0.214	2.5810546875
0.215	2.57177734375
0.216	2.5634765625
0.217	2.55517578125
0.218	2.546875
0.219	2.53857421875
0.22	2.5302734375
0.221	2.52197265625
0.222	2.513671875
0.223	2.50537109375
0.224	2.4970703125
0.225	2.48974609375
0.226	2.4814453125
0.227	2.47314453125
0.228	2.4658203125
0.229	2.45751953125
0.23	2.4501953125
0.231	2.44189453125
0.232	2.4345703125
0.233	2.42724609375
0.234	2.4189453125
0.235	2.41162109375
0.236	2.404296875
0.237	2.39697265625
0.238	2.3896484375
0.239	2.38232421875
0.24	2.375
0.241	2.36767578125
0.242	2.3603515625
0.243	2.35302734375
0.244	2.3466796875
0.245	2.33935546875
0.246	2.33203125
0.247	2.32470703125
0.248	2.318359375
0.249	2.31103515625
0.25	2.3046875
0.251	2.29736328125
0.252	2.291015625
0.253	2.28369140625
0.254	2.27734375
0.255	2.27099609375
0.256	2.263671875
0.257	2.25732421875
0.258	2.2509765625
0.259	2.24462890625
0.26	2.23828125
0.261	2.23193359375
0.262	2.2255859375
0.263	2.21923828125
0.264	2.212890625
0.265	2.20654296875
0.266	2.2001953125
0.267	2.19384765625
0.268	2.1875
0.269	2.18115234375
0.27	2.17578125
0.271	2.16943359375
0.272	2.1630859375
0.273	2.15771484375
0.274	2.1513671875
0.275	2.14501953125
0.276	2.1396484375
0.277	2.13330078125
0.278	2.1279296875
0.279	2.12158203125
0.28	2.1162109375
0.281	2.11083984375
0.282	2.1044921875
0.283	2.09912109375
0.284	2.09375
0.285	2.08740234375
0.286	2.08203125
0.287	2.07666015625
0.288	2.0712890625
0.289	2.06591796875
0.29	2.060546875
0.291	2.05517578125
0.292	2.048828125
0.293	2.04345703125
0.294	2.0380859375
0.295	2.03271484375
0.296	2.0283203125
0.297	2.02294921875
0.298	2.017578125
0.299	2.01220703125
0.3	2.0068359375
0.301	2.00146484375
0.302	1.9970703125
0.303	1.99169921875
0.304	1.986328125
0.305	1.98095703125
0.306	1.9765625
0.307	1.97119140625
0.308	1.966796875
0.309	1.96142578125
0.31	1.9560546875
0.311	1.95166015625
0.312	1.9462890625
0.313	1.94189453125
0.314	1.9365234375
0.315	1.93212890625
0.316	1.927734375
0.317	1.92236328125
0.318	1.91796875
0.319	1.91259765625
0.32	1.908203125
0.321	1.90380859375
0.322	1.8994140625
0.323	1.89404296875
0.324	1.8896484375
0.325	1.88525390625
0.326	1.880859375
0.327	1.87646484375
0.328	1.87109375
0.329	1.86669921875
0.33	1.8623046875
0.331	1.85791015625
0.332	1.853515625
0.333	1.84912109375
0.334	1.8447265625
0.335	1.84033203125
0.336	1.8359375
0.337	1.83154296875
0.338	1.8271484375
0.339	1.82275390625
0.34	1.818359375
0.341	1.81494140625
0.342	1.810546875
0.343	1.80615234375
0.344	1.8017578125
0.345	1.79736328125
0.346	1.7939453125
0.347	1.78955078125
0.348	1.78515625
0.349	1.78076171875
0.35	1.77734375
0.351	1.77294921875
0.352	1.7685546875
0.353	1.76513671875
0.354	1.7607421875
0.355	1.75732421875
0.356	1.7529296875
0.357	1.74853515625
0.358	1.7451171875
0.359	1.74072265625
0.36	1.7373046875
0.361	1.73291015625
0.362	1.7294921875
0.363	1.72509765625
0.364	1.7216796875
0.365	1.71826171875
0.366	1.7138671875
0.367	1.71044921875
0.368	1.7060546875
0.369	1.70263671875
0.37	1.69921875
0.371	1.69482421875
0.372	1.69140625
0.373	1.68798828125
0.374	1.6845703125
0.375	1.68017578125
0.376	1.6767578125
0.377	1.67333984375
0.378	1.669921875
0.379	1.66552734375
0.38	1.662109375
0.381	1.65869140625
0.382	1.6552734375
0.383	1.65185546875
0.384	1.6484375
0.385	1.64501953125
0.386	1.640625
0.387	1.63720703125
0.388	1.6337890625
0.389	1.63037109375
0.39	1.626953125
0.391	1.62353515625
0.392	1.6201171875
0.393	1.61669921875
0.394	1.61328125
0.395	1.60986328125
0.396	1.6064453125
0.397	1.60302734375
0.398	1.599609375
0.399	1.59716796875
0.4	1.59375
0.401	1.59033203125
0.402	1.5869140625
0.403	1.58349609375
0.404	1.580078125
0.405	1.57666015625
0.406	1.57421875
0.407	1.57080078125
0.408	1.5673828125
0.409	1.56396484375
0.41	1.560546875
0.411	1.55810546875
0.412	1.5546875
0.413	1.55126953125
0.414	1.5478515625
0.415	1.54541015625
0.416	1.5419921875
0.417	1.53857421875
0.418	1.5361328125
0.419	1.53271484375
0.42	1.529296875
0.421	1.52685546875
0.422	1.5234375
0.423	1.52099609375
0.424	1.517578125
0.425	1.51416015625
0.426	1.51171875
0.427	1.50830078125
0.428	1.505859375
0.429	1.50244140625
0.43	1.5
0.431	1.49658203125
0.432	1.494140625
0.433	1.49072265625
0.434	1.48828125
0.435	1.48486328125
0.436	1.482421875
0.437	1.47900390625
0.438	1.4765625
0.439	1.47314453125
0.44	1.470703125
0.441	1.46826171875
0.442	1.46484375
0.443	1.46240234375
0.444	1.458984375
0.445	1.45654296875
0.446	1.4541015625
0.447	1.45068359375
0.448	1.4482421875
0.449	1.44580078125
0.45	1.4423828125
0.451	1.43994140625
0.452	1.4375
0.453	1.43505859375
0.454	1.431640625
0.455	1.42919921875
0.456	1.4267578125
0.457	1.42431640625
0.458	1.4208984375
0.459	1.41845703125
0.46	1.416015625
0.461	1.41357421875
0.462	1.41015625
0.463	1.40771484375
0.464	1.4052734375
0.465	1.40283203125
0.466	1.400390625
0.467	1.39794921875
0.468	1.39453125
0.469	1.39208984375
0.47	1.3896484375
0.471	1.38720703125
0.472	1.384765625
0.473	1.38232421875
0.474	1.3798828125
0.475	1.37744140625
0.476	1.375
0.477	1.37255859375
0.478	1.3701171875
0.479	1.36669921875
0.48	1.3642578125
0.481	1.36181640625
0.482	1.359375
0.483	1.35693359375
0.484	1.3544921875
0.485	1.35205078125
0.486	1.349609375
0.487	1.34716796875
0.488	1.3447265625
0.489	1.34326171875
0.49	1.3408203125
0.491	1.33837890625
0.492	1.3359375
0.493	1.33349609375
0.494	1.3310546875
0.495	1.32861328125
0.496	1.326171875
0.497	1.32373046875
0.498	1.3212890625
0.499	1.31884765625
0.5	1.3173828125
0.501	1.31494140625
0.502	1.3125
0.503	1.31005859375
0.504	1.3076171875
0.505	1.30517578125
0.506	1.302734375
0.507	1.30126953125
0.508	1.298828125
0.509	1.29638671875
0.51	1.2939453125
0.511	1.29150390625
0.512	1.2900390625
0.513	1.28759765625
0.514	1.28515625
0.515	1.28271484375
0.516	1.28125
0.517	1.27880859375
0.518	1.2763671875
0.519	1.27392578125
0.52	1.2724609375
0.521	1.27001953125
0.522	1.267578125
0.523	1.26513671875
0.524	1.263671875
0.525	1.26123046875
0.526	1.2587890625
0.527	1.25732421875
0.528	1.2548828125
0.529	1.25244140625
0.53	1.2509765625
0.531	1.24853515625
0.532	1.24609375
0.533	1.24462890625
0.534	1.2421875
0.535	1.24072265625
0.536	1.23828125
0.537	1.23583984375
0.538	1.234375
0.539	1.23193359375
0.54	1.23046875
0.541	1.22802734375
0.542	1.2255859375
0.543	1.22412109375
0.544	1.2216796875
0.545	1.22021484375
0.546	1.2177734375
0.547	1.21630859375
0.548	1.2138671875
0.549	1.21142578125
0.55	1.2099609375
0.551	1.20751953125
0.552	1.2060546875
0.553	1.20361328125
0.554	1.2021484375
0.555	1.19970703125
0.556	1.1982421875
0.557	1.19580078125
0.558	1.1943359375
0.559	1.19189453125
0.56	1.1904296875
0.561	1.18896484375
0.562	1.1865234375
0.563	1.18505859375
0.564	1.1826171875
0.565	1.18115234375
0.566	1.1787109375
0.567	1.17724609375
0.568	1.1748046875
0.569	1.17333984375
0.57	1.171875
0.571	1.16943359375
0.572	1.16796875
0.573	1.16552734375
0.574	1.1640625
0.575	1.16259765625
0.576	1.16015625
0.577	1.15869140625
0.578	1.15625
0.579	1.15478515625
0.58	1.1533203125
0.581	1.15087890625
0.582	1.1494140625
0.583	1.14794921875
0.584	1.1455078125
0.585	1.14404296875
0.586	1.142578125
0.587	1.14013671875
0.588	1.138671875
0.589	1.13720703125
0.59	1.134765625
0.591	1.13330078125
0.592	1.1318359375
0.593	1.13037109375
0.594	1.1279296875
0.595	1.12646484375
0.596	1.125
0.597	1.12255859375
0.598	1.12109375
0.599	1.11962890625
0.6	1.1181640625
0.601	1.11572265625
0.602	1.1142578125
0.603	1.11279296875
0.604	1.111328125
0.605	1.10888671875
0.606	1.107421875
0.607	1.10595703125
0.608	1.1044921875
0.609	1.10302734375
0.61	1.1005859375
0.611	1.09912109375
0.612	1.09765625
0.613	1.09619140625
0.614	1.0947265625
0.615	1.09228515625
0.616	1.0908203125
0.617	1.08935546875
0.618	1.087890625
0.619	1.08642578125
0.62	1.0849609375
0.621	1.08251953125
0.622	1.0810546875
0.623	1.07958984375
0.624	1.078125
0.625	1.07666015625
0.626	1.0751953125
0.627	1.07275390625
0.628	1.0712890625
0.629	1.06982421875
0.63	1.068359375
0.631	1.06689453125
0.632	1.0654296875
0.633	1.06396484375
0.634	1.0625
0.635	1.06103515625
0.636	1.05859375
0.637	1.05712890625
0.638	1.0556640625
0.639	1.05419921875
0.64	1.052734375
0.641	1.05126953125
0.642	1.0498046875
0.643	1.04833984375
0.644	1.046875
0.645	1.04541015625
0.646	1.0439453125
0.647	1.04248046875
0.648	1.041015625
0.649	1.03955078125
0.65	1.0380859375
0.651	1.03662109375
0.652	1.03515625
0.653	1.03369140625
0.654	1.03125
0.655	1.02978515625
0.656	1.0283203125
0.657	1.02685546875
0.658	1.025390625
0.659	1.02392578125
0.66	1.02294921875
0.661	1.021484375
0.662	1.02001953125
0.663	1.0185546875
0.664	1.01708984375
0.665	1.015625
0.666	1.01416015625
0.667	1.0126953125
0.668	1.01123046875
0.669	1.009765625
0.67	1.00830078125
0.671	1.0068359375
0.672	1.00537109375
0.673	1.00390625
0.674	1.00244140625
0.675	1.0009765625
0.676	0.99951171875
0.677	0.9990234375
0.678	0.99755859375
0.679	0.99609375
0.68	0.99462890625
0.681	0.9931640625
0.682	0.99169921875
0.683	0.990234375
0.684	0.98876953125
0.685	0.9873046875
0.686	0.98583984375
0.687	0.984375
0.688	0.98291015625
0.689	0.982421875
0.69	0.98095703125
0.691	0.9794921875
0.692	0.97802734375
0.693	0.9765625
0.694	0.97509765625
0.695	0.9736328125
0.696	0.97216796875
0.697	0.9716796875
0.698	0.97021484375
0.699	0.96875
0.7	0.96728515625
0.701	0.9658203125
0.702	0.96435546875
0.703	0.962890625
0.704	0.96240234375
0.705	0.9609375
0.706	0.95947265625
0.707	0.9580078125
0.708	0.95654296875
0.709	0.955078125
0.71	0.95458984375
0.711	0.953125
0.712	0.95166015625
0.713	0.9501953125
0.714	0.94873046875
0.715	0.9482421875
0.716	0.94677734375
0.717	0.9453125
0.718	0.94384765625
0.719	0.9423828125
0.72	0.94189453125
0.721	0.9404296875
0.722	0.93896484375
0.723	0.9375
0.724	0.93603515625
0.725	0.935546875
0.726	0.93408203125
0.727	0.9326171875
0.728	0.93115234375
0.729	0.9306640625
0.73	0.92919921875
0.731	0.927734375
0.732	0.92626953125
0.733	0.9248046875
0.734	0.92431640625
0.735	0.9228515625
0.736	0.92138671875
0.737	0.919921875
0.738	0.91943359375
0.739	0.91796875
0.74	0.91650390625
0.741	0.916015625
0.742	0.91455078125
0.743	0.9130859375
0.744	0.91162109375
0.745	0.9111328125
0.746	0.90966796875
0.747	0.908203125
0.748	0.90771484375
0.749	0.90625
0.75	0.90478515625
0.751	0.9033203125
0.752	0.90283203125
0.753	0.9013671875
0.754	0.89990234375
0.755	0.8994140625
0.756	0.89794921875
0.757	0.896484375
0.758	0.89599609375
0.759	0.89453125
0.76	0.89306640625
0.761	0.892578125
0.762	0.89111328125
0.763	0.8896484375
0.764	0.88818359375
0.765	0.8876953125
0.766	0.88623046875
0.767	0.8857421875
0.768	0.88427734375
0.769	0.8828125
0.77	0.88232421875
0.771	0.880859375
0.772	0.87939453125
0.773	0.87890625
0.774	0.87744140625
0.775	0.8759765625
0.776	0.87548828125
0.777	0.8740234375
0.778	0.87255859375
0.779	0.8720703125
0.78	0.87060546875
0.781	0.8701171875
0.782	0.86865234375
0.783	0.8671875
0.784	0.86669921875
0.785	0.865234375
0.786	0.86376953125
0.787	0.86328125
0.788	0.86181640625
0.789	0.861328125
0.79	0.85986328125
0.791	0.8583984375
0.792	0.85791015625
0.793	0.8564453125
0.794	0.85595703125
0.795	0.8544921875
0.796	0.85302734375
0.797	0.8525390625
0.798	0.85107421875
0.799	0.8505859375
0.8	0.84912109375
0.801	0.8486328125
0.802	0.84716796875
0.803	0.845703125
0.804	0.84521484375
0.805	0.84375
0.806	0.84326171875
0.807	0.841796875
0.808	0.84130859375
0.809	0.83984375
0.81	0.83837890625
0.811	0.837890625
0.812	0.83642578125
0.813	0.8359375
0.814	0.83447265625
0.815	0.833984375
0.816	0.83251953125
0.817	0.83203125
0.818	0.83056640625
0.819	0.830078125
0.82	0.82861328125
0.821	0.8271484375
0.822	0.82666015625
0.823	0.8251953125
0.824	0.82470703125
0.825	0.8232421875
0.826	0.82275390625
0.827	0.8212890625
0.828	0.82080078125
0.829	0.8193359375
0.83	0.81884765625
0.831	0.8173828125
0.832	0.81689453125
0.833	0.8154296875
0.834	0.81494140625
0.835	0.8134765625
0.836	0.81298828125
0.837	0.8115234375
0.838	0.81103515625
0.839	0.8095703125
0.84	0.80908203125
1000	-1
14.9996948242188	-0.999
24.9993896484375	-0.998
28.8833618164062	-0.997
26.759033203125	-0.996
25.2090454101562	-0.995
24.002685546875	-0.994
23.0227661132812	-0.993
22.203369140625	-0.992
21.5011596679688	-0.991
20.889892578125	-0.99
20.3494262695312	-0.989
19.866943359375	-0.988
19.4320678710938	-0.987
19.0362548828125	-0.986
18.6734008789062	-0.985
18.33984375	-0.984
18.0313110351562	-0.983
17.744140625	-0.982
17.4758911132812	-0.981
17.22412109375	-0.98
16.9876098632812	-0.979
16.76513671875	-0.978
16.5542602539062	-0.977
16.3543701171875	-0.976
16.1642456054688	-0.975
15.98388671875	-0.974
15.8114624023438	-0.973
15.6463623046875	-0.972
15.4885864257812	-0.971
15.3375244140625	-0.97
15.1925659179688	-0.969
15.0531005859375	-0.968
14.9191284179688	-0.967
14.7894287109375	-0.966
14.6646118164062	-0.965
14.544677734375	-0.964
14.4277954101562	-0.963
14.315185546875	-0.962
14.2062377929688	-0.961
14.100341796875	-0.96
13.9981079101562	-0.959
13.8983154296875	-0.958
13.8015747070312	-0.957
13.6767578125	-0.956
13.5342407226562	-0.955
13.39599609375	-0.954
13.2620239257812	-0.953
13.1317138671875	-0.952
13.0050659179688	-0.951
12.8814697265625	-0.95
12.7615356445312	-0.949
12.6446533203125	-0.948
12.5308227539062	-0.947
12.4200439453125	-0.946
12.3117065429688	-0.945
12.2064208984375	-0.944
12.1035766601562	-0.943
12.0025634765625	-0.942
11.9046020507812	-0.941
11.8084716796875	-0.94
11.7147827148438	-0.939
11.6229248046875	-0.938
11.5335083007812	-0.937
11.4459228515625	-0.936
11.3601684570312	-0.935
11.275634765625	-0.934
11.1935424804688	-0.933
11.1126708984375	-0.932
11.0336303710938	-0.931
10.9564208984375	-0.93
10.8804321289062	-0.929
10.8056640625	-0.928
10.7327270507812	-0.927
10.6610107421875	-0.926
10.5905151367188	-0.925
10.5218505859375	-0.924
10.4537963867188	-0.923
10.3875732421875	-0.922
10.3219604492188	-0.921
10.257568359375	-0.92
10.1943969726562	-0.919
10.1324462890625	-0.918
10.0711059570312	-0.917
10.0115966796875	-0.916
9.95208740234375	-0.915
9.8944091796875	-0.914
9.83734130859375	-0.913
9.7808837890625	-0.912
9.72564697265625	-0.911
9.6710205078125	-0.91
9.61761474609375	-0.909
9.5648193359375	-0.908
9.51263427734375	-0.907
9.461669921875	-0.906
9.41131591796875	-0.905
9.361572265625	-0.904
9.31243896484375	-0.903
9.2645263671875	-0.902
9.21661376953125	-0.901
9.169921875	-0.9
9.12384033203125	-0.899
9.078369140625	-0.898
9.03350830078125	-0.897
8.9892578125	-0.896
8.94500732421875	-0.895
8.9019775390625	-0.894
8.85955810546875	-0.893
8.8177490234375	-0.892
8.77593994140625	-0.891
8.7353515625	-0.89
8.69476318359375	-0.889
8.6553955078125	-0.888
8.61602783203125	-0.887
8.57666015625	-0.886
8.53851318359375	-0.885
8.5009765625	-0.884
8.46343994140625	-0.883
8.426513671875	-0.882
8.38958740234375	-0.881
8.3538818359375	-0.88
8.31817626953125	-0.879
8.2830810546875	-0.878
8.24798583984375	-0.877
8.214111328125	-0.876
8.17962646484375	-0.875
8.1463623046875	-0.874
8.11309814453125	-0.873
8.0804443359375	-0.872
8.04779052734375	-0.871
8.0157470703125	-0.87
7.98370361328125	-0.869
7.9522705078125	-0.868
7.92144775390625	-0.867
7.890625	-0.866
7.86041259765625	-0.865
7.8302001953125	-0.864
7.80059814453125	-0.863
7.77099609375	-0.862
7.74200439453125	-0.861
7.713623046875	-0.86
7.68463134765625	-0.859
7.6568603515625	-0.858
7.62908935546875	-0.857
7.601318359375	-0.856
7.57415771484375	-0.855
7.5469970703125	-0.854
7.51983642578125	-0.853
7.4932861328125	-0.852
7.46734619140625	-0.851
7.44140625	-0.85
7.41546630859375	-0.849
7.39013671875	-0.848
7.36480712890625	-0.847
7.340087890625	-0.846
7.31536865234375	-0.845
7.2906494140625	-0.844
7.26654052734375	-0.843
7.242431640625	-0.842
7.21832275390625	-0.841
7.19482421875	-0.84
7.17132568359375	-0.839
7.1484375	-0.838
7.12554931640625	-0.837
7.1026611328125	-0.836
7.07977294921875	-0.835
7.0574951171875	-0.834
7.03582763671875	-0.833
7.0135498046875	-0.832
6.99188232421875	-0.831
6.97021484375	-0.83
6.94915771484375	-0.829
6.9281005859375	-0.828
6.90704345703125	-0.827
6.885986328125	-0.826
6.86553955078125	-0.825
6.8450927734375	-0.824
6.82464599609375	-0.823
6.8048095703125	-0.822
6.78497314453125	-0.821
6.76513671875	-0.82
6.74530029296875	-0.819
6.72607421875	-0.818
6.70684814453125	-0.817
6.6876220703125	-0.816
6.66900634765625	-0.815
6.6497802734375	-0.814
6.63116455078125	-0.813
6.6131591796875	-0.812
6.59454345703125	-0.811
6.5765380859375	-0.81
6.55853271484375	-0.809
6.54052734375	-0.808
6.52252197265625	-0.807
6.505126953125	-0.806
6.48773193359375	-0.805
6.4703369140625	-0.804
6.45294189453125	-0.803
6.4361572265625	-0.802
6.41937255859375	-0.801
6.402587890625	-0.8
6.38580322265625	-0.799
6.3690185546875	-0.798
6.35284423828125	-0.797
6.336669921875	-0.796
6.32049560546875	-0.795
6.3043212890625	-0.794
6.28875732421875	-0.793
6.2725830078125	-0.792
6.25701904296875	-0.791
6.241455078125	-0.79
6.22589111328125	-0.789
6.2109375	-0.788
6.19537353515625	-0.787
6.180419921875	-0.786
6.16546630859375	-0.785
6.1505126953125	-0.784
6.13555908203125	-0.783
6.1212158203125	-0.782
6.10687255859375	-0.781
6.0919189453125	-0.78
6.07757568359375	-0.779
6.0638427734375	-0.778
6.04949951171875	-0.777
6.03515625	-0.776
6.02142333984375	-0.775
6.0076904296875	-0.774
5.99395751953125	-0.773
5.980224609375	-0.772
5.96649169921875	-0.771
5.953369140625	-0.77
5.93963623046875	-0.769
5.926513671875	-0.768
5.91339111328125	-0.767
5.9002685546875	-0.766
5.88714599609375	-0.765
5.8746337890625	-0.764
5.86151123046875	-0.763
5.8489990234375	-0.762
5.83648681640625	-0.761
5.823974609375	-0.76
5.81146240234375	-0.759
5.7989501953125	-0.758
5.78643798828125	-0.757
5.7745361328125	-0.756
5.76202392578125	-0.755
5.7501220703125	-0.754
5.73822021484375	-0.753
5.726318359375	-0.752
5.71441650390625	-0.751
5.7025146484375	-0.75
5.69122314453125	-0.749
5.6793212890625	-0.748
5.66802978515625	-0.747
5.65673828125	-0.746
5.64483642578125	-0.745
5.633544921875	-0.744
5.62286376953125	-0.743
5.611572265625	-0.742
5.60028076171875	-0.741
5.589599609375	-0.74
5.57830810546875	-0.739
5.567626953125	-0.738
5.55694580078125	-0.737
5.5462646484375	-0.736
5.53558349609375	-0.735
5.52490234375	-0.734
5.51422119140625	-0.733
5.5035400390625	-0.732
5.49346923828125	-0.731
5.4833984375	-0.73
5.47271728515625	-0.729
5.462646484375	-0.728
5.45257568359375	-0.727
5.4425048828125	-0.726
5.43243408203125	-0.725
5.42236328125	-0.724
5.41290283203125	-0.723
5.40283203125	-0.722
5.39276123046875	-0.721
5.38330078125	-0.72
5.37384033203125	-0.719
5.36376953125	-0.718
5.35430908203125	-0.717
5.3448486328125	-0.716
5.33538818359375	-0.715
5.3265380859375	-0.714
5.31707763671875	-0.713
5.3076171875	-0.712
5.29876708984375	-0.711
5.289306640625	-0.71
5.28045654296875	-0.709
5.2716064453125	-0.708
5.26214599609375	-0.707
5.2532958984375	-0.706
5.24444580078125	-0.705
5.235595703125	-0.704
5.22674560546875	-0.703
5.218505859375	-0.702
5.20965576171875	-0.701
5.2008056640625	-0.7
5.19256591796875	-0.699
5.1837158203125	-0.698
5.17547607421875	-0.697
5.167236328125	-0.696
5.15899658203125	-0.695
5.150146484375	-0.694
5.14190673828125	-0.693
5.13427734375	-0.692
5.12603759765625	-0.691
5.1177978515625	-0.69
5.10955810546875	-0.689
5.101318359375	-0.688
5.09368896484375	-0.687
5.08544921875	-0.686
5.07781982421875	-0.685
5.0701904296875	-0.684
5.06195068359375	-0.683
5.0543212890625	-0.682
5.04669189453125	-0.681
5.0390625	-0.68
5.03143310546875	-0.679
5.0238037109375	-0.678
5.01617431640625	-0.677
5.0091552734375	-0.676
5.00152587890625	-0.675
4.993896484375	-0.674
4.98687744140625	-0.673
4.979248046875	-0.672
4.97222900390625	-0.671
4.964599609375	-0.67
4.95758056640625	-0.669
4.9505615234375	-0.668
4.94354248046875	-0.667
4.9365234375	-0.666
4.92950439453125	-0.665
4.9224853515625	-0.664
4.91546630859375	-0.663
4.908447265625	-0.662
4.90142822265625	-0.661
4.8944091796875	-0.66
4.88800048828125	-0.659
4.8809814453125	-0.658
4.87457275390625	-0.657
4.8675537109375	-0.656
4.86114501953125	-0.655
4.854736328125	-0.654
4.84771728515625	-0.653
4.84130859375	-0.652
4.83489990234375	-0.651
4.8284912109375	-0.65
4.82208251953125	-0.649
4.815673828125	-0.648
4.80926513671875	-0.647
4.8028564453125	-0.646
4.79644775390625	-0.645
4.7900390625	-0.644
4.78424072265625	-0.643
4.77783203125	-0.642
4.77203369140625	-0.641
4.765625	-0.64
4.75982666015625	-0.639
4.75341796875	-0.638
4.74761962890625	-0.637
4.7418212890625	-0.636
4.73541259765625	-0.635
4.7296142578125	-0.634
4.72381591796875	-0.633
4.718017578125	-0.632
4.71221923828125	-0.631
4.7064208984375	-0.63
4.70062255859375	-0.629
4.69482421875	-0.628
4.68902587890625	-0.627
4.6832275390625	-0.626
4.67803955078125	-0.625
4.6722412109375	-0.624
4.66644287109375	-0.623
4.6612548828125	-0.622
4.65545654296875	-0.621
4.6502685546875	-0.62
4.64447021484375	-0.619
4.6392822265625	-0.618
4.63409423828125	-0.617
4.6282958984375	-0.616
4.62310791015625	-0.615
4.617919921875	-0.614
4.61273193359375	-0.613
4.6075439453125	-0.612
4.60235595703125	-0.611
4.59716796875	-0.61
4.59197998046875	-0.609
4.5867919921875	-0.608
4.58160400390625	-0.607
4.576416015625	-0.606
4.57183837890625	-0.605
4.566650390625	-0.604
4.56146240234375	-0.603
4.556884765625	-0.602
4.55169677734375	-0.601
4.5465087890625	-0.6
4.54193115234375	-0.599
4.537353515625	-0.598
4.53216552734375	-0.597
4.527587890625	-0.596
4.52239990234375	-0.595
4.517822265625	-0.594
4.51324462890625	-0.593
4.5086669921875	-0.592
4.50408935546875	-0.591
4.49951171875	-0.59
4.49493408203125	-0.589
4.4903564453125	-0.588
4.48577880859375	-0.587
4.481201171875	-0.586
4.47662353515625	-0.585
4.4720458984375	-0.584
4.46746826171875	-0.583
4.462890625	-0.582
4.45892333984375	-0.581
4.454345703125	-0.58
4.44976806640625	-0.579
4.44580078125	-0.578
4.44122314453125	-0.577
4.437255859375	-0.576
4.43267822265625	-0.575
4.4287109375	-0.574
4.42413330078125	-0.573
4.420166015625	-0.572
4.41619873046875	-0.571
4.41162109375	-0.57
4.40765380859375	-0.569
4.4036865234375	-0.568
4.39971923828125	-0.567
4.395751953125	-0.566
4.39178466796875	-0.565
4.3878173828125	-0.564
4.38385009765625	-0.563
4.3798828125	-0.562
4.37591552734375	-0.561
4.3719482421875	-0.56
4.36798095703125	-0.559
4.364013671875	-0.558
4.36004638671875	-0.557
4.356689453125	-0.556
4.35272216796875	-0.555
4.3487548828125	-0.554
4.34478759765625	-0.553
4.3414306640625	-0.552
4.33746337890625	-0.551
4.3341064453125	-0.55
4.33013916015625	-0.549
4.3267822265625	-0.548
4.32281494140625	-0.547
4.3194580078125	-0.546
4.31610107421875	-0.545
4.3121337890625	-0.544
4.30877685546875	-0.543
4.305419921875	-0.542
4.30206298828125	-0.541
4.298095703125	-0.54
4.29473876953125	-0.539
4.2913818359375	-0.538
4.28802490234375	-0.537
4.28466796875	-0.536
4.28131103515625	-0.535
4.2779541015625	-0.534
4.27459716796875	-0.533
4.271240234375	-0.532
4.26788330078125	-0.531
4.26513671875	-0.53
4.26177978515625	-0.529
4.2584228515625	-0.528
4.25506591796875	-0.527
4.2523193359375	-0.526
4.24896240234375	-0.525
4.24560546875	-0.524
4.24285888671875	-0.523
4.239501953125	-0.522
4.23675537109375	-0.521
4.2333984375	-0.52
4.23065185546875	-0.519
4.227294921875	-0.518
4.22454833984375	-0.517
4.22119140625	-0.516
4.21844482421875	-0.515
4.2156982421875	-0.514
4.21234130859375	-0.513
4.2095947265625	-0.512
4.20684814453125	-0.511
4.2041015625	-0.51
4.20135498046875	-0.509
4.1986083984375	-0.508
4.19525146484375	-0.507
4.1925048828125	-0.506
4.18975830078125	-0.505
4.18701171875	-0.504
4.18426513671875	-0.503
4.1815185546875	-0.502
4.17938232421875	-0.501
4.1766357421875	-0.5
4.17388916015625	-0.499
4.171142578125	-0.498
4.16839599609375	-0.497
4.166259765625	-0.496
4.16351318359375	-0.495
4.1607666015625	-0.494
4.15802001953125	-0.493
4.1558837890625	-0.492
4.15313720703125	-0.491
4.1510009765625	-0.49
4.14825439453125	-0.489
4.1461181640625	-0.488
4.14337158203125	-0.487
4.1412353515625	-0.486
4.13848876953125	-0.485
4.1363525390625	-0.484
4.13421630859375	-0.483
4.1314697265625	-0.482
4.12933349609375	-0.481
4.127197265625	-0.48
4.12445068359375	-0.479
4.122314453125	-0.478
4.12017822265625	-0.477
4.1180419921875	-0.476
4.11590576171875	-0.475
4.11376953125	-0.474
4.11163330078125	-0.473
4.1094970703125	-0.472
4.10736083984375	-0.471
4.105224609375	-0.47
4.10308837890625	-0.469
4.1009521484375	-0.468
4.09881591796875	-0.467
4.0966796875	-0.466
4.09454345703125	-0.465
4.0924072265625	-0.464
4.09088134765625	-0.463
4.0887451171875	-0.462
4.08660888671875	-0.461
4.08447265625	-0.46
4.08294677734375	-0.459
4.080810546875	-0.458
4.07928466796875	-0.457
4.0771484375	-0.456
4.07562255859375	-0.455
4.073486328125	-0.454
4.07196044921875	-0.453
4.06982421875	-0.452
4.06829833984375	-0.451
4.066162109375	-0.45
4.06463623046875	-0.449
4.0631103515625	-0.448
4.06097412109375	-0.447
4.0594482421875	-0.446
4.05792236328125	-0.445
4.0557861328125	-0.444
4.05426025390625	-0.443
4.052734375	-0.442
4.05120849609375	-0.441
4.0496826171875	-0.44
4.04815673828125	-0.439
4.046630859375	-0.438
4.04510498046875	-0.437
4.0435791015625	-0.436
4.04205322265625	-0.435
4.04052734375	-0.434
4.03900146484375	-0.433
4.0374755859375	-0.432
4.03594970703125	-0.431
4.034423828125	-0.43
4.03289794921875	-0.429
4.031982421875	-0.428
4.03045654296875	-0.427
4.0289306640625	-0.426
4.02801513671875	-0.425
4.0264892578125	-0.424
4.02496337890625	-0.423
4.0240478515625	-0.422
4.02252197265625	-0.421
4.02099609375	-0.42
4.02008056640625	-0.419
4.0185546875	-0.418
4.01763916015625	-0.417
4.0167236328125	-0.416
4.01519775390625	-0.415
4.0142822265625	-0.414
4.01275634765625	-0.413
4.0118408203125	-0.412
4.01092529296875	-0.411
4.010009765625	-0.41
4.00848388671875	-0.409
4.007568359375	-0.408
4.00665283203125	-0.407
4.0057373046875	-0.406
4.00482177734375	-0.405
4.0032958984375	-0.404
4.00238037109375	-0.403
4.00146484375	-0.402
4.00054931640625	-0.401
3.9996337890625	-0.4
3.99871826171875	-0.399
3.997802734375	-0.398
3.99749755859375	-0.397
3.99658203125	-0.396
3.99566650390625	-0.395
3.9947509765625	-0.394
3.99383544921875	-0.393
3.992919921875	-0.392
3.99261474609375	-0.391
3.99169921875	-0.39
3.99078369140625	-0.389
3.990478515625	-0.388
3.98956298828125	-0.387
3.9892578125	-0.386
3.98834228515625	-0.385
3.9874267578125	-0.384
3.98712158203125	-0.383
3.9862060546875	-0.382
3.98590087890625	-0.381
3.985595703125	-0.38
3.98468017578125	-0.379
3.984375	-0.378
3.98406982421875	-0.377
3.983154296875	-0.376
3.98284912109375	-0.375
3.9825439453125	-0.374
3.98223876953125	-0.373
3.9813232421875	-0.372
3.98101806640625	-0.371
3.980712890625	-0.37
3.98040771484375	-0.369
3.9801025390625	-0.368
3.97979736328125	-0.367
3.9794921875	-0.366
3.97918701171875	-0.365
3.9788818359375	-0.364
3.97857666015625	-0.363
3.978271484375	-0.362
3.97796630859375	-0.361
3.978271484375	-0.36
3.97796630859375	-0.359
3.9776611328125	-0.358
3.97735595703125	-0.357
3.9776611328125	-0.356
3.97735595703125	-0.355
3.97705078125	-0.354
3.97735595703125	-0.353
3.97705078125	-0.352
3.97674560546875	-0.351
3.97705078125	-0.35
3.97674560546875	-0.349
3.97705078125	-0.348
3.97735595703125	-0.347
3.97705078125	-0.346
3.97735595703125	-0.345
3.9776611328125	-0.344
3.97735595703125	-0.343
3.9776611328125	-0.342
3.97796630859375	-0.341
3.978271484375	-0.34
3.97796630859375	-0.339
3.978271484375	-0.338
3.97857666015625	-0.337
3.9788818359375	-0.336
3.97918701171875	-0.335
3.9794921875	-0.334
3.97979736328125	-0.333
3.9801025390625	-0.332
3.98040771484375	-0.331
3.980712890625	-0.33
3.98101806640625	-0.329
3.98193359375	-0.328
3.98223876953125	-0.327
3.9825439453125	-0.326
3.98284912109375	-0.325
3.9837646484375	-0.324
3.98406982421875	-0.323
3.984375	-0.322
3.98529052734375	-0.321
3.985595703125	-0.32
3.98651123046875	-0.319
3.98681640625	-0.318
3.98773193359375	-0.317
3.9886474609375	-0.316
3.98895263671875	-0.315
3.9898681640625	-0.314
3.99078369140625	-0.313
3.9910888671875	-0.312
3.99200439453125	-0.311
3.992919921875	-0.31
3.99383544921875	-0.309
3.9947509765625	-0.308
3.99566650390625	-0.307
3.9959716796875	-0.306
3.99688720703125	-0.305
3.9984130859375	-0.304
3.99932861328125	-0.303
4.000244140625	-0.302
4.00115966796875	-0.301
4.0020751953125	-0.3
4.00299072265625	-0.299
4.00390625	-0.298
4.00543212890625	-0.297
4.00634765625	-0.296
4.00726318359375	-0.295
4.0087890625	-0.294
4.00970458984375	-0.293
4.01123046875	-0.292
4.01214599609375	-0.291
4.013671875	-0.29
4.01458740234375	-0.289
4.01611328125	-0.288
4.01763916015625	-0.287
4.0185546875	-0.286
4.02008056640625	-0.285
4.0216064453125	-0.284
4.02313232421875	-0.283
4.024658203125	-0.282
4.02618408203125	-0.281
4.0277099609375	-0.28
4.02923583984375	-0.279
4.03076171875	-0.278
4.03228759765625	-0.277
4.0338134765625	-0.276
4.03533935546875	-0.275
4.036865234375	-0.274
4.03900146484375	-0.273
4.04052734375	-0.272
4.04205322265625	-0.271
4.044189453125	-0.27
4.04571533203125	-0.269
4.0478515625	-0.268
4.04937744140625	-0.267
4.051513671875	-0.266
4.05303955078125	-0.265
4.05517578125	-0.264
4.05731201171875	-0.263
4.058837890625	-0.262
4.06097412109375	-0.261
4.0631103515625	-0.26
4.06524658203125	-0.259
4.0673828125	-0.258
4.06951904296875	-0.257
4.0716552734375	-0.256
4.07379150390625	-0.255
4.075927734375	-0.254
4.07806396484375	-0.253
4.080810546875	-0.252
4.08294677734375	-0.251
4.0850830078125	-0.25
4.08782958984375	-0.249
4.0899658203125	-0.248
4.09271240234375	-0.247
4.0948486328125	-0.246
4.09759521484375	-0.245
4.100341796875	-0.244
4.10247802734375	-0.243
4.105224609375	-0.242
4.10797119140625	-0.241
4.1107177734375	-0.24
4.11346435546875	-0.239
4.1162109375	-0.238
4.11895751953125	-0.237
4.1217041015625	-0.236
4.12445068359375	-0.235
4.127197265625	-0.234
4.12994384765625	-0.233
4.13330078125	-0.232
4.13604736328125	-0.231
4.139404296875	-0.23
4.14215087890625	-0.229
4.1455078125	-0.228
4.14825439453125	-0.227
4.151611328125	-0.226
4.15496826171875	-0.225
4.1583251953125	-0.224
4.16107177734375	-0.223
4.1644287109375	-0.222
4.16778564453125	-0.221
4.171142578125	-0.22
4.17510986328125	-0.219
4.178466796875	-0.218
4.18182373046875	-0.217
4.1851806640625	-0.216
4.18914794921875	-0.215
4.1925048828125	-0.214
4.19647216796875	-0.213
4.1998291015625	-0.212
4.20379638671875	-0.211
4.207763671875	-0.21
4.21173095703125	-0.209
4.2156982421875	-0.208
4.21966552734375	-0.207
4.2236328125	-0.206
4.22760009765625	-0.205
4.2315673828125	-0.204
4.23553466796875	-0.203
4.2401123046875	-0.202
4.24407958984375	-0.201
4.2486572265625	-0.2
4.25262451171875	-0.199
4.2572021484375	-0.198
4.26177978515625	-0.197
4.2657470703125	-0.196
4.27032470703125	-0.195
4.27490234375	-0.194
4.27947998046875	-0.193
4.28466796875	-0.192
4.28924560546875	-0.191
4.2938232421875	-0.19
4.29901123046875	-0.189
4.3035888671875	-0.188
4.30877685546875	-0.187
4.3133544921875	-0.186
4.31854248046875	-0.185
4.32373046875	-0.184
4.32891845703125	-0.183
4.3341064453125	-0.182
4.33929443359375	-0.181
4.3450927734375	-0.18
4.35028076171875	-0.179
4.35546875	-0.178
4.36126708984375	-0.177
4.3670654296875	-0.176
4.37286376953125	-0.175
4.3780517578125	-0.174
4.38385009765625	-0.173
4.3902587890625	-0.172
4.39605712890625	-0.171
4.40185546875	-0.17
4.40826416015625	-0.169
4.4140625	-0.168
4.42047119140625	-0.167
4.4268798828125	-0.166
4.43328857421875	-0.165
4.439697265625	-0.164
4.44610595703125	-0.163
4.4525146484375	-0.162
4.45892333984375	-0.161
4.4659423828125	-0.16
4.47296142578125	-0.159
4.4793701171875	-0.158
4.48638916015625	-0.157
4.493408203125	-0.156
4.50103759765625	-0.155
4.508056640625	-0.154
4.51507568359375	-0.153
4.522705078125	-0.152
4.53033447265625	-0.151
4.5379638671875	-0.15
4.54559326171875	-0.149
4.55322265625	-0.148
4.56085205078125	-0.147
4.569091796875	-0.146
4.57672119140625	-0.145
4.5849609375	-0.144
4.59320068359375	-0.143
4.6014404296875	-0.142
4.61029052734375	-0.141
4.6185302734375	-0.14
4.62738037109375	-0.139
4.63623046875	-0.138
4.64508056640625	-0.137
4.6539306640625	-0.136
4.66278076171875	-0.135
4.6722412109375	-0.134
4.68170166015625	-0.133
4.691162109375	-0.132
4.70062255859375	-0.131
4.7100830078125	-0.13
4.72015380859375	-0.129
4.730224609375	-0.128
4.74029541015625	-0.127
4.7503662109375	-0.126
4.76043701171875	-0.125
4.7711181640625	-0.124
4.78179931640625	-0.123
4.79248046875	-0.122
4.80316162109375	-0.121
4.814453125	-0.12
4.82574462890625	-0.119
4.8370361328125	-0.118
4.84832763671875	-0.117
4.8602294921875	-0.116
4.87213134765625	-0.115
4.884033203125	-0.114
4.89593505859375	-0.113
4.908447265625	-0.112
4.92095947265625	-0.111
4.9334716796875	-0.11
4.94659423828125	-0.109
4.959716796875	-0.108
4.97283935546875	-0.107
4.986572265625	-0.106
4.99969482421875	-0.105
5.0140380859375	-0.104
5.02777099609375	-0.103
5.0421142578125	-0.102
5.05645751953125	-0.101
5.0714111328125	-0.1
5.08636474609375	-0.099
5.101318359375	-0.098
5.11688232421875	-0.097
5.1324462890625	-0.096
5.14862060546875	-0.095
5.164794921875	-0.094
5.18096923828125	-0.093
5.19775390625	-0.092
5.21453857421875	-0.091
5.23193359375	-0.09
5.24932861328125	-0.089
5.267333984375	-0.088
5.28533935546875	-0.087
5.303955078125	-0.086
5.32257080078125	-0.085
5.341796875	-0.084
5.36102294921875	-0.083
5.380859375	-0.082
5.40069580078125	-0.081
5.4217529296875	-0.08
5.44219970703125	-0.0790000000000001
5.4638671875	-0.0780000000000001
5.48553466796875	-0.0770000000000001
5.5072021484375	-0.0760000000000001
5.53009033203125	-0.0750000000000001
5.552978515625	-0.0740000000000001
5.57647705078125	-0.0730000000000001
5.5999755859375	-0.0720000000000001
5.62469482421875	-0.0710000000000001
5.6494140625	-0.0700000000000001
5.67474365234375	-0.0690000000000001
5.70068359375	-0.0680000000000001
5.72723388671875	-0.0670000000000001
5.75439453125	-0.0660000000000001
5.78216552734375	-0.0650000000000001
5.8099365234375	-0.0640000000000001
5.83892822265625	-0.0630000000000001
5.8685302734375	-0.0620000000000001
5.89874267578125	-0.0610000000000001
5.9295654296875	-0.0600000000000001
5.96099853515625	-0.0590000000000001
5.99365234375	-0.0580000000000001
6.02691650390625	-0.0570000000000001
6.060791015625	-0.056
6.09588623046875	-0.055
6.131591796875	-0.054
6.16851806640625	-0.053
6.2060546875	-0.052
6.24481201171875	-0.051
6.2841796875	-0.05
6.32537841796875	-0.049
6.3671875	-0.048
6.41082763671875	-0.047
6.455078125	-0.046
6.50115966796875	-0.045
6.5484619140625	-0.044
6.59698486328125	-0.043
6.6473388671875	-0.042
6.69952392578125	-0.041
6.7535400390625	-0.04
6.80938720703125	-0.039
6.8670654296875	-0.038
6.92657470703125	-0.037
6.988525390625	-0.036
7.05291748046875	-0.035
7.1197509765625	-0.034
7.18902587890625	-0.033
7.2613525390625	-0.032
7.33734130859375	-0.031
7.415771484375	-0.03
7.49847412109375	-0.029
7.5848388671875	-0.028
7.67486572265625	-0.027
7.769775390625	-0.026
7.87017822265625	-0.025
7.9754638671875	-0.024
8.08685302734375	-0.023
8.2049560546875	-0.022
8.33038330078125	-0.021
8.463134765625	-0.02
8.60565185546875	-0.019
8.7579345703125	-0.018
8.92242431640625	-0.017
9.09912109375	-0.016
9.29107666015625	-0.015
9.500732421875	-0.014
9.73052978515625	-0.013
9.984130859375	-0.012
10.2670288085938	-0.011
10.584716796875	-0.01
10.9457397460938	-0.00900000000000001
11.3629150390625	-0.00800000000000001
11.8521118164062	-0.00700000000000001
12.4395751953125	-0.00600000000000001
13.1668090820312	-0.005
14.1058349609375	-0.004
15.4006958007812	-0.003
17.2393798828125	-0.002
20.2761840820312	-0.001
1000	0
19.3560791015625	0.001
16.1398315429688	0.002
14.478759765625	0.003
13.3889770507812	0.004
12.59033203125	0.005
11.9674682617188	0.00600000000000001
11.4599609375	0.00700000000000001
11.0348510742188	0.0079999999999999
10.6695556640625	0.0089999999999999
10.3512573242188	0.0099999999999999
10.0689697265625	0.0109999999999999
9.81719970703125	0.0119999999999999
9.5892333984375	0.0129999999999999
9.38201904296875	0.0139999999999999
9.19189453125	0.0149999999999999
9.01641845703125	0.0159999999999999
8.853759765625	0.0169999999999999
8.70269775390625	0.0179999999999999
8.5614013671875	0.0189999999999999
8.42864990234375	0.0199999999999999
8.3038330078125	0.0209999999999999
8.18634033203125	0.0219999999999999
8.0743408203125	0.0229999999999999
7.96844482421875	0.0239999999999999
7.8680419921875	0.0249999999999999
7.77191162109375	0.0259999999999999
7.6806640625	0.0269999999999999
7.59307861328125	0.0279999999999999
7.5091552734375	0.0289999999999999
7.42889404296875	0.0299999999999999
7.3516845703125	0.0309999999999999
7.27691650390625	0.0319999999999999
7.205810546875	0.0329999999999999
7.13653564453125	0.0339999999999999
7.0697021484375	0.0349999999999999
7.00531005859375	0.0359999999999999
6.943359375	0.0369999999999999
6.88262939453125	0.0379999999999999
6.8243408203125	0.0389999999999999
6.76788330078125	0.0399999999999999
6.712646484375	0.0409999999999999
6.65924072265625	0.0419999999999999
6.6070556640625	0.0429999999999999
6.55670166015625	0.0439999999999999
6.507568359375	0.0449999999999999
6.45965576171875	0.0459999999999999
6.4129638671875	0.0469999999999999
6.36749267578125	0.0479999999999999
6.32275390625	0.0489999999999999
6.2802734375	0.0499999999999999
6.23681640625	0.0509999999999999
6.1728515625	0.0519999999999999
6.11083984375	0.0529999999999999
6.0498046875	0.0539999999999999
5.99072265625	0.0549999999999999
5.9326171875	0.0559999999999999
5.87646484375	0.0569999999999999
5.8203125	0.0579999999999999
5.76708984375	0.0589999999999999
5.7138671875	0.0599999999999999
5.66259765625	0.0609999999999999
5.6123046875	0.0619999999999999
5.56298828125	0.0629999999999999
5.5146484375	0.0639999999999999
5.46728515625	0.0649999999999999
5.4208984375	0.0659999999999999
5.37548828125	0.0669999999999999
5.3310546875	0.0679999999999999
5.28759765625	0.069
5.2451171875	0.07
5.20361328125	0.071
5.162109375	0.072
5.12255859375	0.073
5.0830078125	0.074
5.04345703125	0.075
5.005859375	0.076
4.96826171875	0.077
4.931640625	0.078
4.89501953125	0.079
4.8603515625	0.08
4.82470703125	0.081
4.791015625	0.082
4.75732421875	0.083
4.7236328125	0.084
4.69091796875	0.085
4.6591796875	0.086
4.62744140625	0.087
4.5966796875	0.088
4.56591796875	0.089
4.5361328125	0.09
4.50634765625	0.091
4.4775390625	0.092
4.44873046875	0.093
4.419921875	0.094
4.39208984375	0.095
4.3642578125	0.096
4.33740234375	0.097
4.310546875	0.098
4.28466796875	0.099
4.2587890625	0.1
4.23291015625	0.101
4.2080078125	0.102
4.18310546875	0.103
4.158203125	0.104
4.13330078125	0.105
4.109375	0.106
4.08642578125	0.107
4.0625	0.108
4.03955078125	0.109
4.017578125	0.11
3.99462890625	0.111
3.97265625	0.112
3.95068359375	0.113
3.9287109375	0.114
3.90771484375	0.115
3.88671875	0.116
3.86572265625	0.117
3.845703125	0.118
3.82470703125	0.119
3.8046875	0.12
3.78564453125	0.121
3.765625	0.122
3.74658203125	0.123
3.7265625	0.124
3.70849609375	0.125
3.689453125	0.126
3.67041015625	0.127
3.65234375	0.128
3.63427734375	0.129
3.6162109375	0.13
3.59912109375	0.131
3.5810546875	0.132
3.56396484375	0.133
3.546875	0.134
3.52978515625	0.135
3.5126953125	0.136
3.49658203125	0.137
3.4794921875	0.138
3.46337890625	0.139
3.447265625	0.14
3.43115234375	0.141
3.416015625	0.142
3.39990234375	0.143
3.384765625	0.144
3.36962890625	0.145
3.3544921875	0.146
3.33935546875	0.147
3.32421875	0.148
3.31005859375	0.149
3.294921875	0.15
3.28076171875	0.151
3.2666015625	0.152
3.25244140625	0.153
3.23828125	0.154
3.22412109375	0.155
3.2099609375	0.156
3.19677734375	0.157
3.18359375	0.158
3.16943359375	0.159
3.15625	0.16
3.14306640625	0.161
3.130859375	0.162
3.11767578125	0.163
3.1044921875	0.164
3.09228515625	0.165
3.0791015625	0.166
3.06689453125	0.167
3.0546875	0.168
3.04248046875	0.169
3.0302734375	0.17
3.01806640625	0.171
3.005859375	0.172
2.99462890625	0.173
2.982421875	0.174
2.97119140625	0.175
2.958984375	0.176
2.94775390625	0.177
2.9365234375	0.178
2.92529296875	0.179
2.9140625	0.18
2.90283203125	0.181
2.8916015625	0.182
2.88134765625	0.183
2.8701171875	0.184
2.85986328125	0.185
2.8486328125	0.186
2.83837890625	0.187
2.828125	0.188
2.81689453125	0.189
2.806640625	0.19
2.79638671875	0.191
2.7861328125	0.192
2.77685546875	0.193
2.7666015625	0.194
2.75634765625	0.195
2.7470703125	0.196
2.73681640625	0.197
2.7275390625	0.198
2.71728515625	0.199
2.7080078125	0.2
2.69873046875	0.201
2.6884765625	0.202
2.67919921875	0.203
2.669921875	0.204
2.66064453125	0.205
2.65234375	0.206
2.64306640625	0.207
2.6337890625	0.208
2.62451171875	0.209
2.6162109375	0.21
2.60693359375	0.211
2.5986328125	0.212
2.58935546875	0.213
2.5810546875	0.214
2.57177734375	0.215
2.5634765625	0.216
2.55517578125	0.217
2.546875	0.218
2.53857421875	0.219
2.5302734375	0.22
2.52197265625	0.221
2.513671875	0.222
2.50537109375	0.223
2.4970703125	0.224
2.48974609375	0.225
2.4814453125	0.226
2.47314453125	0.227
2.4658203125	0.228
2.45751953125	0.229
2.4501953125	0.23
2.44189453125	0.231
2.4345703125	0.232
2.42724609375	0.233
2.4189453125	0.234
2.41162109375	0.235
2.404296875	0.236
2.39697265625	0.237
2.3896484375	0.238
2.38232421875	0.239
2.375	0.24
2.36767578125	0.241
2.3603515625	0.242
2.35302734375	0.243
2.3466796875	0.244
2.33935546875	0.245
2.33203125	0.246
2.32470703125	0.247
2.318359375	0.248
2.31103515625	0.249
2.3046875	0.25
2.29736328125	0.251
2.291015625	0.252
2.28369140625	0.253
2.27734375	0.254
2.27099609375	0.255
2.263671875	0.256
2.25732421875	0.257
2.2509765625	0.258
2.24462890625	0.259
2.23828125	0.26
2.23193359375	0.261
2.2255859375	0.262
2.21923828125	0.263
2.212890625	0.264
2.20654296875	0.265
2.2001953125	0.266
2.19384765625	0.267
2.1875	0.268
2.18115234375	0.269
2.17578125	0.27
2.16943359375	0.271
2.1630859375	0.272
2.15771484375	0.273
2.1513671875	0.274
2.14501953125	0.275
2.1396484375	0.276
2.13330078125	0.277
2.1279296875	0.278
2.12158203125	0.279
2.1162109375	0.28
2.11083984375	0.281
2.1044921875	0.282
2.09912109375	0.283
2.09375	0.284
2.08740234375	0.285
2.08203125	0.286
2.07666015625	0.287
2.0712890625	0.288
2.06591796875	0.289
2.060546875	0.29
2.05517578125	0.291
2.048828125	0.292
2.04345703125	0.293
2.0380859375	0.294
2.03271484375	0.295
2.0283203125	0.296
2.02294921875	0.297
2.017578125	0.298
2.01220703125	0.299
2.0068359375	0.3
2.00146484375	0.301
1.9970703125	0.302
1.99169921875	0.303
1.986328125	0.304
1.98095703125	0.305
1.9765625	0.306
1.97119140625	0.307
1.966796875	0.308
1.96142578125	0.309
1.9560546875	0.31
1.95166015625	0.311
1.9462890625	0.312
1.94189453125	0.313
1.9365234375	0.314
1.93212890625	0.315
1.927734375	0.316
1.92236328125	0.317
1.91796875	0.318
1.91259765625	0.319
1.908203125	0.32
1.90380859375	0.321
1.8994140625	0.322
1.89404296875	0.323
1.8896484375	0.324
1.88525390625	0.325
1.880859375	0.326
1.87646484375	0.327
1.87109375	0.328
1.86669921875	0.329
1.8623046875	0.33
1.85791015625	0.331
1.853515625	0.332
1.84912109375	0.333
1.8447265625	0.334
1.84033203125	0.335
1.8359375	0.336
1.83154296875	0.337
1.8271484375	0.338
1.82275390625	0.339
1.818359375	0.34
1.81494140625	0.341
1.810546875	0.342
1.80615234375	0.343
1.8017578125	0.344
1.79736328125	0.345
1.7939453125	0.346
1.78955078125	0.347
1.78515625	0.348
1.78076171875	0.349
1.77734375	0.35
1.77294921875	0.351
1.7685546875	0.352
1.76513671875	0.353
1.7607421875	0.354
1.75732421875	0.355
1.7529296875	0.356
1.74853515625	0.357
1.7451171875	0.358
1.74072265625	0.359
1.7373046875	0.36
1.73291015625	0.361
1.7294921875	0.362
1.72509765625	0.363
1.7216796875	0.364
1.71826171875	0.365
1.7138671875	0.366
1.71044921875	0.367
1.7060546875	0.368
1.70263671875	0.369
1.69921875	0.37
1.69482421875	0.371
1.69140625	0.372
1.68798828125	0.373
1.6845703125	0.374
1.68017578125	0.375
1.6767578125	0.376
1.67333984375	0.377
1.669921875	0.378
1.66552734375	0.379
1.662109375	0.38
1.65869140625	0.381
1.6552734375	0.382
1.65185546875	0.383
1.6484375	0.384
1.64501953125	0.385
1.640625	0.386
1.63720703125	0.387
1.6337890625	0.388
1.63037109375	0.389
1.626953125	0.39
1.62353515625	0.391
1.6201171875	0.392
1.61669921875	0.393
1.61328125	0.394
1.60986328125	0.395
1.6064453125	0.396
1.60302734375	0.397
1.599609375	0.398
1.59716796875	0.399
1.59375	0.4
1.59033203125	0.401
1.5869140625	0.402
1.58349609375	0.403
1.580078125	0.404
1.57666015625	0.405
1.57421875	0.406
1.57080078125	0.407
1.5673828125	0.408
1.56396484375	0.409
1.560546875	0.41
1.55810546875	0.411
1.5546875	0.412
1.55126953125	0.413
1.5478515625	0.414
1.54541015625	0.415
1.5419921875	0.416
1.53857421875	0.417
1.5361328125	0.418
1.53271484375	0.419
1.529296875	0.42
1.52685546875	0.421
1.5234375	0.422
1.52099609375	0.423
1.517578125	0.424
1.51416015625	0.425
1.51171875	0.426
1.50830078125	0.427
1.505859375	0.428
1.50244140625	0.429
1.5	0.43
1.49658203125	0.431
1.494140625	0.432
1.49072265625	0.433
1.48828125	0.434
1.48486328125	0.435
1.482421875	0.436
1.47900390625	0.437
1.4765625	0.438
1.47314453125	0.439
1.470703125	0.44
1.46826171875	0.441
1.46484375	0.442
1.46240234375	0.443
1.458984375	0.444
1.45654296875	0.445
1.4541015625	0.446
1.45068359375	0.447
1.4482421875	0.448
1.44580078125	0.449
1.4423828125	0.45
1.43994140625	0.451
1.4375	0.452
1.43505859375	0.453
1.431640625	0.454
1.42919921875	0.455
1.4267578125	0.456
1.42431640625	0.457
1.4208984375	0.458
1.41845703125	0.459
1.416015625	0.46
1.41357421875	0.461
1.41015625	0.462
1.40771484375	0.463
1.4052734375	0.464
1.40283203125	0.465
1.400390625	0.466
1.39794921875	0.467
1.39453125	0.468
1.39208984375	0.469
1.3896484375	0.47
1.38720703125	0.471
1.384765625	0.472
1.38232421875	0.473
1.3798828125	0.474
1.37744140625	0.475
1.375	0.476
1.37255859375	0.477
1.3701171875	0.478
1.36669921875	0.479
1.3642578125	0.48
1.36181640625	0.481
1.359375	0.482
1.35693359375	0.483
1.3544921875	0.484
1.35205078125	0.485
1.349609375	0.486
1.34716796875	0.487
1.3447265625	0.488
1.34326171875	0.489
1.3408203125	0.49
1.33837890625	0.491
1.3359375	0.492
1.33349609375	0.493
1.3310546875	0.494
1.32861328125	0.495
1.326171875	0.496
1.32373046875	0.497
1.3212890625	0.498
1.31884765625	0.499
1.3173828125	0.5
1.31494140625	0.501
1.3125	0.502
1.31005859375	0.503
1.3076171875	0.504
1.30517578125	0.505
1.302734375	0.506
1.30126953125	0.507
1.298828125	0.508
1.29638671875	0.509
1.2939453125	0.51
1.29150390625	0.511
1.2900390625	0.512
1.28759765625	0.513
1.28515625	0.514
1.28271484375	0.515
1.28125	0.516
1.27880859375	0.517
1.2763671875	0.518
1.27392578125	0.519
1.2724609375	0.52
1.27001953125	0.521
1.267578125	0.522
1.26513671875	0.523
1.263671875	0.524
1.26123046875	0.525
1.2587890625	0.526
1.25732421875	0.527
1.2548828125	0.528
1.25244140625	0.529
1.2509765625	0.53
1.24853515625	0.531
1.24609375	0.532
1.24462890625	0.533
1.2421875	0.534
1.24072265625	0.535
1.23828125	0.536
1.23583984375	0.537
1.234375	0.538
1.23193359375	0.539
1.23046875	0.54
1.22802734375	0.541
1.2255859375	0.542
1.22412109375	0.543
1.2216796875	0.544
1.22021484375	0.545
1.2177734375	0.546
1.21630859375	0.547
1.2138671875	0.548
1.21142578125	0.549
1.2099609375	0.55
1.20751953125	0.551
1.2060546875	0.552
1.20361328125	0.553
1.2021484375	0.554
1.19970703125	0.555
1.1982421875	0.556
1.19580078125	0.557
1.1943359375	0.558
1.19189453125	0.559
1.1904296875	0.56
1.18896484375	0.561
1.1865234375	0.562
1.18505859375	0.563
1.1826171875	0.564
1.18115234375	0.565
1.1787109375	0.566
1.17724609375	0.567
1.1748046875	0.568
1.17333984375	0.569
1.171875	0.57
1.16943359375	0.571
1.16796875	0.572
1.16552734375	0.573
1.1640625	0.574
1.16259765625	0.575
1.16015625	0.576
1.15869140625	0.577
1.15625	0.578
1.15478515625	0.579
1.1533203125	0.58
1.15087890625	0.581
1.1494140625	0.582
1.14794921875	0.583
1.1455078125	0.584
1.14404296875	0.585
1.142578125	0.586
1.14013671875	0.587
1.138671875	0.588
1.13720703125	0.589
1.134765625	0.59
1.13330078125	0.591
1.1318359375	0.592
1.13037109375	0.593
1.1279296875	0.594
1.12646484375	0.595
1.125	0.596
1.12255859375	0.597
1.12109375	0.598
1.11962890625	0.599
1.1181640625	0.6
1.11572265625	0.601
1.1142578125	0.602
1.11279296875	0.603
1.111328125	0.604
1.10888671875	0.605
1.107421875	0.606
1.10595703125	0.607
1.1044921875	0.608
1.10302734375	0.609
1.1005859375	0.61
1.09912109375	0.611
1.09765625	0.612
1.09619140625	0.613
1.0947265625	0.614
1.09228515625	0.615
1.0908203125	0.616
1.08935546875	0.617
1.087890625	0.618
1.08642578125	0.619
1.0849609375	0.62
1.08251953125	0.621
1.0810546875	0.622
1.07958984375	0.623
1.078125	0.624
1.07666015625	0.625
1.0751953125	0.626
1.07275390625	0.627
1.0712890625	0.628
1.06982421875	0.629
1.068359375	0.63
1.06689453125	0.631
1.0654296875	0.632
1.06396484375	0.633
1.0625	0.634
1.06103515625	0.635
1.05859375	0.636
1.05712890625	0.637
1.0556640625	0.638
1.05419921875	0.639
1.052734375	0.64
1.05126953125	0.641
1.0498046875	0.642
1.04833984375	0.643
1.046875	0.644
1.04541015625	0.645
1.0439453125	0.646
1.04248046875	0.647
1.041015625	0.648
1.03955078125	0.649
1.0380859375	0.65
1.03662109375	0.651
1.03515625	0.652
1.03369140625	0.653
1.03125	0.654
1.02978515625	0.655
1.0283203125	0.656
1.02685546875	0.657
1.025390625	0.658
1.02392578125	0.659
1.02294921875	0.66
1.021484375	0.661
1.02001953125	0.662
1.0185546875	0.663
1.01708984375	0.664
1.015625	0.665
1.01416015625	0.666
1.0126953125	0.667
1.01123046875	0.668
1.009765625	0.669
1.00830078125	0.67
1.0068359375	0.671
1.00537109375	0.672
1.00390625	0.673
1.00244140625	0.674
1.0009765625	0.675
0.99951171875	0.676
0.9990234375	0.677
0.99755859375	0.678
0.99609375	0.679
0.99462890625	0.68
0.9931640625	0.681
0.99169921875	0.682
0.990234375	0.683
0.98876953125	0.684
0.9873046875	0.685
0.98583984375	0.686
0.984375	0.687
0.98291015625	0.688
0.982421875	0.689
0.98095703125	0.69
0.9794921875	0.691
0.97802734375	0.692
0.9765625	0.693
0.97509765625	0.694
0.9736328125	0.695
0.97216796875	0.696
0.9716796875	0.697
0.97021484375	0.698
0.96875	0.699
0.96728515625	0.7
0.9658203125	0.701
0.96435546875	0.702
0.962890625	0.703
0.96240234375	0.704
0.9609375	0.705
0.95947265625	0.706
0.9580078125	0.707
0.95654296875	0.708
0.955078125	0.709
0.95458984375	0.71
0.953125	0.711
0.95166015625	0.712
0.9501953125	0.713
0.94873046875	0.714
0.9482421875	0.715
0.94677734375	0.716
0.9453125	0.717
0.94384765625	0.718
0.9423828125	0.719
0.94189453125	0.72
0.9404296875	0.721
0.93896484375	0.722
0.9375	0.723
0.93603515625	0.724
0.935546875	0.725
0.93408203125	0.726
0.9326171875	0.727
0.93115234375	0.728
0.9306640625	0.729
0.92919921875	0.73
0.927734375	0.731
0.92626953125	0.732
0.9248046875	0.733
0.92431640625	0.734
0.9228515625	0.735
0.92138671875	0.736
0.919921875	0.737
0.91943359375	0.738
0.91796875	0.739
0.91650390625	0.74
0.916015625	0.741
0.91455078125	0.742
0.9130859375	0.743
0.91162109375	0.744
0.9111328125	0.745
0.90966796875	0.746
0.908203125	0.747
0.90771484375	0.748
0.90625	0.749
0.90478515625	0.75
0.9033203125	0.751
0.90283203125	0.752
0.9013671875	0.753
0.89990234375	0.754
0.8994140625	0.755
0.89794921875	0.756
0.896484375	0.757
0.89599609375	0.758
0.89453125	0.759
0.89306640625	0.76
0.892578125	0.761
0.89111328125	0.762
0.8896484375	0.763
0.88818359375	0.764
0.8876953125	0.765
0.88623046875	0.766
0.8857421875	0.767
0.88427734375	0.768
0.8828125	0.769
0.88232421875	0.77
0.880859375	0.771
0.87939453125	0.772
0.87890625	0.773
0.87744140625	0.774
0.8759765625	0.775
0.87548828125	0.776
0.8740234375	0.777
0.87255859375	0.778
0.8720703125	0.779
0.87060546875	0.78
0.8701171875	0.781
0.86865234375	0.782
0.8671875	0.783
0.86669921875	0.784
0.865234375	0.785
0.86376953125	0.786
0.86328125	0.787
0.86181640625	0.788
0.861328125	0.789
0.85986328125	0.79
0.8583984375	0.791
0.85791015625	0.792
0.8564453125	0.793
0.85595703125	0.794
0.8544921875	0.795
0.85302734375	0.796
0.8525390625	0.797
0.85107421875	0.798
0.8505859375	0.799
0.84912109375	0.8
0.8486328125	0.801
0.84716796875	0.802
0.845703125	0.803
0.84521484375	0.804
0.84375	0.805
0.84326171875	0.806
0.841796875	0.807
0.84130859375	0.808
0.83984375	0.809
0.83837890625	0.81
0.837890625	0.811
0.83642578125	0.812
0.8359375	0.813
0.83447265625	0.814
0.833984375	0.815
0.83251953125	0.816
0.83203125	0.817
0.83056640625	0.818
0.830078125	0.819
0.82861328125	0.82
0.8271484375	0.821
0.82666015625	0.822
0.8251953125	0.823
0.82470703125	0.824
0.8232421875	0.825
0.82275390625	0.826
0.8212890625	0.827
0.82080078125	0.828
0.8193359375	0.829
0.81884765625	0.83
0.8173828125	0.831
0.81689453125	0.832
0.8154296875	0.833
0.81494140625	0.834
0.8134765625	0.835
0.81298828125	0.836
0.8115234375	0.837
0.81103515625	0.838
0.8095703125	0.839
0.80908203125	0.84


==> Experiment1/curve3.txt <==
-1	1000
-0.999	7.99951171875
-0.998	7.486328125
-0.997	7.14697265625
-0.996	6.900390625
-0.995	6.71240234375
-0.994	6.560546875
-0.993	6.43310546875
-0.992	6.32421875
-0.991	6.22802734375
-0.99	6.1435546875
-0.989	6.06689453125
-0.988	5.9970703125
-0.987	5.93310546875
-0.986	5.8740234375
-0.985	5.81884765625
-0.984	5.7685546875
-0.983	5.72021484375
-0.982	5.67578125
-0.981	5.63232421875
-0.98	5.587890625
-0.979	5.54541015625
-0.978	5.5048828125
-0.977	5.46630859375
-0.976	5.4296875
-0.975	5.39501953125
-0.974	5.3603515625
-0.973	5.32861328125
-0.972	5.296875
-0.971	5.26708984375
-0.97	5.23828125
-0.969	5.20947265625
-0.968	5.1826171875
-0.967	5.15673828125
-0.966	5.130859375
-0.965	5.10595703125
-0.964	5.08203125
-0.963	5.05908203125
-0.962	5.0361328125
-0.961	5.01416015625
-0.96	4.9921875
-0.959	4.97216796875
-0.958	4.951171875
-0.957	4.93115234375
-0.956	4.912109375
-0.955	4.89306640625
-0.954	4.8740234375
-0.953	4.85595703125
-0.952	4.837890625
-0.951	4.82080078125
-0.95	4.8037109375
-0.949	4.78662109375
-0.948	4.7705078125
-0.947	4.75439453125
-0.946	4.73828125
-0.945	4.72314453125
-0.944	4.7080078125
-0.943	4.69287109375
-0.942	4.677734375
-0.941	4.66357421875
-0.94	4.6494140625
-0.939	4.63525390625
-0.938	4.6220703125
-0.937	4.60791015625
-0.936	4.5947265625
-0.935	4.58154296875
-0.934	4.5693359375
-0.933	4.55615234375
-0.932	4.5439453125
-0.931	4.53173828125
-0.93	4.51953125
-0.929	4.50732421875
-0.928	4.4951171875
-0.927	4.48388671875
-0.926	4.47265625
-0.925	4.46044921875
-0.924	4.44921875
-0.923	4.43896484375
-0.922	4.427734375
-0.921	4.41650390625
-0.92	4.40625
-0.919	4.39599609375
-0.918	4.3857421875
-0.917	4.37548828125
-0.916	4.365234375
-0.915	4.35498046875
-0.914	4.3447265625
-0.913	4.33544921875
-0.912	4.3251953125
-0.911	4.31396484375
-0.91	4.302734375
-0.909	4.29248046875
-0.908	4.2822265625
-0.907	4.27197265625
-0.906	4.2607421875
-0.905	4.25048828125
-0.904	4.2412109375
-0.903	4.23095703125
-0.902	4.220703125
-0.901	4.21142578125
-0.9	4.201171875
-0.899	4.19189453125
-0.898	4.1826171875
-0.897	4.17333984375
-0.896	4.1640625
-0.895	4.15478515625
-0.894	4.1455078125
-0.893	4.13623046875
-0.892	4.126953125
-0.891	4.11865234375
-0.89	4.109375
-0.889	4.10107421875
-0.888	4.0927734375
-0.887	4.08349609375
-0.886	4.0751953125
-0.885	4.06689453125
-0.884	4.05859375
-0.883	4.05029296875
-0.882	4.0419921875
-0.881	4.03369140625
-0.88	4.0263671875
-0.879	4.01806640625
-0.878	4.009765625
-0.877	4.00244140625
-0.876	3.994140625
-0.875	3.98681640625
-0.874	3.9794921875
-0.873	3.97119140625
-0.872	3.9638671875
-0.871	3.95654296875
-0.87	3.94921875
-0.869	3.94189453125
-0.868	3.9345703125
-0.867	3.92724609375
-0.866	3.919921875
-0.865	3.91259765625
-0.864	3.90625
-0.863	3.89892578125
-0.862	3.8916015625
-0.861	3.88525390625
-0.86	3.8779296875
-0.859	3.87158203125
-0.858	3.8642578125
-0.857	3.85791015625
-0.856	3.8505859375
-0.855	3.84423828125
-0.854	3.837890625
-0.853	3.83154296875
-0.852	3.8251953125
-0.851	3.81787109375
-0.85	3.8115234375
-0.849	3.80517578125
-0.848	3.798828125
-0.847	3.79248046875
-0.846	3.787109375
-0.845	3.78076171875
-0.844	3.7744140625
-0.843	3.76806640625
-0.842	3.76171875
-0.841	3.75634765625
-0.84	3.75
-0.839	3.74462890625
-0.838	3.73828125
-0.837	3.73193359375
-0.836	3.7265625
-0.835	3.72119140625
-0.834	3.71484375
-0.833	3.70947265625
-0.832	3.703125
-0.831	3.69775390625
-0.83	3.6923828125
-0.829	3.68701171875
-0.828	3.6806640625
-0.827	3.67529296875
-0.826	3.669921875
-0.825	3.66455078125
-0.824	3.6591796875
-0.823	3.65380859375
-0.822	3.6484375
-0.821	3.64306640625
-0.82	3.6376953125
-0.819	3.63232421875
-0.818	3.626953125
-0.817	3.62158203125
-0.816	3.6171875
-0.815	3.61181640625
-0.814	3.6064453125
-0.813	3.60107421875
-0.812	3.5966796875
-0.811	3.59130859375
-0.81	3.5859375
-0.809	3.58154296875
-0.808	3.576171875
-0.807	3.57177734375
-0.806	3.56640625
-0.805	3.56103515625
-0.804	3.556640625
-0.803	3.55224609375
-0.802	3.546875
-0.801	3.54248046875
-0.8	3.537109375
-0.799	3.53271484375
-0.798	3.5283203125
-0.797	3.52294921875
-0.796	3.5185546875
-0.795	3.51416015625
-0.794	3.509765625
-0.793	3.50439453125
-0.792	3.5
-0.791	3.49560546875
-0.79	3.4912109375
-0.789	3.48681640625
-0.788	3.482421875
-0.787	3.47802734375
-0.786	3.4736328125
-0.785	3.46923828125
-0.784	3.46484375
-0.783	3.46044921875
-0.782	3.4560546875
-0.781	3.45166015625
-0.78	3.447265625
-0.779	3.44287109375
-0.778	3.4384765625
-0.777	3.43408203125
-0.776	3.4296875
-0.775	3.42626953125
-0.774	3.421875
-0.773	3.41748046875
-0.772	3.4130859375
-0.771	3.40966796875
-0.77	3.4052734375
-0.769	3.40087890625
-0.768	3.3974609375
-0.767	3.39306640625
-0.766	3.388671875
-0.765	3.38525390625
-0.764	3.380859375
-0.763	3.37646484375
-0.762	3.373046875
-0.761	3.36865234375
-0.76	3.365234375
-0.759	3.36083984375
-0.758	3.357421875
-0.757	3.35302734375
-0.756	3.349609375
-0.755	3.34619140625
-0.754	3.341796875
-0.753	3.33837890625
-0.752	3.333984375
-0.751	3.33056640625
-0.75	3.3271484375
-0.749	3.32275390625
-0.748	3.3193359375
-0.747	3.31591796875
-0.746	3.3115234375
-0.745	3.30810546875
-0.744	3.3046875
-0.743	3.30126953125
-0.742	3.296875
-0.741	3.29345703125
-0.74	3.2900390625
-0.739	3.28662109375
-0.738	3.2822265625
-0.737	3.27783203125
-0.736	3.2744140625
-0.735	3.27001953125
-0.734	3.265625
-0.733	3.26123046875
-0.732	3.2578125
-0.731	3.25341796875
-0.73	3.25
-0.729	3.24560546875
-0.728	3.2412109375
-0.727	3.23779296875
-0.726	3.2333984375
-0.725	3.22998046875
-0.724	3.2255859375
-0.723	3.22216796875
-0.722	3.2177734375
-0.721	3.21435546875
-0.72	3.2099609375
-0.719	3.20654296875
-0.718	3.203125
-0.717	3.19873046875
-0.716	3.1953125
-0.715	3.19189453125
-0.714	3.1875
-0.713	3.18408203125
-0.712	3.1806640625
-0.711	3.17626953125
-0.71	3.1728515625
-0.709	3.16943359375
-0.708	3.166015625
-0.707	3.16162109375
-0.706	3.158203125
-0.705	3.15478515625
-0.704	3.1513671875
-0.703	3.14794921875
-0.702	3.14453125
-0.701	3.14013671875
-0.7	3.13671875
-0.699	3.13330078125
-0.698	3.1298828125
-0.697	3.12646484375
-0.696	3.123046875
-0.695	3.11962890625
-0.694	3.1162109375
-0.693	3.11279296875
-0.692	3.109375
-0.691	3.10595703125
-0.69	3.1025390625
-0.689	3.09912109375
-0.688	3.095703125
-0.687	3.09228515625
-0.686	3.0888671875
-0.685	3.08642578125
-0.684	3.0830078125
-0.683	3.07958984375
-0.682	3.076171875
-0.681	3.07275390625
-0.68	3.0693359375
-0.679	3.06689453125
-0.678	3.0634765625
-0.677	3.06005859375
-0.676	3.056640625
-0.675	3.05419921875
-0.674	3.05078125
-0.673	3.04736328125
-0.672	3.0439453125
-0.671	3.04150390625
-0.67	3.0380859375
-0.669	3.03466796875
-0.668	3.0322265625
-0.667	3.02880859375
-0.666	3.025390625
-0.665	3.02294921875
-0.664	3.01953125
-0.663	3.01708984375
-0.662	3.013671875
-0.661	3.01123046875
-0.66	3.0078125
-0.659	3.00439453125
-0.658	3.001953125
-0.657	2.99853515625
-0.656	2.99609375
-0.655	2.99267578125
-0.654	2.990234375
-0.653	2.98779296875
-0.652	2.984375
-0.651	2.98193359375
-0.65	2.978515625
-0.649	2.97607421875
-0.648	2.97265625
-0.647	2.97021484375
-0.646	2.9677734375
-0.645	2.96435546875
-0.644	2.9619140625
-0.643	2.95947265625
-0.642	2.9560546875
-0.641	2.95361328125
-0.64	2.951171875
-0.639	2.94775390625
-0.638	2.9453125
-0.637	2.94287109375
-0.636	2.939453125
-0.635	2.93701171875
-0.634	2.9345703125
-0.633	2.93212890625
-0.632	2.9296875
-0.631	2.92626953125
-0.63	2.923828125
-0.629	2.92138671875
-0.628	2.9189453125
-0.627	2.91650390625
-0.626	2.9130859375
-0.625	2.91064453125
-0.624	2.908203125
-0.623	2.90576171875
-0.622	2.9033203125
-0.621	2.90087890625
-0.62	2.8984375
-0.619	2.89599609375
-0.618	2.8935546875
-0.617	2.89111328125
-0.616	2.8876953125
-0.615	2.88525390625
-0.614	2.8828125
-0.613	2.88037109375
-0.612	2.8779296875
-0.611	2.87548828125
-0.61	2.873046875
-0.609	2.87060546875
-0.608	2.8681640625
-0.607	2.86669921875
-0.606	2.8642578125
-0.605	2.86181640625
-0.604	2.859375
-0.603	2.85693359375
-0.602	2.8544921875
-0.601	2.85205078125
-0.6	2.849609375
-0.599	2.84716796875
-0.598	2.8447265625
-0.597	2.84228515625
-0.596	2.8408203125
-0.595	2.83837890625
-0.594	2.8359375
-0.593	2.83349609375
-0.592	2.8310546875
-0.591	2.82861328125
-0.59	2.8271484375
-0.589	2.82470703125
-0.588	2.822265625
-0.587	2.81982421875
-0.586	2.818359375
-0.585	2.81591796875
-0.584	2.8134765625
-0.583	2.81103515625
-0.582	2.8095703125
-0.581	2.80712890625
-0.58	2.8046875
-0.579	2.80322265625
-0.578	2.80078125
-0.577	2.79833984375
-0.576	2.796875
-0.575	2.79443359375
-0.574	2.7919921875
-0.573	2.79052734375
-0.572	2.7880859375
-0.571	2.78564453125
-0.57	2.7841796875
-0.569	2.78173828125
-0.568	2.7802734375
-0.567	2.77783203125
-0.566	2.775390625
-0.565	2.77392578125
-0.564	2.771484375
-0.563	2.77001953125
-0.562	2.767578125
-0.561	2.76611328125
-0.56	2.763671875
-0.559	2.76220703125
-0.558	2.759765625
-0.557	2.75830078125
-0.556	2.755859375
-0.555	2.75439453125
-0.554	2.751953125
-0.553	2.75048828125
-0.552	2.748046875
-0.551	2.74658203125
-0.55	2.744140625
-0.549	2.74267578125
-0.548	2.740234375
-0.547	2.73876953125
-0.546	2.7373046875
-0.545	2.73486328125
-0.544	2.7333984375
-0.543	2.73095703125
-0.542	2.7294921875
-0.541	2.72802734375
-0.54	2.7255859375
-0.539	2.72412109375
-0.538	2.72265625
-0.537	2.72021484375
-0.536	2.71875
-0.535	2.71728515625
-0.534	2.71484375
-0.533	2.71337890625
-0.532	2.7119140625
-0.531	2.70947265625
-0.53	2.7080078125
-0.529	2.70654296875
-0.528	2.705078125
-0.527	2.70263671875
-0.526	2.701171875
-0.525	2.69970703125
-0.524	2.6982421875
-0.523	2.69580078125
-0.522	2.6943359375
-0.521	2.69287109375
-0.52	2.69140625
-0.519	2.68896484375
-0.518	2.6875
-0.517	2.68603515625
-0.516	2.6845703125
-0.515	2.68310546875
-0.514	2.681640625
-0.513	2.67919921875
-0.512	2.677734375
-0.511	2.67626953125
-0.51	2.6748046875
-0.509	2.67333984375
-0.508	2.671875
-0.507	2.67041015625
-0.506	2.6689453125
-0.505	2.66748046875
-0.504	2.6650390625
-0.503	2.66357421875
-0.502	2.662109375
-0.501	2.66064453125
-0.5	2.6591796875
-0.499	2.65771484375
-0.498	2.65625
-0.497	2.65478515625
-0.496	2.6533203125
-0.495	2.65185546875
-0.494	2.650390625
-0.493	2.64892578125
-0.492	2.6474609375
-0.491	2.64599609375
-0.49	2.64453125
-0.489	2.64306640625
-0.488	2.6416015625
-0.487	2.64013671875
-0.486	2.638671875
-0.485	2.63720703125
-0.484	2.6357421875
-0.483	2.63427734375
-0.482	2.6337890625
-0.481	2.63232421875
-0.48	2.630859375
-0.479	2.62939453125
-0.478	2.6279296875
-0.477	2.62646484375
-0.476	2.625
-0.475	2.62353515625
-0.474	2.6220703125
-0.473	2.62158203125
-0.472	2.6201171875
-0.471	2.61865234375
-0.47	2.6171875
-0.469	2.61572265625
-0.468	2.615234375
-0.467	2.61376953125
-0.466	2.6123046875
-0.465	2.61083984375
-0.464	2.609375
-0.463	2.60888671875
-0.462	2.607421875
-0.461	2.60595703125
-0.46	2.6044921875
-0.459	2.60302734375
-0.458	2.6025390625
-0.457	2.60107421875
-0.456	2.599609375
-0.455	2.59912109375
-0.454	2.59765625
-0.453	2.59619140625
-0.452	2.5947265625
-0.451	2.59423828125
-0.45	2.5927734375
-0.449	2.59130859375
-0.448	2.5908203125
-0.447	2.58935546875
-0.446	2.587890625
-0.445	2.58740234375
-0.444	2.5859375
-0.443	2.58447265625
-0.442	2.583984375
-0.441	2.58251953125
-0.44	2.58203125
-0.439	2.58056640625
-0.438	2.5791015625
-0.437	2.57861328125
-0.436	2.5771484375
-0.435	2.57666015625
-0.434	2.5751953125
-0.433	2.57470703125
-0.432	2.5732421875
-0.431	2.57177734375
-0.43	2.5712890625
-0.429	2.56982421875
-0.428	2.5693359375
-0.427	2.56787109375
-0.426	2.5673828125
-0.425	2.56591796875
-0.424	2.5654296875
-0.423	2.56396484375
-0.422	2.5634765625
-0.421	2.56201171875
-0.42	2.5615234375
-0.419	2.56005859375
-0.418	2.5595703125
-0.417	2.55908203125
-0.416	2.5576171875
-0.415	2.55712890625
-0.414	2.5556640625
-0.413	2.55517578125
-0.412	2.5537109375
-0.411	2.55322265625
-0.41	2.552734375
-0.409	2.55126953125
-0.408	2.55078125
-0.407	2.55029296875
-0.406	2.548828125
-0.405	2.54833984375
-0.404	2.546875
-0.403	2.54638671875
-0.402	2.5458984375
-0.401	2.54443359375
-0.4	2.5439453125
-0.399	2.54345703125
-0.398	2.5419921875
-0.397	2.54150390625
-0.396	2.541015625
-0.395	2.54052734375
-0.394	2.5390625
-0.393	2.53857421875
-0.392	2.5380859375
-0.391	2.53759765625
-0.39	2.5361328125
-0.389	2.53564453125
-0.388	2.53515625
-0.387	2.53466796875
-0.386	2.533203125
-0.385	2.53271484375
-0.384	2.5322265625
-0.383	2.53173828125
-0.382	2.53125
-0.381	2.52978515625
-0.38	2.529296875
-0.379	2.52880859375
-0.378	2.5283203125
-0.377	2.52783203125
-0.376	2.52734375
-0.375	2.52685546875
-0.374	2.525390625
-0.373	2.52490234375
-0.372	2.5244140625
-0.371	2.52392578125
-0.37	2.5234375
-0.369	2.52294921875
-0.368	2.5224609375
-0.367	2.52197265625
-0.366	2.521484375
-0.365	2.52099609375
-0.364	2.5205078125
-0.363	2.52001953125
-0.362	2.51953125
-0.361	2.51904296875
-0.36	2.517578125
-0.359	2.51708984375
-0.358	2.5166015625
-0.357	2.51611328125
-0.356	2.5166015625
-0.355	2.51611328125
-0.354	2.515625
-0.353	2.51513671875
-0.352	2.5146484375
-0.351	2.51416015625
-0.35	2.513671875
-0.349	2.51318359375
-0.348	2.5126953125
-0.347	2.51220703125
-0.346	2.51171875
-0.345	2.51123046875
-0.344	2.5107421875
-0.343	2.51025390625
-0.342	2.5107421875
-0.341	2.51025390625
-0.34	2.509765625
-0.339	2.50927734375
-0.338	2.5087890625
-0.337	2.50830078125
-0.336	2.5087890625
-0.335	2.50830078125
-0.334	2.5078125
-0.333	2.50732421875
-0.332	2.5068359375
-0.331	2.50732421875
-0.33	2.5068359375
-0.329	2.50634765625
-0.328	2.505859375
-0.327	2.50634765625
-0.326	2.505859375
-0.325	2.50537109375
-0.324	2.5048828125
-0.323	2.50537109375
-0.322	2.5048828125
-0.321	2.50439453125
-0.32	2.5048828125
-0.319	2.50439453125
-0.318	2.50390625
-0.317	2.50439453125
-0.316	2.50390625
-0.315	2.50341796875
-0.314	2.50390625
-0.313	2.50341796875
-0.312	2.50390625
-0.311	2.50341796875
-0.31	2.5029296875
-0.309	2.50341796875
-0.308	2.5029296875
-0.307	2.50341796875
-0.306	2.5029296875
-0.305	2.50341796875
-0.304	2.5029296875
-0.303	2.50341796875
-0.302	2.5029296875
-0.301	2.50341796875
-0.3	2.5029296875
-0.299	2.50341796875
-0.298	2.5029296875
-0.297	2.50341796875
-0.296	2.5029296875
-0.295	2.50341796875
-0.294	2.5029296875
-0.293	2.50341796875
-0.292	2.50390625
-0.291	2.50341796875
-0.29	2.50390625
-0.289	2.50341796875
-0.288	2.50390625
-0.287	2.50439453125
-0.286	2.50390625
-0.285	2.50439453125
-0.284	2.5048828125
-0.283	2.50439453125
-0.282	2.5048828125
-0.281	2.50537109375
-0.28	2.5048828125
-0.279	2.50537109375
-0.278	2.505859375
-0.277	2.50634765625
-0.276	2.505859375
-0.275	2.50634765625
-0.274	2.5068359375
-0.273	2.50732421875
-0.272	2.5078125
-0.271	2.50732421875
-0.27	2.5078125
-0.269	2.50830078125
-0.268	2.5087890625
-0.267	2.50927734375
-0.266	2.509765625
-0.265	2.51025390625
-0.264	2.509765625
-0.263	2.51025390625
-0.262	2.5107421875
-0.261	2.51123046875
-0.26	2.51171875
-0.259	2.51220703125
-0.258	2.5126953125
-0.257	2.51318359375
-0.256	2.513671875
-0.255	2.51416015625
-0.254	2.5146484375
-0.253	2.51513671875
-0.252	2.515625
-0.251	2.51611328125
-0.25	2.5166015625
-0.249	2.51708984375
-0.248	2.517578125
-0.247	2.51904296875
-0.246	2.51953125
-0.245	2.52001953125
-0.244	2.5205078125
-0.243	2.52099609375
-0.242	2.521484375
-0.241	2.52294921875
-0.24	2.5234375
-0.239	2.52392578125
-0.238	2.5244140625
-0.237	2.52490234375
-0.236	2.5263671875
-0.235	2.52685546875
-0.234	2.52734375
-0.233	2.52880859375
-0.232	2.529296875
-0.231	2.52978515625
-0.23	2.53125
-0.229	2.53173828125
-0.228	2.5322265625
-0.227	2.53369140625
-0.226	2.5341796875
-0.225	2.53564453125
-0.224	2.5361328125
-0.223	2.53662109375
-0.222	2.5380859375
-0.221	2.53857421875
-0.22	2.5400390625
-0.219	2.54052734375
-0.218	2.5419921875
-0.217	2.54345703125
-0.216	2.5439453125
-0.215	2.54541015625
-0.214	2.5458984375
-0.213	2.54736328125
-0.212	2.548828125
-0.211	2.54931640625
-0.21	2.55078125
-0.209	2.55224609375
-0.208	2.552734375
-0.207	2.55419921875
-0.206	2.5556640625
-0.205	2.55712890625
-0.204	2.5576171875
-0.203	2.55908203125
-0.202	2.560546875
-0.201	2.56201171875
-0.2	2.5634765625
-0.199	2.56494140625
-0.198	2.5654296875
-0.197	2.56689453125
-0.196	2.568359375
-0.195	2.56982421875
-0.194	2.5712890625
-0.193	2.57275390625
-0.192	2.57421875
-0.191	2.57568359375
-0.19	2.5771484375
-0.189	2.57958984375
-0.188	2.5810546875
-0.187	2.58251953125
-0.186	2.583984375
-0.185	2.58544921875
-0.184	2.5869140625
-0.183	2.58935546875
-0.182	2.5908203125
-0.181	2.59228515625
-0.18	2.59375
-0.179	2.59619140625
-0.178	2.59765625
-0.177	2.59912109375
-0.176	2.6015625
-0.175	2.60302734375
-0.174	2.60546875
-0.173	2.60693359375
-0.172	2.609375
-0.171	2.61083984375
-0.17	2.61328125
-0.169	2.61474609375
-0.168	2.6171875
-0.167	2.61865234375
-0.166	2.62109375
-0.165	2.62353515625
-0.164	2.625
-0.163	2.62744140625
-0.162	2.6298828125
-0.161	2.63232421875
-0.16	2.634765625
-0.159	2.63623046875
-0.158	2.638671875
-0.157	2.64111328125
-0.156	2.6435546875
-0.155	2.64599609375
-0.154	2.6484375
-0.153	2.65087890625
-0.152	2.6533203125
-0.151	2.65673828125
-0.15	2.6591796875
-0.149	2.66162109375
-0.148	2.6640625
-0.147	2.66650390625
-0.146	2.669921875
-0.145	2.67236328125
-0.144	2.6748046875
-0.143	2.67724609375
-0.142	2.6796875
-0.141	2.68212890625
-0.14	2.6845703125
-0.139	2.68701171875
-0.138	2.689453125
-0.137	2.69189453125
-0.136	2.6943359375
-0.135	2.69677734375
-0.134	2.69921875
-0.133	2.70166015625
-0.132	2.7041015625
-0.131	2.70654296875
-0.13	2.7099609375
-0.129	2.71240234375
-0.128	2.71484375
-0.127	2.71728515625
-0.126	2.720703125
-0.125	2.72314453125
-0.124	2.7265625
-0.123	2.72900390625
-0.122	2.732421875
-0.121	2.73486328125
-0.12	2.73828125
-0.119	2.74169921875
-0.118	2.744140625
-0.117	2.74755859375
-0.116	2.7509765625
-0.115	2.75439453125
-0.114	2.7578125
-0.113	2.76123046875
-0.112	2.7646484375
-0.111	2.76806640625
-0.11	2.771484375
-0.109	2.77490234375
-0.108	2.779296875
-0.107	2.78271484375
-0.106	2.7861328125
-0.105	2.79052734375
-0.104	2.7939453125
-0.103	2.79833984375
-0.102	2.8017578125
-0.101	2.80615234375
-0.1	2.810546875
-0.099	2.81396484375
-0.098	2.818359375
-0.097	2.82275390625
-0.096	2.8271484375
-0.095	2.83154296875
-0.094	2.8369140625
-0.093	2.84130859375
-0.092	2.845703125
-0.091	2.85009765625
-0.09	2.85546875
-0.089	2.86083984375
-0.088	2.865234375
-0.087	2.87060546875
-0.086	2.8759765625
-0.085	2.88134765625
-0.084	2.88671875
-0.083	2.89208984375
-0.082	2.8974609375
-0.081	2.90283203125
-0.08	2.9091796875
-0.0790000000000001	2.91455078125
-0.0780000000000001	2.9208984375
-0.0770000000000001	2.92626953125
-0.0760000000000001	2.9326171875
-0.0750000000000001	2.93896484375
-0.0740000000000001	2.9453125
-0.0730000000000001	2.95263671875
-0.0720000000000001	2.958984375
-0.0710000000000001	2.96533203125
-0.0700000000000001	2.97265625
-0.0690000000000001	2.97998046875
-0.0680000000000001	2.9873046875
-0.0670000000000001	2.99462890625
-0.0660000000000001	3.001953125
-0.0650000000000001	3.00927734375
-0.0640000000000001	3.017578125
-0.0630000000000001	3.02587890625
-0.0620000000000001	3.033203125
-0.0610000000000001	3.04150390625
-0.0600000000000001	3.05078125
-0.0590000000000001	3.05908203125
-0.0580000000000001	3.068359375
-0.0570000000000001	3.07763671875
-0.056	3.0869140625
-0.055	3.09619140625
-0.054	3.1064453125
-0.053	3.11572265625
-0.052	3.1259765625
-0.051	3.13720703125
-0.05	3.1474609375
-0.049	3.15869140625
-0.048	3.169921875
-0.047	3.18212890625
-0.046	3.1943359375
-0.045	3.20654296875
-0.044	3.21875
-0.043	3.23193359375
-0.042	3.2451171875
-0.041	3.25927734375
-0.04	3.2734375
-0.039	3.28857421875
-0.038	3.3037109375
-0.037	3.31884765625
-0.036	3.3349609375
-0.035	3.35205078125
-0.034	3.369140625
-0.033	3.38720703125
-0.032	3.40625
-0.031	3.42529296875
-0.03	3.4462890625
-0.029	3.46533203125
-0.028	3.484375
-0.027	3.50537109375
-0.026	3.5263671875
-0.025	3.54833984375
-0.024	3.5712890625
-0.023	3.59521484375
-0.022	3.62109375
-0.021	3.64794921875
-0.02	3.67578125
-0.019	3.70654296875
-0.018	3.73828125
-0.017	3.77197265625
-0.016	3.80859375
-0.015	3.84814453125
-0.014	3.890625
-0.013	3.93603515625
-0.012	3.986328125
-0.011	4.04052734375
-0.01	4.1015625
-0.00900000000000001	4.16943359375
-0.00800000000000001	4.24609375
-0.00700000000000001	4.33447265625
-0.00600000000000001	4.4384765625
-0.005	4.56298828125
-0.004	4.716796875
-0.003	4.90478515625
-0.002	5.17578125
-0.001	5.65966796875
0	1000
0.001	5.6650390625
0.002	5.16943359375
0.003	4.8818359375
0.004	4.68212890625
0.005	4.5302734375
0.00600000000000001	4.40771484375
0.00700000000000001	4.3046875
0.0079999999999999	4.21630859375
0.0089999999999999	4.138671875
0.0099999999999999	4.06982421875
0.0109999999999999	4.0087890625
0.0119999999999999	3.94775390625
0.0129999999999999	3.890625
0.0139999999999999	3.83837890625
0.0149999999999999	3.7890625
0.0159999999999999	3.74365234375
0.0169999999999999	3.701171875
0.0179999999999999	3.66162109375
0.0189999999999999	3.6240234375
0.0199999999999999	3.58837890625
0.0209999999999999	3.5546875
0.0219999999999999	3.52294921875
0.0229999999999999	3.4921875
0.0239999999999999	3.46240234375
0.0249999999999999	3.4345703125
0.0259999999999999	3.40771484375
0.0269999999999999	3.3818359375
0.0279999999999999	3.35693359375
0.0289999999999999	3.3330078125
0.0299999999999999	3.31005859375
0.0309999999999999	3.2880859375
0.0319999999999999	3.26611328125
0.0329999999999999	3.2451171875
0.0339999999999999	3.22509765625
0.0349999999999999	3.205078125
0.0359999999999999	3.18603515625
0.0369999999999999	3.1669921875
0.0379999999999999	3.14892578125
0.0389999999999999	3.1318359375
0.0399999999999999	3.11474609375
0.0409999999999999	3.09765625
0.0419999999999999	3.08154296875
0.0429999999999999	3.0654296875
0.0439999999999999	3.04931640625
0.0449999999999999	3.0341796875
0.0459999999999999	3.02001953125
0.0469999999999999	3.0048828125
0.0479999999999999	2.99072265625
0.0489999999999999	2.9765625
0.0499999999999999	2.96337890625
0.0509999999999999	2.9501953125
0.0519999999999999	2.93701171875
0.0529999999999999	2.923828125
0.0539999999999999	2.91064453125
0.0549999999999999	2.8984375
0.0559999999999999	2.88623046875
0.0569999999999999	2.8740234375
0.0579999999999999	2.85986328125
0.0589999999999999	2.8466796875
0.0599999999999999	2.83447265625
0.0609999999999999	2.8212890625
0.0619999999999999	2.80908203125
0.0629999999999999	2.796875
0.0639999999999999	2.78466796875
0.0649999999999999	2.7724609375
0.0659999999999999	2.76123046875
0.0669999999999999	2.75
0.0679999999999999	2.73779296875
0.069	2.7265625
0.07	2.71630859375
0.071	2.705078125
0.072	2.69482421875
0.073	2.68359375
0.074	2.67333984375
0.075	2.6630859375
0.076	2.65283203125
0.077	2.642578125
0.078	2.63330078125
0.079	2.623046875
0.08	2.61376953125
0.081	2.6044921875
0.082	2.59521484375
0.083	2.5859375
0.084	2.57666015625
0.085	2.5673828125
0.086	2.55810546875
0.087	2.5498046875
0.088	2.54052734375
0.089	2.5322265625
0.09	2.52392578125
0.091	2.5146484375
0.092	2.50634765625
0.093	2.498046875
0.094	2.48974609375
0.095	2.482421875
0.096	2.47412109375
0.097	2.4658203125
0.098	2.45849609375
0.099	2.4501953125
0.1	2.44287109375
0.101	2.435546875
0.102	2.42724609375
0.103	2.419921875
0.104	2.41259765625
0.105	2.4052734375
0.106	2.39794921875
0.107	2.390625
0.108	2.38330078125
0.109	2.376953125
0.11	2.36962890625
0.111	2.3623046875
0.112	2.35595703125
0.113	2.3486328125
0.114	2.34228515625
0.115	2.3349609375
0.116	2.32861328125
0.117	2.322265625
0.118	2.31591796875
0.119	2.30859375
0.12	2.30224609375
0.121	2.2958984375
0.122	2.28955078125
0.123	2.283203125
0.124	2.27783203125
0.125	2.271484375
0.126	2.26513671875
0.127	2.2587890625
0.128	2.25244140625
0.129	2.2470703125
0.13	2.24072265625
0.131	2.2353515625
0.132	2.22900390625
0.133	2.2236328125
0.134	2.21728515625
0.135	2.2119140625
0.136	2.20556640625
0.137	2.2001953125
0.138	2.19482421875
0.139	2.189453125
0.14	2.18408203125
0.141	2.177734375
0.142	2.17236328125
0.143	2.1669921875
0.144	2.16162109375
0.145	2.15625
0.146	2.15087890625
0.147	2.1455078125
0.148	2.14013671875
0.149	2.1357421875
0.15	2.13037109375
0.151	2.125
0.152	2.11962890625
0.153	2.115234375
0.154	2.10986328125
0.155	2.1044921875
0.156	2.10009765625
0.157	2.0947265625
0.158	2.08935546875
0.159	2.0849609375
0.16	2.07958984375
0.161	2.0751953125
0.162	2.06982421875
0.163	2.0654296875
0.164	2.06103515625
0.165	2.0556640625
0.166	2.05126953125
0.167	2.046875
0.168	2.04150390625
0.169	2.037109375
0.17	2.03271484375
0.171	2.0283203125
0.172	2.02294921875
0.173	2.017578125
0.174	2.01220703125
0.175	2.0068359375
0.176	2.00146484375
0.177	1.9970703125
0.178	1.99169921875
0.179	1.986328125
0.18	1.98095703125
0.181	1.9765625
0.182	1.97119140625
0.183	1.9658203125
0.184	1.96142578125
0.185	1.9560546875
0.186	1.95166015625
0.187	1.9462890625
0.188	1.94189453125
0.189	1.9365234375
0.19	1.93212890625
0.191	1.927734375
0.192	1.92236328125
0.193	1.91796875
0.194	1.91357421875
0.195	1.908203125
0.196	1.90380859375
0.197	1.8994140625
0.198	1.89501953125
0.199	1.8896484375
0.2	1.88525390625
0.201	1.880859375
0.202	1.87646484375
0.203	1.8720703125
0.204	1.86767578125
0.205	1.86328125
0.206	1.85888671875
0.207	1.8544921875
0.208	1.85009765625
0.209	1.845703125
0.21	1.84130859375
0.211	1.8369140625
0.212	1.83251953125
0.213	1.828125
0.214	1.82470703125
0.215	1.8203125
0.216	1.81591796875
0.217	1.8115234375
0.218	1.80712890625
0.219	1.8037109375
0.22	1.79931640625
0.221	1.794921875
0.222	1.79150390625
0.223	1.787109375
0.224	1.78271484375
0.225	1.779296875
0.226	1.77490234375
0.227	1.771484375
0.228	1.76708984375
0.229	1.763671875
0.23	1.75927734375
0.231	1.755859375
0.232	1.75146484375
0.233	1.748046875
0.234	1.74365234375
0.235	1.740234375
0.236	1.73583984375
0.237	1.732421875
0.238	1.72900390625
0.239	1.724609375
0.24	1.72119140625
0.241	1.7177734375
0.242	1.71337890625
0.243	1.7099609375
0.244	1.70654296875
0.245	1.703125
0.246	1.69873046875
0.247	1.6953125
0.248	1.69189453125
0.249	1.6884765625
0.25	1.68505859375
0.251	1.6806640625
0.252	1.67724609375
0.253	1.673828125
0.254	1.67041015625
0.255	1.6669921875
0.256	1.66357421875
0.257	1.66015625
0.258	1.65673828125
0.259	1.6533203125
0.26	1.64990234375
0.261	1.646484375
0.262	1.64306640625
0.263	1.6396484375
0.264	1.63623046875
0.265	1.6328125
0.266	1.62939453125
0.267	1.6259765625
0.268	1.62255859375
0.269	1.619140625
0.27	1.61572265625
0.271	1.6123046875
0.272	1.60986328125
0.273	1.6064453125
0.274	1.60302734375
0.275	1.599609375
0.276	1.59619140625
0.277	1.59375
0.278	1.59033203125
0.279	1.5869140625
0.28	1.58349609375
0.281	1.5810546875
0.282	1.57763671875
0.283	1.57421875
0.284	1.57080078125
0.285	1.568359375
0.286	1.56494140625
0.287	1.5615234375
0.288	1.55908203125
0.289	1.5556640625
0.29	1.55224609375
0.291	1.5498046875
0.292	1.54638671875
0.293	1.5439453125
0.294	1.54052734375
0.295	1.537109375
0.296	1.53466796875
0.297	1.53125
0.298	1.52880859375
0.299	1.525390625
0.3	1.52294921875
0.301	1.51953125
0.302	1.51708984375
0.303	1.513671875
0.304	1.51123046875
0.305	1.5078125
0.306	1.50537109375
0.307	1.5029296875
0.308	1.49951171875
0.309	1.4970703125
0.31	1.49365234375
0.311	1.4912109375
0.312	1.48779296875
0.313	1.4853515625
0.314	1.48291015625
0.315	1.4794921875
0.316	1.47705078125
0.317	1.474609375
0.318	1.47119140625
0.319	1.46875
0.32	1.46630859375
0.321	1.462890625
0.322	1.46044921875
0.323	1.4580078125
0.324	1.45556640625
0.325	1.4521484375
0.326	1.44970703125
0.327	1.447265625
0.328	1.44482421875
0.329	1.44140625
0.33	1.43896484375
0.331	1.4365234375
0.332	1.43408203125
0.333	1.431640625
0.334	1.42822265625
0.335	1.42578125
0.336	1.42333984375
0.337	1.4208984375
0.338	1.41845703125
0.339	1.416015625
0.34	1.41259765625
0.341	1.41015625
0.342	1.40771484375
0.343	1.4052734375
0.344	1.40283203125
0.345	1.400390625
0.346	1.39697265625
0.347	1.3935546875
0.348	1.39111328125
0.349	1.3876953125
0.35	1.38427734375
0.351	1.3818359375
0.352	1.37841796875
0.353	1.375
0.354	1.37255859375
0.355	1.369140625
0.356	1.36572265625
0.357	1.36328125
0.358	1.35986328125
0.359	1.357421875
0.36	1.35400390625
0.361	1.3515625
0.362	1.34814453125
0.363	1.3447265625
0.364	1.34228515625
0.365	1.3388671875
0.366	1.33642578125
0.367	1.3330078125
0.368	1.33056640625
0.369	1.328125
0.37	1.32470703125
0.371	1.322265625
0.372	1.31884765625
0.373	1.31640625
0.374	1.31298828125
0.375	1.310546875
0.376	1.30810546875
0.377	1.3046875
0.378	1.30224609375
0.379	1.2998046875
0.38	1.29638671875
0.381	1.2939453125
0.382	1.29150390625
0.383	1.2880859375
0.384	1.28564453125
0.385	1.283203125
0.386	1.28076171875
0.387	1.27734375
0.388	1.27490234375
0.389	1.2724609375
0.39	1.27001953125
0.391	1.2666015625
0.392	1.26416015625
0.393	1.26171875
0.394	1.25927734375
0.395	1.2568359375
0.396	1.25341796875
0.397	1.2509765625
0.398	1.24853515625
0.399	1.24609375
0.4	1.24365234375
0.401	1.2412109375
0.402	1.23876953125
0.403	1.236328125
0.404	1.23388671875
0.405	1.23046875
0.406	1.22802734375
0.407	1.2255859375
0.408	1.22314453125
0.409	1.220703125
0.41	1.21826171875
0.411	1.2158203125
0.412	1.21337890625
0.413	1.2109375
0.414	1.20849609375
0.415	1.2060546875
0.416	1.20361328125
0.417	1.201171875
0.418	1.19873046875
0.419	1.1962890625
0.42	1.19482421875
0.421	1.1923828125
0.422	1.18994140625
0.423	1.1875
0.424	1.18505859375
0.425	1.1826171875
0.426	1.18017578125
0.427	1.177734375
0.428	1.17529296875
0.429	1.173828125
0.43	1.17138671875
0.431	1.1689453125
0.432	1.16650390625
0.433	1.1640625
0.434	1.16162109375
0.435	1.16015625
0.436	1.15771484375
0.437	1.1552734375
0.438	1.15283203125
0.439	1.150390625
0.44	1.14892578125
0.441	1.146484375
0.442	1.14404296875
0.443	1.1416015625
0.444	1.14013671875
0.445	1.1376953125
0.446	1.13525390625
0.447	1.1328125
0.448	1.13134765625
0.449	1.12890625
0.45	1.12646484375
0.451	1.125
0.452	1.12255859375
0.453	1.1201171875
0.454	1.11865234375
0.455	1.1162109375
0.456	1.11376953125
0.457	1.1123046875
0.458	1.10986328125
0.459	1.107421875
0.46	1.10595703125
0.461	1.103515625
0.462	1.10205078125
0.463	1.099609375
0.464	1.09716796875
0.465	1.095703125
0.466	1.09326171875
0.467	1.091796875
0.468	1.08935546875
0.469	1.087890625
0.47	1.08544921875
0.471	1.083984375
0.472	1.08154296875
0.473	1.0791015625
0.474	1.07763671875
0.475	1.0751953125
0.476	1.07373046875
0.477	1.0712890625
0.478	1.06982421875
0.479	1.0673828125
0.48	1.06591796875
0.481	1.0634765625
0.482	1.06201171875
0.483	1.060546875
0.484	1.05810546875
0.485	1.056640625
0.486	1.05419921875
0.487	1.052734375
0.488	1.05029296875
0.489	1.048828125
0.49	1.04638671875
0.491	1.044921875
0.492	1.04345703125
0.493	1.041015625
0.494	1.03955078125
0.495	1.037109375
0.496	1.03564453125
0.497	1.0341796875
0.498	1.03173828125
0.499	1.0302734375
0.5	1.02880859375
0.501	1.0263671875
0.502	1.02490234375
0.503	1.0224609375
0.504	1.02099609375
0.505	1.01953125
0.506	1.01708984375
0.507	1.015625
0.508	1.01416015625
0.509	1.0126953125
0.51	1.01025390625
0.511	1.0087890625
0.512	1.00732421875
0.513	1.0048828125
0.514	1.00341796875
0.515	1.001953125
0.516	1.00048828125
0.517	0.998046875
0.518	0.99658203125
0.519	0.9951171875
0.52	0.99267578125
0.521	0.9912109375
0.522	0.98974609375
0.523	0.98828125
0.524	0.98681640625
0.525	0.984375
0.526	0.98291015625
0.527	0.9814453125
0.528	0.97998046875
0.529	0.9775390625
0.53	0.97607421875
0.531	0.974609375
0.532	0.97314453125
0.533	0.9716796875
0.534	0.96923828125
0.535	0.9677734375
0.536	0.96630859375
0.537	0.96484375
0.538	0.96337890625
0.539	0.9619140625
0.54	0.96044921875
0.541	0.9580078125
0.542	0.95654296875
0.543	0.955078125
0.544	0.95361328125
0.545	0.9521484375
0.546	0.95068359375
0.547	0.94921875
0.548	0.94677734375
0.549	0.9453125
0.55	0.94384765625
0.551	0.9423828125
0.552	0.94091796875
0.553	0.939453125
0.554	0.93798828125
0.555	0.9365234375
0.556	0.93505859375
0.557	0.93359375
0.558	0.93212890625
0.559	0.9306640625
0.56	0.92822265625
0.561	0.9267578125
0.562	0.92529296875
0.563	0.923828125
0.564	0.92236328125
0.565	0.9208984375
0.566	0.91943359375
0.567	0.91796875
0.568	0.91650390625
0.569	0.9150390625
0.57	0.91357421875
0.571	0.912109375
0.572	0.91064453125
0.573	0.9091796875
0.574	0.90771484375
0.575	0.90625
0.576	0.90478515625
0.577	0.9033203125
0.578	0.90185546875
0.579	0.900390625
0.58	0.89892578125
0.581	0.8974609375
0.582	0.89599609375
0.583	0.89453125
0.584	0.89306640625
0.585	0.8916015625
0.586	0.89013671875
0.587	0.8896484375
0.588	0.88818359375
0.589	0.88671875
0.59	0.88525390625
0.591	0.8837890625
0.592	0.88232421875
0.593	0.880859375
0.594	0.87939453125
0.595	0.8779296875
0.596	0.87646484375
0.597	0.875
0.598	0.87353515625
0.599	0.8720703125
0.6	0.87158203125
0.601	0.8701171875
0.602	0.86865234375
0.603	0.8671875
0.604	0.86572265625
0.605	0.8642578125
0.606	0.86279296875
0.607	0.861328125
0.608	0.86083984375
0.609	0.859375
0.61	0.85791015625
0.611	0.8564453125
0.612	0.85498046875
0.613	0.853515625
0.614	0.85205078125
0.615	0.8515625
0.616	0.85009765625
0.617	0.8486328125
0.618	0.84716796875
0.619	0.845703125
0.62	0.84423828125
0.621	0.84375
0.622	0.84228515625
0.623	0.8408203125
0.624	0.83935546875
0.625	0.837890625
0.626	0.83740234375
0.627	0.8359375
0.628	0.83447265625
0.629	0.8330078125
0.63	0.83154296875
0.631	0.8310546875
0.632	0.82958984375
0.633	0.828125
0.634	0.82666015625
0.635	0.8251953125
0.636	0.82470703125
0.637	0.8232421875
0.638	0.82177734375
0.639	0.8203125
0.64	0.81982421875
0.641	0.818359375
0.642	0.81689453125
0.643	0.8154296875
0.644	0.81494140625
0.645	0.8134765625
0.646	0.81201171875
0.647	0.810546875
0.648	0.81005859375
0.649	0.80859375
0.65	0.80712890625
0.651	0.806640625
0.652	0.80517578125
0.653	0.8037109375
0.654	0.80224609375
0.655	0.8017578125
0.656	0.80029296875
0.657	0.798828125
0.658	0.79833984375
0.659	0.796875
0.66	0.79541015625
0.661	0.7939453125
0.662	0.79345703125
0.663	0.7919921875
0.664	0.79052734375
0.665	0.7900390625
0.666	0.78857421875
0.667	0.787109375
0.668	0.78662109375
0.669	0.78515625
0.67	0.78369140625
0.671	0.783203125
0.672	0.78173828125
0.673	0.7802734375
0.674	0.77978515625
0.675	0.7783203125
0.676	0.77685546875
0.677	0.7763671875
0.678	0.77490234375
0.679	0.7734375
0.68	0.77294921875
0.681	0.771484375
0.682	0.77099609375
0.683	0.76953125
0.684	0.76806640625
0.685	0.767578125
0.686	0.76611328125
0.687	0.7646484375
0.688	0.76416015625
0.689	0.7626953125
0.69	0.76220703125
0.691	0.7607421875
0.692	0.75927734375
0.693	0.7587890625
0.694	0.75732421875
0.695	0.7568359375
0.696	0.75537109375
0.697	0.75390625
0.698	0.75341796875
0.699	0.751953125
0.7	0.75146484375
0.701	0.75
0.702	0.74853515625
0.703	0.748046875
0.704	0.74658203125
0.705	0.74609375
0.706	0.74462890625
0.707	0.744140625
0.708	0.74267578125
0.709	0.7412109375
0.71	0.74072265625
0.711	0.7392578125
0.712	0.73876953125
0.713	0.7373046875
0.714	0.73681640625
0.715	0.7353515625
0.716	0.73486328125
0.717	0.7333984375
0.718	0.73193359375
0.719	0.7314453125
0.72	0.72998046875
0.721	0.7294921875
0.722	0.72802734375
0.723	0.7275390625
0.724	0.72607421875
0.725	0.7255859375
0.726	0.72412109375
0.727	0.7236328125
0.728	0.72216796875
0.729	0.7216796875
0.73	0.72021484375
0.731	0.7197265625
0.732	0.71826171875
0.733	0.7177734375
0.734	0.71630859375
0.735	0.7158203125
0.736	0.71435546875
0.737	0.7138671875
0.738	0.71240234375
0.739	0.7119140625
0.74	0.71044921875
0.741	0.7099609375
0.742	0.70849609375
0.743	0.7080078125
0.744	0.70654296875
0.745	0.7060546875
0.746	0.70458984375
0.747	0.7041015625
0.748	0.70263671875
0.749	0.7021484375
0.75	0.70068359375
0.751	0.7001953125
0.752	0.69873046875
0.753	0.6982421875
0.754	0.69677734375
0.755	0.6962890625
0.756	0.69580078125
0.757	0.6943359375
0.758	0.69384765625
0.759	0.6923828125
0.76	0.69189453125
0.761	0.6904296875
0.762	0.68994140625
0.763	0.6884765625
0.764	0.68798828125
0.765	0.6875
0.766	0.68603515625
0.767	0.685546875
0.768	0.68408203125
0.769	0.68359375
0.77	0.68212890625
0.771	0.681640625
0.772	0.68115234375
0.773	0.6796875
0.774	0.67919921875
0.775	0.677734375
0.776	0.67724609375
0.777	0.67578125
0.778	0.67529296875
0.779	0.6748046875
0.78	0.67333984375
0.781	0.6728515625
0.782	0.67138671875
0.783	0.6708984375
0.784	0.67041015625
0.785	0.6689453125
0.786	0.66845703125
0.787	0.6669921875
0.788	0.66650390625
0.789	0.666015625
0.79	0.66455078125
0.791	0.6640625
0.792	0.66259765625
0.793	0.662109375
0.794	0.66162109375
0.795	0.66015625
0.796	0.65966796875
0.797	0.6591796875
0.798	0.65771484375
0.799	0.6572265625
0.8	0.65576171875
0.801	0.6552734375
0.802	0.65478515625
0.803	0.6533203125
0.804	0.65283203125
0.805	0.65234375
0.806	0.65087890625
0.807	0.650390625
0.808	0.64990234375
0.809	0.6484375
0.81	0.64794921875
0.811	0.646484375
0.812	0.64599609375
0.813	0.6455078125
0.814	0.64404296875
0.815	0.6435546875
0.816	0.64306640625
0.817	0.6416015625
0.818	0.64111328125
0.819	0.640625
0.82	0.63916015625
0.821	0.638671875
0.822	0.63818359375
0.823	0.63671875
0.824	0.63623046875
0.825	0.6357421875
0.826	0.63427734375
0.827	0.6337890625
0.828	0.63330078125
0.829	0.6318359375
0.83	0.63134765625
0.831	0.630859375
0.832	0.63037109375
0.833	0.62890625
0.834	0.62841796875
0.835	0.6279296875
0.836	0.62646484375
0.837	0.6259765625
0.838	0.62548828125
0.839	0.6240234375
0.84	0.62353515625
1000	-1
7.99951171875	-0.999
7.486328125	-0.998
7.14697265625	-0.997
6.900390625	-0.996
6.71240234375	-0.995
6.560546875	-0.994
6.43310546875	-0.993
6.32421875	-0.992
6.22802734375	-0.991
6.1435546875	-0.99
6.06689453125	-0.989
5.9970703125	-0.988
5.93310546875	-0.987
5.8740234375	-0.986
5.81884765625	-0.985
5.7685546875	-0.984
5.72021484375	-0.983
5.67578125	-0.982
5.63232421875	-0.981
5.587890625	-0.98
5.54541015625	-0.979
5.5048828125	-0.978
5.46630859375	-0.977
5.4296875	-0.976
5.39501953125	-0.975
5.3603515625	-0.974
5.32861328125	-0.973
5.296875	-0.972
5.26708984375	-0.971
5.23828125	-0.97
5.20947265625	-0.969
5.1826171875	-0.968
5.15673828125	-0.967
5.130859375	-0.966
5.10595703125	-0.965
5.08203125	-0.964
5.05908203125	-0.963
5.0361328125	-0.962
5.01416015625	-0.961
4.9921875	-0.96
4.97216796875	-0.959
4.951171875	-0.958
4.93115234375	-0.957
4.912109375	-0.956
4.89306640625	-0.955
4.8740234375	-0.954
4.85595703125	-0.953
4.837890625	-0.952
4.82080078125	-0.951
4.8037109375	-0.95
4.78662109375	-0.949
4.7705078125	-0.948
4.75439453125	-0.947
4.73828125	-0.946
4.72314453125	-0.945
4.7080078125	-0.944
4.69287109375	-0.943
4.677734375	-0.942
4.66357421875	-0.941
4.6494140625	-0.94
4.63525390625	-0.939
4.6220703125	-0.938
4.60791015625	-0.937
4.5947265625	-0.936
4.58154296875	-0.935
4.5693359375	-0.934
4.55615234375	-0.933
4.5439453125	-0.932
4.53173828125	-0.931
4.51953125	-0.93
4.50732421875	-0.929
4.4951171875	-0.928
4.48388671875	-0.927
4.47265625	-0.926
4.46044921875	-0.925
4.44921875	-0.924
4.43896484375	-0.923
4.427734375	-0.922
4.41650390625	-0.921
4.40625	-0.92
4.39599609375	-0.919
4.3857421875	-0.918
4.37548828125	-0.917
4.365234375	-0.916
4.35498046875	-0.915
4.3447265625	-0.914
4.33544921875	-0.913
4.3251953125	-0.912
4.31396484375	-0.911
4.302734375	-0.91
4.29248046875	-0.909
4.2822265625	-0.908
4.27197265625	-0.907
4.2607421875	-0.906
4.25048828125	-0.905
4.2412109375	-0.904
4.23095703125	-0.903
4.220703125	-0.902
4.21142578125	-0.901
4.201171875	-0.9
4.19189453125	-0.899
4.1826171875	-0.898
4.17333984375	-0.897
4.1640625	-0.896
4.15478515625	-0.895
4.1455078125	-0.894
4.13623046875	-0.893
4.126953125	-0.892
4.11865234375	-0.891
4.109375	-0.89
4.10107421875	-0.889
4.0927734375	-0.888
4.08349609375	-0.887
4.0751953125	-0.886
4.06689453125	-0.885
4.05859375	-0.884
4.05029296875	-0.883
4.0419921875	-0.882
4.03369140625	-0.881
4.0263671875	-0.88
4.01806640625	-0.879
4.009765625	-0.878
4.00244140625	-0.877
3.994140625	-0.876
3.98681640625	-0.875
3.9794921875	-0.874
3.97119140625	-0.873
3.9638671875	-0.872
3.95654296875	-0.871
3.94921875	-0.87
3.94189453125	-0.869
3.9345703125	-0.868
3.92724609375	-0.867
3.919921875	-0.866
3.91259765625	-0.865
3.90625	-0.864
3.89892578125	-0.863
3.8916015625	-0.862
3.88525390625	-0.861
3.8779296875	-0.86
3.87158203125	-0.859
3.8642578125	-0.858
3.85791015625	-0.857
3.8505859375	-0.856
3.84423828125	-0.855
3.837890625	-0.854
3.83154296875	-0.853
3.8251953125	-0.852
3.81787109375	-0.851
3.8115234375	-0.85
3.80517578125	-0.849
3.798828125	-0.848
3.79248046875	-0.847
3.787109375	-0.846
3.78076171875	-0.845
3.7744140625	-0.844
3.76806640625	-0.843
3.76171875	-0.842
3.75634765625	-0.841
3.75	-0.84
3.74462890625	-0.839
3.73828125	-0.838
3.73193359375	-0.837
3.7265625	-0.836
3.72119140625	-0.835
3.71484375	-0.834
3.70947265625	-0.833
3.703125	-0.832
3.69775390625	-0.831
3.6923828125	-0.83
3.68701171875	-0.829
3.6806640625	-0.828
3.67529296875	-0.827
3.669921875	-0.826
3.66455078125	-0.825
3.6591796875	-0.824
3.65380859375	-0.823
3.6484375	-0.822
3.64306640625	-0.821
3.6376953125	-0.82
3.63232421875	-0.819
3.626953125	-0.818
3.62158203125	-0.817
3.6171875	-0.816
3.61181640625	-0.815
3.6064453125	-0.814
3.60107421875	-0.813
3.5966796875	-0.812
3.59130859375	-0.811
3.5859375	-0.81
3.58154296875	-0.809
3.576171875	-0.808
3.57177734375	-0.807
3.56640625	-0.806
3.56103515625	-0.805
3.556640625	-0.804
3.55224609375	-0.803
3.546875	-0.802
3.54248046875	-0.801
3.537109375	-0.8
3.53271484375	-0.799
3.5283203125	-0.798
3.52294921875	-0.797
3.5185546875	-0.796
3.51416015625	-0.795
3.509765625	-0.794
3.50439453125	-0.793
3.5	-0.792
3.49560546875	-0.791
3.4912109375	-0.79
3.48681640625	-0.789
3.482421875	-0.788
3.47802734375	-0.787
3.4736328125	-0.786
3.46923828125	-0.785
3.46484375	-0.784
3.46044921875	-0.783
3.4560546875	-0.782
3.45166015625	-0.781
3.447265625	-0.78
3.44287109375	-0.779
3.4384765625	-0.778
3.43408203125	-0.777
3.4296875	-0.776
3.42626953125	-0.775
3.421875	-0.774
3.41748046875	-0.773
3.4130859375	-0.772
3.40966796875	-0.771
3.4052734375	-0.77
3.40087890625	-0.769
3.3974609375	-0.768
3.39306640625	-0.767
3.388671875	-0.766
3.38525390625	-0.765
3.380859375	-0.764
3.37646484375	-0.763
3.373046875	-0.762
3.36865234375	-0.761
3.365234375	-0.76
3.36083984375	-0.759
3.357421875	-0.758
3.35302734375	-0.757
3.349609375	-0.756
3.34619140625	-0.755
3.341796875	-0.754
3.33837890625	-0.753
3.333984375	-0.752
3.33056640625	-0.751
3.3271484375	-0.75
3.32275390625	-0.749
3.3193359375	-0.748
3.31591796875	-0.747
3.3115234375	-0.746
3.30810546875	-0.745
3.3046875	-0.744
3.30126953125	-0.743
3.296875	-0.742
3.29345703125	-0.741
3.2900390625	-0.74
3.28662109375	-0.739
3.2822265625	-0.738
3.27783203125	-0.737
3.2744140625	-0.736
3.27001953125	-0.735
3.265625	-0.734
3.26123046875	-0.733
3.2578125	-0.732
3.25341796875	-0.731
3.25	-0.73
3.24560546875	-0.729
3.2412109375	-0.728
3.23779296875	-0.727
3.2333984375	-0.726
3.22998046875	-0.725
3.2255859375	-0.724
3.22216796875	-0.723
3.2177734375	-0.722
3.21435546875	-0.721
3.2099609375	-0.72
3.20654296875	-0.719
3.203125	-0.718
3.19873046875	-0.717
3.1953125	-0.716
3.19189453125	-0.715
3.1875	-0.714
3.18408203125	-0.713
3.1806640625	-0.712
3.17626953125	-0.711
3.1728515625	-0.71
3.16943359375	-0.709
3.166015625	-0.708
3.16162109375	-0.707
3.158203125	-0.706
3.15478515625	-0.705
3.1513671875	-0.704
3.14794921875	-0.703
3.14453125	-0.702
3.14013671875	-0.701
3.13671875	-0.7
3.13330078125	-0.699
3.1298828125	-0.698
3.12646484375	-0.697
3.123046875	-0.696
3.11962890625	-0.695
3.1162109375	-0.694
3.11279296875	-0.693
3.109375	-0.692
3.10595703125	-0.691
3.1025390625	-0.69
3.09912109375	-0.689
3.095703125	-0.688
3.09228515625	-0.687
3.0888671875	-0.686
3.08642578125	-0.685
3.0830078125	-0.684
3.07958984375	-0.683
3.076171875	-0.682
3.07275390625	-0.681
3.0693359375	-0.68
3.06689453125	-0.679
3.0634765625	-0.678
3.06005859375	-0.677
3.056640625	-0.676
3.05419921875	-0.675
3.05078125	-0.674
3.04736328125	-0.673
3.0439453125	-0.672
3.04150390625	-0.671
3.0380859375	-0.67
3.03466796875	-0.669
3.0322265625	-0.668
3.02880859375	-0.667
3.025390625	-0.666
3.02294921875	-0.665
3.01953125	-0.664
3.01708984375	-0.663
3.013671875	-0.662
3.01123046875	-0.661
3.0078125	-0.66
3.00439453125	-0.659
3.001953125	-0.658
2.99853515625	-0.657
2.99609375	-0.656
2.99267578125	-0.655
2.990234375	-0.654
2.98779296875	-0.653
2.984375	-0.652
2.98193359375	-0.651
2.978515625	-0.65
2.97607421875	-0.649
2.97265625	-0.648
2.97021484375	-0.647
2.9677734375	-0.646
2.96435546875	-0.645
2.9619140625	-0.644
2.95947265625	-0.643
2.9560546875	-0.642
2.95361328125	-0.641
2.951171875	-0.64
2.94775390625	-0.639
2.9453125	-0.638
2.94287109375	-0.637
2.939453125	-0.636
2.93701171875	-0.635
2.9345703125	-0.634
2.93212890625	-0.633
2.9296875	-0.632
2.92626953125	-0.631
2.923828125	-0.63
2.92138671875	-0.629
2.9189453125	-0.628
2.91650390625	-0.627
2.9130859375	-0.626
2.91064453125	-0.625
2.908203125	-0.624
2.90576171875	-0.623
2.9033203125	-0.622
2.90087890625	-0.621
2.8984375	-0.62
2.89599609375	-0.619
2.8935546875	-0.618
2.89111328125	-0.617
2.8876953125	-0.616
2.88525390625	-0.615
2.8828125	-0.614
2.88037109375	-0.613
2.8779296875	-0.612
2.87548828125	-0.611
2.873046875	-0.61
2.87060546875	-0.609
2.8681640625	-0.608
2.86669921875	-0.607
2.8642578125	-0.606
2.86181640625	-0.605
2.859375	-0.604
2.85693359375	-0.603
2.8544921875	-0.602
2.85205078125	-0.601
2.849609375	-0.6
2.84716796875	-0.599
2.8447265625	-0.598
2.84228515625	-0.597
2.8408203125	-0.596
2.83837890625	-0.595
2.8359375	-0.594
2.83349609375	-0.593
2.8310546875	-0.592
2.82861328125	-0.591
2.8271484375	-0.59
2.82470703125	-0.589
2.822265625	-0.588
2.81982421875	-0.587
2.818359375	-0.586
2.81591796875	-0.585
2.8134765625	-0.584
2.81103515625	-0.583
2.8095703125	-0.582
2.80712890625	-0.581
2.8046875	-0.58
2.80322265625	-0.579
2.80078125	-0.578
2.79833984375	-0.577
2.796875	-0.576
2.79443359375	-0.575
2.7919921875	-0.574
2.79052734375	-0.573
2.7880859375	-0.572
2.78564453125	-0.571
2.7841796875	-0.57
2.78173828125	-0.569
2.7802734375	-0.568
2.77783203125	-0.567
2.775390625	-0.566
2.77392578125	-0.565
2.771484375	-0.564
2.77001953125	-0.563
2.767578125	-0.562
2.76611328125	-0.561
2.763671875	-0.56
2.76220703125	-0.559
2.759765625	-0.558
2.75830078125	-0.557
2.755859375	-0.556
2.75439453125	-0.555
2.751953125	-0.554
2.75048828125	-0.553
2.748046875	-0.552
2.74658203125	-0.551
2.744140625	-0.55
2.74267578125	-0.549
2.740234375	-0.548
2.73876953125	-0.547
2.7373046875	-0.546
2.73486328125	-0.545
2.7333984375	-0.544
2.73095703125	-0.543
2.7294921875	-0.542
2.72802734375	-0.541
2.7255859375	-0.54
2.72412109375	-0.539
2.72265625	-0.538
2.72021484375	-0.537
2.71875	-0.536
2.71728515625	-0.535
2.71484375	-0.534
2.71337890625	-0.533
2.7119140625	-0.532
2.70947265625	-0.531
2.7080078125	-0.53
2.70654296875	-0.529
2.705078125	-0.528
2.70263671875	-0.527
2.701171875	-0.526
2.69970703125	-0.525
2.6982421875	-0.524
2.69580078125	-0.523
2.6943359375	-0.522
2.69287109375	-0.521
2.69140625	-0.52
2.68896484375	-0.519
2.6875	-0.518
2.68603515625	-0.517
2.6845703125	-0.516
2.68310546875	-0.515
2.681640625	-0.514
2.67919921875	-0.513
2.677734375	-0.512
2.67626953125	-0.511
2.6748046875	-0.51
2.67333984375	-0.509
2.671875	-0.508
2.67041015625	-0.507
2.6689453125	-0.506
2.66748046875	-0.505
2.6650390625	-0.504
2.66357421875	-0.503
2.662109375	-0.502
2.66064453125	-0.501
2.6591796875	-0.5
2.65771484375	-0.499
2.65625	-0.498
2.65478515625	-0.497
2.6533203125	-0.496
2.65185546875	-0.495
2.650390625	-0.494
2.64892578125	-0.493
2.6474609375	-0.492
2.64599609375	-0.491
2.64453125	-0.49
2.64306640625	-0.489
2.6416015625	-0.488
2.64013671875	-0.487
2.638671875	-0.486
2.63720703125	-0.485
2.6357421875	-0.484
2.63427734375	-0.483
2.6337890625	-0.482
2.63232421875	-0.481
2.630859375	-0.48
2.62939453125	-0.479
2.6279296875	-0.478
2.62646484375	-0.477
2.625	-0.476
2.62353515625	-0.475
2.6220703125	-0.474
2.62158203125	-0.473
2.6201171875	-0.472
2.61865234375	-0.471
2.6171875	-0.47
2.61572265625	-0.469
2.615234375	-0.468
2.61376953125	-0.467
2.6123046875	-0.466
2.61083984375	-0.465
2.609375	-0.464
2.60888671875	-0.463
2.607421875	-0.462
2.60595703125	-0.461
2.6044921875	-0.46
2.60302734375	-0.459
2.6025390625	-0.458
2.60107421875	-0.457
2.599609375	-0.456
2.59912109375	-0.455
2.59765625	-0.454
2.59619140625	-0.453
2.5947265625	-0.452
2.59423828125	-0.451
2.5927734375	-0.45
2.59130859375	-0.449
2.5908203125	-0.448
2.58935546875	-0.447
2.587890625	-0.446
2.58740234375	-0.445
2.5859375	-0.444
2.58447265625	-0.443
2.583984375	-0.442
2.58251953125	-0.441
2.58203125	-0.44
2.58056640625	-0.439
2.5791015625	-0.438
2.57861328125	-0.437
2.5771484375	-0.436
2.57666015625	-0.435
2.5751953125	-0.434
2.57470703125	-0.433
2.5732421875	-0.432
2.57177734375	-0.431
2.5712890625	-0.43
2.56982421875	-0.429
2.5693359375	-0.428
2.56787109375	-0.427
2.5673828125	-0.426
2.56591796875	-0.425
2.5654296875	-0.424
2.56396484375	-0.423
2.5634765625	-0.422
2.56201171875	-0.421
2.5615234375	-0.42
2.56005859375	-0.419
2.5595703125	-0.418
2.55908203125	-0.417
2.5576171875	-0.416
2.55712890625	-0.415
2.5556640625	-0.414
2.55517578125	-0.413
2.5537109375	-0.412
2.55322265625	-0.411
2.552734375	-0.41
2.55126953125	-0.409
2.55078125	-0.408
2.55029296875	-0.407
2.548828125	-0.406
2.54833984375	-0.405
2.546875	-0.404
2.54638671875	-0.403
2.5458984375	-0.402
2.54443359375	-0.401
2.5439453125	-0.4
2.54345703125	-0.399
2.5419921875	-0.398
2.54150390625	-0.397
2.541015625	-0.396
2.54052734375	-0.395
2.5390625	-0.394
2.53857421875	-0.393
2.5380859375	-0.392
2.53759765625	-0.391
2.5361328125	-0.39
2.53564453125	-0.389
2.53515625	-0.388
2.53466796875	-0.387
2.533203125	-0.386
2.53271484375	-0.385
2.5322265625	-0.384
2.53173828125	-0.383
2.53125	-0.382
2.52978515625	-0.381
2.529296875	-0.38
2.52880859375	-0.379
2.5283203125	-0.378
2.52783203125	-0.377
2.52734375	-0.376
2.52685546875	-0.375
2.525390625	-0.374
2.52490234375	-0.373
2.5244140625	-0.372
2.52392578125	-0.371
2.5234375	-0.37
2.52294921875	-0.369
2.5224609375	-0.368
2.52197265625	-0.367
2.521484375	-0.366
2.52099609375	-0.365
2.5205078125	-0.364
2.52001953125	-0.363
2.51953125	-0.362
2.51904296875	-0.361
2.517578125	-0.36
2.51708984375	-0.359
2.5166015625	-0.358
2.51611328125	-0.357
2.5166015625	-0.356
2.51611328125	-0.355
2.515625	-0.354
2.51513671875	-0.353
2.5146484375	-0.352
2.51416015625	-0.351
2.513671875	-0.35
2.51318359375	-0.349
2.5126953125	-0.348
2.51220703125	-0.347
2.51171875	-0.346
2.51123046875	-0.345
2.5107421875	-0.344
2.51025390625	-0.343
2.5107421875	-0.342
2.51025390625	-0.341
2.509765625	-0.34
2.50927734375	-0.339
2.5087890625	-0.338
2.50830078125	-0.337
2.5087890625	-0.336
2.50830078125	-0.335
2.5078125	-0.334
2.50732421875	-0.333
2.5068359375	-0.332
2.50732421875	-0.331
2.5068359375	-0.33
2.50634765625	-0.329
2.505859375	-0.328
2.50634765625	-0.327
2.505859375	-0.326
2.50537109375	-0.325
2.5048828125	-0.324
2.50537109375	-0.323
2.5048828125	-0.322
2.50439453125	-0.321
2.5048828125	-0.32
2.50439453125	-0.319
2.50390625	-0.318
2.50439453125	-0.317
2.50390625	-0.316
2.50341796875	-0.315
2.50390625	-0.314
2.50341796875	-0.313
2.50390625	-0.312
2.50341796875	-0.311
2.5029296875	-0.31
2.50341796875	-0.309
2.5029296875	-0.308
2.50341796875	-0.307
2.5029296875	-0.306
2.50341796875	-0.305
2.5029296875	-0.304
2.50341796875	-0.303
2.5029296875	-0.302
2.50341796875	-0.301
2.5029296875	-0.3
2.50341796875	-0.299
2.5029296875	-0.298
2.50341796875	-0.297
2.5029296875	-0.296
2.50341796875	-0.295
2.5029296875	-0.294
2.50341796875	-0.293
2.50390625	-0.292
2.50341796875	-0.291
2.50390625	-0.29
2.50341796875	-0.289
2.50390625	-0.288
2.50439453125	-0.287
2.50390625	-0.286
2.50439453125	-0.285
2.5048828125	-0.284
2.50439453125	-0.283
2.5048828125	-0.282
2.50537109375	-0.281
2.5048828125	-0.28
2.50537109375	-0.279
2.505859375	-0.278
2.50634765625	-0.277
2.505859375	-0.276
2.50634765625	-0.275
2.5068359375	-0.274
2.50732421875	-0.273
2.5078125	-0.272
2.50732421875	-0.271
2.5078125	-0.27
2.50830078125	-0.269
2.5087890625	-0.268
2.50927734375	-0.267
2.509765625	-0.266
2.51025390625	-0.265
2.509765625	-0.264
2.51025390625	-0.263
2.5107421875	-0.262
2.51123046875	-0.261
2.51171875	-0.26
2.51220703125	-0.259
2.5126953125	-0.258
2.51318359375	-0.257
2.513671875	-0.256
2.51416015625	-0.255
2.5146484375	-0.254
2.51513671875	-0.253
2.515625	-0.252
2.51611328125	-0.251
2.5166015625	-0.25
2.51708984375	-0.249
2.517578125	-0.248
2.51904296875	-0.247
2.51953125	-0.246
2.52001953125	-0.245
2.5205078125	-0.244
2.52099609375	-0.243
2.521484375	-0.242
2.52294921875	-0.241
2.5234375	-0.24
2.52392578125	-0.239
2.5244140625	-0.238
2.52490234375	-0.237
2.5263671875	-0.236
2.52685546875	-0.235
2.52734375	-0.234
2.52880859375	-0.233
2.529296875	-0.232
2.52978515625	-0.231
2.53125	-0.23
2.53173828125	-0.229
2.5322265625	-0.228
2.53369140625	-0.227
2.5341796875	-0.226
2.53564453125	-0.225
2.5361328125	-0.224
2.53662109375	-0.223
2.5380859375	-0.222
2.53857421875	-0.221
2.5400390625	-0.22
2.54052734375	-0.219
2.5419921875	-0.218
2.54345703125	-0.217
2.5439453125	-0.216
2.54541015625	-0.215
2.5458984375	-0.214
2.54736328125	-0.213
2.548828125	-0.212
2.54931640625	-0.211
2.55078125	-0.21
2.55224609375	-0.209
2.552734375	-0.208
2.55419921875	-0.207
2.5556640625	-0.206
2.55712890625	-0.205
2.5576171875	-0.204
2.55908203125	-0.203
2.560546875	-0.202
2.56201171875	-0.201
2.5634765625	-0.2
2.56494140625	-0.199
2.5654296875	-0.198
2.56689453125	-0.197
2.568359375	-0.196
2.56982421875	-0.195
2.5712890625	-0.194
2.57275390625	-0.193
2.57421875	-0.192
2.57568359375	-0.191
2.5771484375	-0.19
2.57958984375	-0.189
2.5810546875	-0.188
2.58251953125	-0.187
2.583984375	-0.186
2.58544921875	-0.185
2.5869140625	-0.184
2.58935546875	-0.183
2.5908203125	-0.182
2.59228515625	-0.181
2.59375	-0.18
2.59619140625	-0.179
2.59765625	-0.178
2.59912109375	-0.177
2.6015625	-0.176
2.60302734375	-0.175
2.60546875	-0.174
2.60693359375	-0.173
2.609375	-0.172
2.61083984375	-0.171
2.61328125	-0.17
2.61474609375	-0.169
2.6171875	-0.168
2.61865234375	-0.167
2.62109375	-0.166
2.62353515625	-0.165
2.625	-0.164
2.62744140625	-0.163
2.6298828125	-0.162
2.63232421875	-0.161
2.634765625	-0.16
2.63623046875	-0.159
2.638671875	-0.158
2.64111328125	-0.157
2.6435546875	-0.156
2.64599609375	-0.155
2.6484375	-0.154
2.65087890625	-0.153
2.6533203125	-0.152
2.65673828125	-0.151
2.6591796875	-0.15
2.66162109375	-0.149
2.6640625	-0.148
2.66650390625	-0.147
2.669921875	-0.146
2.67236328125	-0.145
2.6748046875	-0.144
2.67724609375	-0.143
2.6796875	-0.142
2.68212890625	-0.141
2.6845703125	-0.14
2.68701171875	-0.139
2.689453125	-0.138
2.69189453125	-0.137
2.6943359375	-0.136
2.69677734375	-0.135
2.69921875	-0.134
2.70166015625	-0.133
2.7041015625	-0.132
2.70654296875	-0.131
2.7099609375	-0.13
2.71240234375	-0.129
2.71484375	-0.128
2.71728515625	-0.127
2.720703125	-0.126
2.72314453125	-0.125
2.7265625	-0.124
2.72900390625	-0.123
2.732421875	-0.122
2.73486328125	-0.121
2.73828125	-0.12
2.74169921875	-0.119
2.744140625	-0.118
2.74755859375	-0.117
2.7509765625	-0.116
2.75439453125	-0.115
2.7578125	-0.114
2.76123046875	-0.113
2.7646484375	-0.112
2.76806640625	-0.111
2.771484375	-0.11
2.77490234375	-0.109
2.779296875	-0.108
2.78271484375	-0.107
2.7861328125	-0.106
2.79052734375	-0.105
2.7939453125	-0.104
2.79833984375	-0.103
2.8017578125	-0.102
2.80615234375	-0.101
2.810546875	-0.1
2.81396484375	-0.099
2.818359375	-0.098
2.82275390625	-0.097
2.8271484375	-0.096
2.83154296875	-0.095
2.8369140625	-0.094
2.84130859375	-0.093
2.845703125	-0.092
2.85009765625	-0.091
2.85546875	-0.09
2.86083984375	-0.089
2.865234375	-0.088
2.87060546875	-0.087
2.8759765625	-0.086
2.88134765625	-0.085
2.88671875	-0.084
2.89208984375	-0.083
2.8974609375	-0.082
2.90283203125	-0.081
2.9091796875	-0.08
2.91455078125	-0.0790000000000001
2.9208984375	-0.0780000000000001
2.92626953125	-0.0770000000000001
2.9326171875	-0.0760000000000001
2.93896484375	-0.0750000000000001
2.9453125	-0.0740000000000001
2.95263671875	-0.0730000000000001
2.958984375	-0.0720000000000001
2.96533203125	-0.0710000000000001
2.97265625	-0.0700000000000001
2.97998046875	-0.0690000000000001
2.9873046875	-0.0680000000000001
2.99462890625	-0.0670000000000001
3.001953125	-0.0660000000000001
3.00927734375	-0.0650000000000001
3.017578125	-0.0640000000000001
3.02587890625	-0.0630000000000001
3.033203125	-0.0620000000000001
3.04150390625	-0.0610000000000001
3.05078125	-0.0600000000000001
3.05908203125	-0.0590000000000001
3.068359375	-0.0580000000000001
3.07763671875	-0.0570000000000001
3.0869140625	-0.056
3.09619140625	-0.055
3.1064453125	-0.054
3.11572265625	-0.053
3.1259765625	-0.052
3.13720703125	-0.051
3.1474609375	-0.05
3.15869140625	-0.049
3.169921875	-0.048
3.18212890625	-0.047
3.1943359375	-0.046
3.20654296875	-0.045
3.21875	-0.044
3.23193359375	-0.043
3.2451171875	-0.042
3.25927734375	-0.041
3.2734375	-0.04
3.28857421875	-0.039
3.3037109375	-0.038
3.31884765625	-0.037
3.3349609375	-0.036
3.35205078125	-0.035
3.369140625	-0.034
3.38720703125	-0.033
3.40625	-0.032
3.42529296875	-0.031
3.4462890625	-0.03
3.46533203125	-0.029
3.484375	-0.028
3.50537109375	-0.027
3.5263671875	-0.026
3.54833984375	-0.025
3.5712890625	-0.024
3.59521484375	-0.023
3.62109375	-0.022
3.64794921875	-0.021
3.67578125	-0.02
3.70654296875	-0.019
3.73828125	-0.018
3.77197265625	-0.017
3.80859375	-0.016
3.84814453125	-0.015
3.890625	-0.014
3.93603515625	-0.013
3.986328125	-0.012
4.04052734375	-0.011
4.1015625	-0.01
4.16943359375	-0.00900000000000001
4.24609375	-0.00800000000000001
4.33447265625	-0.00700000000000001
4.4384765625	-0.00600000000000001
4.56298828125	-0.005
4.716796875	-0.004
4.90478515625	-0.003
5.17578125	-0.002
5.65966796875	-0.001
1000	0
5.6650390625	0.001
5.16943359375	0.002
4.8818359375	0.003
4.68212890625	0.004
4.5302734375	0.005
4.40771484375	0.00600000000000001
4.3046875	0.00700000000000001
4.21630859375	0.0079999999999999
4.138671875	0.0089999999999999
4.06982421875	0.0099999999999999
4.0087890625	0.0109999999999999
3.94775390625	0.0119999999999999
3.890625	0.0129999999999999
3.83837890625	0.0139999999999999
3.7890625	0.0149999999999999
3.74365234375	0.0159999999999999
3.701171875	0.0169999999999999
3.66162109375	0.0179999999999999
3.6240234375	0.0189999999999999
3.58837890625	0.0199999999999999
3.5546875	0.0209999999999999
3.52294921875	0.0219999999999999
3.4921875	0.0229999999999999
3.46240234375	0.0239999999999999
3.4345703125	0.0249999999999999
3.40771484375	0.0259999999999999
3.3818359375	0.0269999999999999
3.35693359375	0.0279999999999999
3.3330078125	0.0289999999999999
3.31005859375	0.0299999999999999
3.2880859375	0.0309999999999999
3.26611328125	0.0319999999999999
3.2451171875	0.0329999999999999
3.22509765625	0.0339999999999999
3.205078125	0.0349999999999999
3.18603515625	0.0359999999999999
3.1669921875	0.0369999999999999
3.14892578125	0.0379999999999999
3.1318359375	0.0389999999999999
3.11474609375	0.0399999999999999
3.09765625	0.0409999999999999
3.08154296875	0.0419999999999999
3.0654296875	0.0429999999999999
3.04931640625	0.0439999999999999
3.0341796875	0.0449999999999999
3.02001953125	0.0459999999999999
3.0048828125	0.0469999999999999
2.99072265625	0.0479999999999999
2.9765625	0.0489999999999999
2.96337890625	0.0499999999999999
2.9501953125	0.0509999999999999
2.93701171875	0.0519999999999999
2.923828125	0.0529999999999999
2.91064453125	0.0539999999999999
2.8984375	0.0549999999999999
2.88623046875	0.0559999999999999
2.8740234375	0.0569999999999999
2.85986328125	0.0579999999999999
2.8466796875	0.0589999999999999
2.83447265625	0.0599999999999999
2.8212890625	0.0609999999999999
2.80908203125	0.0619999999999999
2.796875	0.0629999999999999
2.78466796875	0.0639999999999999
2.7724609375	0.0649999999999999
2.76123046875	0.0659999999999999
2.75	0.0669999999999999
2.73779296875	0.0679999999999999
2.7265625	0.069
2.71630859375	0.07
2.705078125	0.071
2.69482421875	0.072
2.68359375	0.073
2.67333984375	0.074
2.6630859375	0.075
2.65283203125	0.076
2.642578125	0.077
2.63330078125	0.078
2.623046875	0.079
2.61376953125	0.08
2.6044921875	0.081
2.59521484375	0.082
2.5859375	0.083
2.57666015625	0.084
2.5673828125	0.085
2.55810546875	0.086
2.5498046875	0.087
2.54052734375	0.088
2.5322265625	0.089
2.52392578125	0.09
2.5146484375	0.091
2.50634765625	0.092
2.498046875	0.093
2.48974609375	0.094
2.482421875	0.095
2.47412109375	0.096
2.4658203125	0.097
2.45849609375	0.098
2.4501953125	0.099
2.44287109375	0.1
2.435546875	0.101
2.42724609375	0.102
2.419921875	0.103
2.41259765625	0.104
2.4052734375	0.105
2.39794921875	0.106
2.390625	0.107
2.38330078125	0.108
2.376953125	0.109
2.36962890625	0.11
2.3623046875	0.111
2.35595703125	0.112
2.3486328125	0.113
2.34228515625	0.114
2.3349609375	0.115
2.32861328125	0.116
2.322265625	0.117
2.31591796875	0.118
2.30859375	0.119
2.30224609375	0.12
2.2958984375	0.121
2.28955078125	0.122
2.283203125	0.123
2.27783203125	0.124
2.271484375	0.125
2.26513671875	0.126
2.2587890625	0.127
2.25244140625	0.128
2.2470703125	0.129
2.24072265625	0.13
2.2353515625	0.131
2.22900390625	0.132
2.2236328125	0.133
2.21728515625	0.134
2.2119140625	0.135
2.20556640625	0.136
2.2001953125	0.137
2.19482421875	0.138
2.189453125	0.139
2.18408203125	0.14
2.177734375	0.141
2.17236328125	0.142
2.1669921875	0.143
2.16162109375	0.144
2.15625	0.145
2.15087890625	0.146
2.1455078125	0.147
2.14013671875	0.148
2.1357421875	0.149
2.13037109375	0.15
2.125	0.151
2.11962890625	0.152
2.115234375	0.153
2.10986328125	0.154
2.1044921875	0.155
2.10009765625	0.156
2.0947265625	0.157
2.08935546875	0.158
2.0849609375	0.159
2.07958984375	0.16
2.0751953125	0.161
2.06982421875	0.162
2.0654296875	0.163
2.06103515625	0.164
2.0556640625	0.165
2.05126953125	0.166
2.046875	0.167
2.04150390625	0.168
2.037109375	0.169
2.03271484375	0.17
2.0283203125	0.171
2.02294921875	0.172
2.017578125	0.173
2.01220703125	0.174
2.0068359375	0.175
2.00146484375	0.176
1.9970703125	0.177
1.99169921875	0.178
1.986328125	0.179
1.98095703125	0.18
1.9765625	0.181
1.97119140625	0.182
1.9658203125	0.183
1.96142578125	0.184
1.9560546875	0.185
1.95166015625	0.186
1.9462890625	0.187
1.94189453125	0.188
1.9365234375	0.189
1.93212890625	0.19
1.927734375	0.191
1.92236328125	0.192
1.91796875	0.193
1.91357421875	0.194
1.908203125	0.195
1.90380859375	0.196
1.8994140625	0.197
1.89501953125	0.198
1.8896484375	0.199
1.88525390625	0.2
1.880859375	0.201
1.87646484375	0.202
1.8720703125	0.203
1.86767578125	0.204
1.86328125	0.205
1.85888671875	0.206
1.8544921875	0.207
1.85009765625	0.208
1.845703125	0.209
1.84130859375	0.21
1.8369140625	0.211
1.83251953125	0.212
1.828125	0.213
1.82470703125	0.214
1.8203125	0.215
1.81591796875	0.216
1.8115234375	0.217
1.80712890625	0.218
1.8037109375	0.219
1.79931640625	0.22
1.794921875	0.221
1.79150390625	0.222
1.787109375	0.223
1.78271484375	0.224
1.779296875	0.225
1.77490234375	0.226
1.771484375	0.227
1.76708984375	0.228
1.763671875	0.229
1.75927734375	0.23
1.755859375	0.231
1.75146484375	0.232
1.748046875	0.233
1.74365234375	0.234
1.740234375	0.235
1.73583984375	0.236
1.732421875	0.237
1.72900390625	0.238
1.724609375	0.239
1.72119140625	0.24
1.7177734375	0.241
1.71337890625	0.242
1.7099609375	0.243
1.70654296875	0.244
1.703125	0.245
1.69873046875	0.246
1.6953125	0.247
1.69189453125	0.248
1.6884765625	0.249
1.68505859375	0.25
1.6806640625	0.251
1.67724609375	0.252
1.673828125	0.253
1.67041015625	0.254
1.6669921875	0.255
1.66357421875	0.256
1.66015625	0.257
1.65673828125	0.258
1.6533203125	0.259
1.64990234375	0.26
1.646484375	0.261
1.64306640625	0.262
1.6396484375	0.263
1.63623046875	0.264
1.6328125	0.265
1.62939453125	0.266
1.6259765625	0.267
1.62255859375	0.268
1.619140625	0.269
1.61572265625	0.27
1.6123046875	0.271
1.60986328125	0.272
1.6064453125	0.273
1.60302734375	0.274
1.599609375	0.275
1.59619140625	0.276
1.59375	0.277
1.59033203125	0.278
1.5869140625	0.279
1.58349609375	0.28
1.5810546875	0.281
1.57763671875	0.282
1.57421875	0.283
1.57080078125	0.284
1.568359375	0.285
1.56494140625	0.286
1.5615234375	0.287
1.55908203125	0.288
1.5556640625	0.289
1.55224609375	0.29
1.5498046875	0.291
1.54638671875	0.292
1.5439453125	0.293
1.54052734375	0.294
1.537109375	0.295
1.53466796875	0.296
1.53125	0.297
1.52880859375	0.298
1.525390625	0.299
1.52294921875	0.3
1.51953125	0.301
1.51708984375	0.302
1.513671875	0.303
1.51123046875	0.304
1.5078125	0.305
1.50537109375	0.306
1.5029296875	0.307
1.49951171875	0.308
1.4970703125	0.309
1.49365234375	0.31
1.4912109375	0.311
1.48779296875	0.312
1.4853515625	0.313
1.48291015625	0.314
1.4794921875	0.315
1.47705078125	0.316
1.474609375	0.317
1.47119140625	0.318
1.46875	0.319
1.46630859375	0.32
1.462890625	0.321
1.46044921875	0.322
1.4580078125	0.323
1.45556640625	0.324
1.4521484375	0.325
1.44970703125	0.326
1.447265625	0.327
1.44482421875	0.328
1.44140625	0.329
1.43896484375	0.33
1.4365234375	0.331
1.43408203125	0.332
1.431640625	0.333
1.42822265625	0.334
1.42578125	0.335
1.42333984375	0.336
1.4208984375	0.337
1.41845703125	0.338
1.416015625	0.339
1.41259765625	0.34
1.41015625	0.341
1.40771484375	0.342
1.4052734375	0.343
1.40283203125	0.344
1.400390625	0.345
1.39697265625	0.346
1.3935546875	0.347
1.39111328125	0.348
1.3876953125	0.349
1.38427734375	0.35
1.3818359375	0.351
1.37841796875	0.352
1.375	0.353
1.37255859375	0.354
1.369140625	0.355
1.36572265625	0.356
1.36328125	0.357
1.35986328125	0.358
1.357421875	0.359
1.35400390625	0.36
1.3515625	0.361
1.34814453125	0.362
1.3447265625	0.363
1.34228515625	0.364
1.3388671875	0.365
1.33642578125	0.366
1.3330078125	0.367
1.33056640625	0.368
1.328125	0.369
1.32470703125	0.37
1.322265625	0.371
1.31884765625	0.372
1.31640625	0.373
1.31298828125	0.374
1.310546875	0.375
1.30810546875	0.376
1.3046875	0.377
1.30224609375	0.378
1.2998046875	0.379
1.29638671875	0.38
1.2939453125	0.381
1.29150390625	0.382
1.2880859375	0.383
1.28564453125	0.384
1.283203125	0.385
1.28076171875	0.386
1.27734375	0.387
1.27490234375	0.388
1.2724609375	0.389
1.27001953125	0.39
1.2666015625	0.391
1.26416015625	0.392
1.26171875	0.393
1.25927734375	0.394
1.2568359375	0.395
1.25341796875	0.396
1.2509765625	0.397
1.24853515625	0.398
1.24609375	0.399
1.24365234375	0.4
1.2412109375	0.401
1.23876953125	0.402
1.236328125	0.403
1.23388671875	0.404
1.23046875	0.405
1.22802734375	0.406
1.2255859375	0.407
1.22314453125	0.408
1.220703125	0.409
1.21826171875	0.41
1.2158203125	0.411
1.21337890625	0.412
1.2109375	0.413
1.20849609375	0.414
1.2060546875	0.415
1.20361328125	0.416
1.201171875	0.417
1.19873046875	0.418
1.1962890625	0.419
1.19482421875	0.42
1.1923828125	0.421
1.18994140625	0.422
1.1875	0.423
1.18505859375	0.424
1.1826171875	0.425
1.18017578125	0.426
1.177734375	0.427
1.17529296875	0.428
1.173828125	0.429
1.17138671875	0.43
1.1689453125	0.431
1.16650390625	0.432
1.1640625	0.433
1.16162109375	0.434
1.16015625	0.435
1.15771484375	0.436
1.1552734375	0.437
1.15283203125	0.438
1.150390625	0.439
1.14892578125	0.44
1.146484375	0.441
1.14404296875	0.442
1.1416015625	0.443
1.14013671875	0.444
1.1376953125	0.445
1.13525390625	0.446
1.1328125	0.447
1.13134765625	0.448
1.12890625	0.449
1.12646484375	0.45
1.125	0.451
1.12255859375	0.452
1.1201171875	0.453
1.11865234375	0.454
1.1162109375	0.455
1.11376953125	0.456
1.1123046875	0.457
1.10986328125	0.458
1.107421875	0.459
1.10595703125	0.46
1.103515625	0.461
1.10205078125	0.462
1.099609375	0.463
1.09716796875	0.464
1.095703125	0.465
1.09326171875	0.466
1.091796875	0.467
1.08935546875	0.468
1.087890625	0.469
1.08544921875	0.47
1.083984375	0.471
1.08154296875	0.472
1.0791015625	0.473
1.07763671875	0.474
1.0751953125	0.475
1.07373046875	0.476
1.0712890625	0.477
1.06982421875	0.478
1.0673828125	0.479
1.06591796875	0.48
1.0634765625	0.481
1.06201171875	0.482
1.060546875	0.483
1.05810546875	0.484
1.056640625	0.485
1.05419921875	0.486
1.052734375	0.487
1.05029296875	0.488
1.048828125	0.489
1.04638671875	0.49
1.044921875	0.491
1.04345703125	0.492
1.041015625	0.493
1.03955078125	0.494
1.037109375	0.495
1.03564453125	0.496
1.0341796875	0.497
1.03173828125	0.498
1.0302734375	0.499
1.02880859375	0.5
1.0263671875	0.501
1.02490234375	0.502
1.0224609375	0.503
1.02099609375	0.504
1.01953125	0.505
1.01708984375	0.506
1.015625	0.507
1.01416015625	0.508
1.0126953125	0.509
1.01025390625	0.51
1.0087890625	0.511
1.00732421875	0.512
1.0048828125	0.513
1.00341796875	0.514
1.001953125	0.515
1.00048828125	0.516
0.998046875	0.517
0.99658203125	0.518
0.9951171875	0.519
0.99267578125	0.52
0.9912109375	0.521
0.98974609375	0.522
0.98828125	0.523
0.98681640625	0.524
0.984375	0.525
0.98291015625	0.526
0.9814453125	0.527
0.97998046875	0.528
0.9775390625	0.529
0.97607421875	0.53
0.974609375	0.531
0.97314453125	0.532
0.9716796875	0.533
0.96923828125	0.534
0.9677734375	0.535
0.96630859375	0.536
0.96484375	0.537
0.96337890625	0.538
0.9619140625	0.539
0.96044921875	0.54
0.9580078125	0.541
0.95654296875	0.542
0.955078125	0.543
0.95361328125	0.544
0.9521484375	0.545
0.95068359375	0.546
0.94921875	0.547
0.94677734375	0.548
0.9453125	0.549
0.94384765625	0.55
0.9423828125	0.551
0.94091796875	0.552
0.939453125	0.553
0.93798828125	0.554
0.9365234375	0.555
0.93505859375	0.556
0.93359375	0.557
0.93212890625	0.558
0.9306640625	0.559
0.92822265625	0.56
0.9267578125	0.561
0.92529296875	0.562
0.923828125	0.563
0.92236328125	0.564
0.9208984375	0.565
0.91943359375	0.566
0.91796875	0.567
0.91650390625	0.568
0.9150390625	0.569
0.91357421875	0.57
0.912109375	0.571
0.91064453125	0.572
0.9091796875	0.573
0.90771484375	0.574
0.90625	0.575
0.90478515625	0.576
0.9033203125	0.577
0.90185546875	0.578
0.900390625	0.579
0.89892578125	0.58
0.8974609375	0.581
0.89599609375	0.582
0.89453125	0.583
0.89306640625	0.584
0.8916015625	0.585
0.89013671875	0.586
0.8896484375	0.587
0.88818359375	0.588
0.88671875	0.589
0.88525390625	0.59
0.8837890625	0.591
0.88232421875	0.592
0.880859375	0.593
0.87939453125	0.594
0.8779296875	0.595
0.87646484375	0.596
0.875	0.597
0.87353515625	0.598
0.8720703125	0.599
0.87158203125	0.6
0.8701171875	0.601
0.86865234375	0.602
0.8671875	0.603
0.86572265625	0.604
0.8642578125	0.605
0.86279296875	0.606
0.861328125	0.607
0.86083984375	0.608
0.859375	0.609
0.85791015625	0.61
0.8564453125	0.611
0.85498046875	0.612
0.853515625	0.613
0.85205078125	0.614
0.8515625	0.615
0.85009765625	0.616
0.8486328125	0.617
0.84716796875	0.618
0.845703125	0.619
0.84423828125	0.62
0.84375	0.621
0.84228515625	0.622
0.8408203125	0.623
0.83935546875	0.624
0.837890625	0.625
0.83740234375	0.626
0.8359375	0.627
0.83447265625	0.628
0.8330078125	0.629
0.83154296875	0.63
0.8310546875	0.631
0.82958984375	0.632
0.828125	0.633
0.82666015625	0.634
0.8251953125	0.635
0.82470703125	0.636
0.8232421875	0.637
0.82177734375	0.638
0.8203125	0.639
0.81982421875	0.64
0.818359375	0.641
0.81689453125	0.642
0.8154296875	0.643
0.81494140625	0.644
0.8134765625	0.645
0.81201171875	0.646
0.810546875	0.647
0.81005859375	0.648
0.80859375	0.649
0.80712890625	0.65
0.806640625	0.651
0.80517578125	0.652
0.8037109375	0.653
0.80224609375	0.654
0.8017578125	0.655
0.80029296875	0.656
0.798828125	0.657
0.79833984375	0.658
0.796875	0.659
0.79541015625	0.66
0.7939453125	0.661
0.79345703125	0.662
0.7919921875	0.663
0.79052734375	0.664
0.7900390625	0.665
0.78857421875	0.666
0.787109375	0.667
0.78662109375	0.668
0.78515625	0.669
0.78369140625	0.67
0.783203125	0.671
0.78173828125	0.672
0.7802734375	0.673
0.77978515625	0.674
0.7783203125	0.675
0.77685546875	0.676
0.7763671875	0.677
0.77490234375	0.678
0.7734375	0.679
0.77294921875	0.68
0.771484375	0.681
0.77099609375	0.682
0.76953125	0.683
0.76806640625	0.684
0.767578125	0.685
0.76611328125	0.686
0.7646484375	0.687
0.76416015625	0.688
0.7626953125	0.689
0.76220703125	0.69
0.7607421875	0.691
0.75927734375	0.692
0.7587890625	0.693
0.75732421875	0.694
0.7568359375	0.695
0.75537109375	0.696
0.75390625	0.697
0.75341796875	0.698
0.751953125	0.699
0.75146484375	0.7
0.75	0.701
0.74853515625	0.702
0.748046875	0.703
0.74658203125	0.704
0.74609375	0.705
0.74462890625	0.706
0.744140625	0.707
0.74267578125	0.708
0.7412109375	0.709
0.74072265625	0.71
0.7392578125	0.711
0.73876953125	0.712
0.7373046875	0.713
0.73681640625	0.714
0.7353515625	0.715
0.73486328125	0.716
0.7333984375	0.717
0.73193359375	0.718
0.7314453125	0.719
0.72998046875	0.72
0.7294921875	0.721
0.72802734375	0.722
0.7275390625	0.723
0.72607421875	0.724
0.7255859375	0.725
0.72412109375	0.726
0.7236328125	0.727
0.72216796875	0.728
0.7216796875	0.729
0.72021484375	0.73
0.7197265625	0.731
0.71826171875	0.732
0.7177734375	0.733
0.71630859375	0.734
0.7158203125	0.735
0.71435546875	0.736
0.7138671875	0.737
0.71240234375	0.738
0.7119140625	0.739
0.71044921875	0.74
0.7099609375	0.741
0.70849609375	0.742
0.7080078125	0.743
0.70654296875	0.744
0.7060546875	0.745
0.70458984375	0.746
0.7041015625	0.747
0.70263671875	0.748
0.7021484375	0.749
0.70068359375	0.75
0.7001953125	0.751
0.69873046875	0.752
0.6982421875	0.753
0.69677734375	0.754
0.6962890625	0.755
0.69580078125	0.756
0.6943359375	0.757
0.69384765625	0.758
0.6923828125	0.759
0.69189453125	0.76
0.6904296875	0.761
0.68994140625	0.762
0.6884765625	0.763
0.68798828125	0.764
0.6875	0.765
0.68603515625	0.766
0.685546875	0.767
0.68408203125	0.768
0.68359375	0.769
0.68212890625	0.77
0.681640625	0.771
0.68115234375	0.772
0.6796875	0.773
0.67919921875	0.774
0.677734375	0.775
0.67724609375	0.776
0.67578125	0.777
0.67529296875	0.778
0.6748046875	0.779
0.67333984375	0.78
0.6728515625	0.781
0.67138671875	0.782
0.6708984375	0.783
0.67041015625	0.784
0.6689453125	0.785
0.66845703125	0.786
0.6669921875	0.787
0.66650390625	0.788
0.666015625	0.789
0.66455078125	0.79
0.6640625	0.791
0.66259765625	0.792
0.662109375	0.793
0.66162109375	0.794
0.66015625	0.795
0.65966796875	0.796
0.6591796875	0.797
0.65771484375	0.798
0.6572265625	0.799
0.65576171875	0.8
0.6552734375	0.801
0.65478515625	0.802
0.6533203125	0.803
0.65283203125	0.804
0.65234375	0.805
0.65087890625	0.806
0.650390625	0.807
0.64990234375	0.808
0.6484375	0.809
0.64794921875	0.81
0.646484375	0.811
0.64599609375	0.812
0.6455078125	0.813
0.64404296875	0.814
0.6435546875	0.815
0.64306640625	0.816
0.6416015625	0.817
0.64111328125	0.818
0.640625	0.819
0.63916015625	0.82
0.638671875	0.821
0.63818359375	0.822
0.63671875	0.823
0.63623046875	0.824
0.6357421875	0.825
0.63427734375	0.826
0.6337890625	0.827
0.63330078125	0.828
0.6318359375	0.829
0.63134765625	0.83
0.630859375	0.831
0.63037109375	0.832
0.62890625	0.833
0.62841796875	0.834
0.6279296875	0.835
0.62646484375	0.836
0.6259765625	0.837
0.62548828125	0.838
0.6240234375	0.839
0.62353515625	0.84


==> Experiment1/testfile.txt <==
-1	Inf
-0.999	5.40380859375
-0.998	5.1142578125
-0.997	4.94482421875
-0.996	4.8232421875
-0.995	4.72900390625
-0.994	4.65234375
-0.993	4.58837890625
-0.992	4.53125
-0.991	4.48095703125
-0.99	4.435546875
-0.989	4.39501953125
-0.988	4.357421875
-0.987	4.32275390625
-0.986	4.291015625
-0.985	4.26123046875
-0.984	4.2333984375
-0.983	4.20654296875
-0.982	4.181640625
-0.981	4.15771484375
-0.98	4.134765625
-0.979	4.11279296875
-0.978	4.0927734375
-0.977	4.07275390625
-0.976	4.0537109375
-0.975	4.03564453125
-0.974	4.0185546875
-0.973	4.00146484375
-0.972	3.9853515625
-0.971	3.96923828125
-0.97	3.9541015625
-0.969	3.93896484375
-0.968	3.9248046875
-0.967	3.91064453125
-0.966	3.896484375
-0.965	3.88330078125
-0.964	3.8701171875
-0.963	3.85693359375
-0.962	3.8447265625
-0.961	3.83251953125
-0.96	3.8212890625
-0.959	3.80908203125
-0.958	3.7978515625
-0.957	3.78759765625
-0.956	3.7763671875
-0.955	3.76611328125
-0.954	3.755859375
-0.953	3.74560546875
-0.952	3.7353515625
-0.951	3.72607421875
-0.95	3.716796875
-0.949	3.70654296875
-0.948	3.697265625
-0.947	3.68798828125
-0.946	3.6787109375
-0.945	3.67041015625
-0.944	3.6611328125
-0.943	3.65283203125
-0.942	3.6435546875
-0.941	3.63525390625
-0.94	3.626953125
-0.939	3.61865234375
-0.938	3.611328125
-0.937	3.60302734375
-0.936	3.5947265625
-0.935	3.58740234375
-0.934	3.580078125
-0.933	3.57275390625
-0.932	3.5654296875
-0.931	3.55810546875
-0.93	3.55078125
-0.929	3.54345703125
-0.928	3.5361328125
-0.927	3.52978515625
-0.926	3.5224609375
-0.925	3.51611328125
-0.924	3.5087890625
-0.923	3.50244140625
-0.922	3.49609375
-0.921	3.48974609375
-0.92	3.4833984375
-0.919	3.47705078125
-0.918	3.470703125
-0.917	3.46435546875
-0.916	3.4580078125
-0.915	3.45263671875
-0.914	3.4462890625
-0.913	3.43994140625
-0.912	3.43359375
-0.911	3.42822265625
-0.91	3.421875
-0.909	3.41552734375
-0.908	3.41015625
-0.907	3.40478515625
-0.906	3.3984375
-0.905	3.39306640625
-0.904	3.3876953125
-0.903	3.38232421875
-0.902	3.3759765625
-0.901	3.37060546875
-0.9	3.365234375
-0.899	3.35986328125
-0.898	3.3544921875
-0.897	3.34912109375
-0.896	3.3447265625
-0.895	3.33935546875
-0.894	3.333984375
-0.893	3.32861328125
-0.892	3.32421875
-0.891	3.31884765625
-0.89	3.3134765625
-0.889	3.30908203125
-0.888	3.3037109375
-0.887	3.29931640625
-0.886	3.2939453125
-0.885	3.28955078125
-0.884	3.28515625
-0.883	3.27978515625
-0.882	3.275390625
-0.881	3.27099609375
-0.88	3.2666015625
-0.879	3.26123046875
-0.878	3.2568359375
-0.877	3.25244140625
-0.876	3.248046875
-0.875	3.24365234375
-0.874	3.2392578125
-0.873	3.23486328125
-0.872	3.23046875
-0.871	3.22607421875
-0.87	3.2216796875
-0.869	3.21728515625
-0.868	3.212890625
-0.867	3.20947265625
-0.866	3.205078125
-0.865	3.20068359375
-0.864	3.1962890625
-0.863	3.19189453125
-0.862	3.1875
-0.861	3.18408203125
-0.86	3.1796875
-0.859	3.17529296875
-0.858	3.1708984375
-0.857	3.16748046875
-0.856	3.1630859375
-0.855	3.15869140625
-0.854	3.1552734375
-0.853	3.15087890625
-0.852	3.146484375
-0.851	3.14306640625
-0.85	3.138671875
-0.849	3.13525390625
-0.848	3.130859375
-0.847	3.12744140625
-0.846	3.1240234375
-0.845	3.11962890625
-0.844	3.1162109375
-0.843	3.11181640625
-0.842	3.1083984375
-0.841	3.10498046875
-0.84	3.1005859375
-0.839	3.09716796875
-0.838	3.09375
-0.837	3.09033203125
-0.836	3.0859375
-0.835	3.08251953125
-0.834	3.0791015625
-0.833	3.07568359375
-0.832	3.072265625
-0.831	3.06787109375
-0.83	3.064453125
-0.829	3.06103515625
-0.828	3.0576171875
-0.827	3.05419921875
-0.826	3.05078125
-0.825	3.04736328125
-0.824	3.0439453125
-0.823	3.04052734375
-0.822	3.037109375
-0.821	3.03369140625
-0.82	3.0302734375
-0.819	3.02685546875
-0.818	3.0234375
-0.817	3.02001953125
-0.816	3.017578125
-0.815	3.01416015625
-0.814	3.0107421875
-0.813	3.00732421875
-0.812	3.00390625
-0.811	3.00048828125
-0.81	2.998046875
-0.809	2.99462890625
-0.808	2.9912109375
-0.807	2.98779296875
-0.806	2.9853515625
-0.805	2.98193359375
-0.804	2.978515625
-0.803	2.97607421875
-0.802	2.97265625
-0.801	2.96923828125
-0.8	2.966796875
-0.799	2.96337890625
-0.798	2.9599609375
-0.797	2.95751953125
-0.796	2.9541015625
-0.795	2.95068359375
-0.794	2.9482421875
-0.793	2.94482421875
-0.792	2.94140625
-0.791	2.93896484375
-0.79	2.935546875
-0.789	2.93212890625
-0.788	2.9296875
-0.787	2.92626953125
-0.786	2.923828125
-0.785	2.92041015625
-0.784	2.91796875
-0.783	2.91455078125
-0.782	2.912109375
-0.781	2.90869140625
-0.78	2.90625
-0.779	2.90283203125
-0.778	2.900390625
-0.777	2.89697265625
-0.776	2.89453125
-0.775	2.89111328125
-0.774	2.888671875
-0.773	2.88525390625
-0.772	2.8828125
-0.771	2.88037109375
-0.77	2.876953125
-0.769	2.87451171875
-0.768	2.8720703125
-0.767	2.86865234375
-0.766	2.8662109375
-0.765	2.86279296875
-0.764	2.8603515625
-0.763	2.85791015625
-0.762	2.85546875
-0.761	2.85205078125
-0.76	2.849609375
-0.759	2.84716796875
-0.758	2.8447265625
-0.757	2.84130859375
-0.756	2.8388671875
-0.755	2.83642578125
-0.754	2.833984375
-0.753	2.83056640625
-0.752	2.828125
-0.751	2.82568359375
-0.75	2.8232421875
-0.749	2.82080078125
-0.748	2.818359375
-0.747	2.81494140625
-0.746	2.8125
-0.745	2.81005859375
-0.744	2.8076171875
-0.743	2.80517578125
-0.742	2.802734375
-0.741	2.80029296875
-0.74	2.7978515625
-0.739	2.79541015625
-0.738	2.79296875
-0.737	2.78955078125
-0.736	2.787109375
-0.735	2.78466796875
-0.734	2.7822265625
-0.733	2.77978515625
-0.732	2.77734375
-0.731	2.77490234375
-0.73	2.7724609375
-0.729	2.77001953125
-0.728	2.767578125
-0.727	2.76513671875
-0.726	2.7626953125
-0.725	2.76025390625
-0.724	2.7587890625
-0.723	2.75634765625
-0.722	2.75390625
-0.721	2.75146484375
-0.72	2.7490234375
-0.719	2.74658203125
-0.718	2.744140625
-0.717	2.74169921875
-0.716	2.7392578125
-0.715	2.73681640625
-0.714	2.7353515625
-0.713	2.73291015625
-0.712	2.73046875
-0.711	2.72802734375
-0.71	2.7255859375
-0.709	2.72314453125
-0.708	2.7216796875
-0.707	2.71923828125
-0.706	2.716796875
-0.705	2.71435546875
-0.704	2.7119140625
-0.703	2.71044921875
-0.702	2.7080078125
-0.701	2.70556640625
-0.7	2.703125
-0.699	2.70068359375
-0.698	2.6982421875
-0.697	2.69677734375
-0.696	2.6943359375
-0.695	2.69189453125
-0.694	2.689453125
-0.693	2.68701171875
-0.692	2.685546875
-0.691	2.68310546875
-0.69	2.6806640625
-0.689	2.67822265625
-0.688	2.6767578125
-0.687	2.67431640625
-0.686	2.671875
-0.685	2.66943359375
-0.684	2.66796875
-0.683	2.66552734375
-0.682	2.6630859375
-0.681	2.66162109375
-0.68	2.6591796875
-0.679	2.65673828125
-0.678	2.654296875
-0.677	2.65283203125
-0.676	2.650390625
-0.675	2.64794921875
-0.674	2.646484375
-0.673	2.64404296875
-0.672	2.642578125
-0.671	2.64013671875
-0.67	2.6376953125
-0.669	2.63623046875
-0.668	2.6337890625
-0.667	2.63134765625
-0.666	2.6298828125
-0.665	2.62744140625
-0.664	2.6259765625
-0.663	2.62353515625
-0.662	2.6220703125
-0.661	2.61962890625
-0.66	2.6171875
-0.659	2.61572265625
-0.658	2.61328125
-0.657	2.61181640625
-0.656	2.609375
-0.655	2.60791015625
-0.654	2.60546875
-0.653	2.60400390625
-0.652	2.6015625
-0.651	2.60009765625
-0.65	2.59765625
-0.649	2.59619140625
-0.648	2.59375
-0.647	2.59228515625
-0.646	2.58984375
-0.645	2.58837890625
-0.644	2.5859375
-0.643	2.58447265625
-0.642	2.58203125
-0.641	2.58056640625
-0.64	2.578125
-0.639	2.57666015625
-0.638	2.5751953125
-0.637	2.57275390625
-0.636	2.5712890625
-0.635	2.56884765625
-0.634	2.5673828125
-0.633	2.56494140625
-0.632	2.5634765625
-0.631	2.56201171875
-0.63	2.5595703125
-0.629	2.55810546875
-0.628	2.556640625
-0.627	2.55419921875
-0.626	2.552734375
-0.625	2.55029296875
-0.624	2.548828125
-0.623	2.54736328125
-0.622	2.544921875
-0.621	2.54345703125
-0.62	2.5419921875
-0.619	2.53955078125
-0.618	2.5380859375
-0.617	2.53662109375
-0.616	2.5341796875
-0.615	2.53271484375
-0.614	2.53125
-0.613	2.52978515625
-0.612	2.52734375
-0.611	2.52587890625
-0.61	2.5244140625
-0.609	2.52197265625
-0.608	2.5205078125
-0.607	2.51904296875
-0.606	2.517578125
-0.605	2.51513671875
-0.604	2.513671875
-0.603	2.51220703125
-0.602	2.5107421875
-0.601	2.50830078125
-0.6	2.5068359375
-0.599	2.50537109375
-0.598	2.50390625
-0.597	2.50244140625
-0.596	2.5
-0.595	2.49853515625
-0.594	2.4970703125
-0.593	2.49560546875
-0.592	2.494140625
-0.591	2.49169921875
-0.59	2.490234375
-0.589	2.48876953125
-0.588	2.4873046875
-0.587	2.48583984375
-0.586	2.4833984375
-0.585	2.48193359375
-0.584	2.48046875
-0.583	2.47900390625
-0.582	2.4775390625
-0.581	2.47607421875
-0.58	2.474609375
-0.579	2.47216796875
-0.578	2.470703125
-0.577	2.46923828125
-0.576	2.4677734375
-0.575	2.46630859375
-0.574	2.46484375
-0.573	2.46337890625
-0.572	2.4619140625
-0.571	2.46044921875
-0.57	2.458984375
-0.569	2.45654296875
-0.568	2.455078125
-0.567	2.45361328125
-0.566	2.4521484375
-0.565	2.45068359375
-0.564	2.44921875
-0.563	2.44775390625
-0.562	2.4462890625
-0.561	2.44482421875
-0.56	2.443359375
-0.559	2.44189453125
-0.558	2.4404296875
-0.557	2.43896484375
-0.556	2.4375
-0.555	2.43603515625
-0.554	2.4345703125
-0.553	2.43310546875
-0.552	2.431640625
-0.551	2.43017578125
-0.55	2.4287109375
-0.549	2.42724609375
-0.548	2.42578125
-0.547	2.42431640625
-0.546	2.4228515625
-0.545	2.42138671875
-0.544	2.419921875
-0.543	2.41845703125
-0.542	2.4169921875
-0.541	2.41552734375
-0.54	2.4140625
-0.539	2.41259765625
-0.538	2.4111328125
-0.537	2.40966796875
-0.536	2.408203125
-0.535	2.40771484375
-0.534	2.40625
-0.533	2.40478515625
-0.532	2.4033203125
-0.531	2.40185546875
-0.53	2.400390625
-0.529	2.39892578125
-0.528	2.3974609375
-0.527	2.39599609375
-0.526	2.39453125
-0.525	2.39306640625
-0.524	2.3916015625
-0.523	2.39013671875
-0.522	2.3896484375
-0.521	2.38818359375
-0.52	2.38671875
-0.519	2.38525390625
-0.518	2.3837890625
-0.517	2.38232421875
-0.516	2.380859375
-0.515	2.37939453125
-0.514	2.37890625
-0.513	2.37744140625
-0.512	2.3759765625
-0.511	2.37451171875
-0.51	2.373046875
-0.509	2.37158203125
-0.508	2.3701171875
-0.507	2.36962890625
-0.506	2.3681640625
-0.505	2.36669921875
-0.504	2.365234375
-0.503	2.36376953125
-0.502	2.36328125
-0.501	2.36181640625
-0.5	2.3603515625
-0.499	2.35888671875
-0.498	2.357421875
-0.497	2.35693359375
-0.496	2.35546875
-0.495	2.35400390625
-0.494	2.3525390625
-0.493	2.35205078125
-0.492	2.3505859375
-0.491	2.34912109375
-0.49	2.34765625
-0.489	2.34716796875
-0.488	2.345703125
-0.487	2.34423828125
-0.486	2.3427734375
-0.485	2.34228515625
-0.484	2.3408203125
-0.483	2.33935546875
-0.482	2.337890625
-0.481	2.33740234375
-0.48	2.3359375
-0.479	2.33447265625
-0.478	2.333984375
-0.477	2.33251953125
-0.476	2.3310546875
-0.475	2.33056640625
-0.474	2.3291015625
-0.473	2.32763671875
-0.472	2.3271484375
-0.471	2.32568359375
-0.47	2.32421875
-0.469	2.32373046875
-0.468	2.322265625
-0.467	2.32080078125
-0.466	2.3203125
-0.465	2.31884765625
-0.464	2.3173828125
-0.463	2.31689453125
-0.462	2.3154296875
-0.461	2.31396484375
-0.46	2.3134765625
-0.459	2.31201171875
-0.458	2.3115234375
-0.457	2.31005859375
-0.456	2.30859375
-0.455	2.30810546875
-0.454	2.306640625
-0.453	2.30615234375
-0.452	2.3046875
-0.451	2.30322265625
-0.45	2.302734375
-0.449	2.30126953125
-0.448	2.30078125
-0.447	2.29931640625
-0.446	2.298828125
-0.445	2.29736328125
-0.444	2.296875
-0.443	2.29541015625
-0.442	2.2939453125
-0.441	2.29345703125
-0.44	2.2919921875
-0.439	2.29150390625
-0.438	2.2900390625
-0.437	2.28955078125
-0.436	2.2880859375
-0.435	2.28759765625
-0.434	2.2861328125
-0.433	2.28564453125
-0.432	2.2841796875
-0.431	2.28369140625
-0.43	2.2822265625
-0.429	2.28173828125
-0.428	2.2802734375
-0.427	2.27978515625
-0.426	2.2783203125
-0.425	2.27783203125
-0.424	2.2763671875
-0.423	2.27587890625
-0.422	2.275390625
-0.421	2.27392578125
-0.42	2.2734375
-0.419	2.27197265625
-0.418	2.271484375
-0.417	2.27001953125
-0.416	2.26953125
-0.415	2.26904296875
-0.414	2.267578125
-0.413	2.26708984375
-0.412	2.265625
-0.411	2.26513671875
-0.41	2.2646484375
-0.409	2.26318359375
-0.408	2.2626953125
-0.407	2.26123046875
-0.406	2.2607421875
-0.405	2.26025390625
-0.404	2.2587890625
-0.403	2.25830078125
-0.402	2.2578125
-0.401	2.25634765625
-0.4	2.255859375
-0.399	2.25439453125
-0.398	2.25390625
-0.397	2.25341796875
-0.396	2.251953125
-0.395	2.25146484375
-0.394	2.2509765625
-0.393	2.24951171875
-0.392	2.2490234375
-0.391	2.24853515625
-0.39	2.248046875
-0.389	2.24658203125
-0.388	2.24609375
-0.387	2.24560546875
-0.386	2.244140625
-0.385	2.24365234375
-0.384	2.2431640625
-0.383	2.24267578125
-0.382	2.2412109375
-0.381	2.24072265625
-0.38	2.240234375
-0.379	2.23876953125
-0.378	2.23828125
-0.377	2.23779296875
-0.376	2.2373046875
-0.375	2.23681640625
-0.374	2.2353515625
-0.373	2.23486328125
-0.372	2.234375
-0.371	2.23388671875
-0.37	2.232421875
-0.369	2.23193359375
-0.368	2.2314453125
-0.367	2.23095703125
-0.366	2.23046875
-0.365	2.22900390625
-0.364	2.228515625
-0.363	2.22802734375
-0.362	2.2275390625
-0.361	2.22705078125
-0.36	2.2265625
-0.359	2.22509765625
-0.358	2.224609375
-0.357	2.22412109375
-0.356	2.2236328125
-0.355	2.22314453125
-0.354	2.22265625
-0.353	2.22216796875
-0.352	2.220703125
-0.351	2.22021484375
-0.35	2.2197265625
-0.349	2.21923828125
-0.348	2.21875
-0.347	2.21826171875
-0.346	2.2177734375
-0.345	2.21728515625
-0.344	2.216796875
-0.343	2.21533203125
-0.342	2.21484375
-0.341	2.21435546875
-0.34	2.2138671875
-0.339	2.21337890625
-0.338	2.212890625
-0.337	2.21240234375
-0.336	2.2119140625
-0.335	2.21142578125
-0.334	2.2109375
-0.333	2.21044921875
-0.332	2.2099609375
-0.331	2.20947265625
-0.33	2.208984375
-0.329	2.20751953125
-0.328	2.20703125
-0.327	2.20654296875
-0.326	2.2060546875
-0.325	2.20556640625
-0.324	2.205078125
-0.323	2.20458984375
-0.322	2.2041015625
-0.321	2.20361328125
-0.32	2.203125
-0.319	2.20263671875
-0.318	2.2021484375
-0.317	2.20166015625
-0.316	2.2021484375
-0.315	2.20166015625
-0.314	2.201171875
-0.313	2.20068359375
-0.312	2.2001953125
-0.311	2.19970703125
-0.31	2.19921875
-0.309	2.19873046875
-0.308	2.1982421875
-0.307	2.19775390625
-0.306	2.197265625
-0.305	2.19677734375
-0.304	2.1962890625
-0.303	2.19580078125
-0.302	2.1962890625
-0.301	2.19580078125
-0.3	2.1953125
-0.299	2.19482421875
-0.298	2.1943359375
-0.297	2.19384765625
-0.296	2.193359375
-0.295	2.19287109375
-0.294	2.193359375
-0.293	2.19287109375
-0.292	2.1923828125
-0.291	2.19189453125
-0.29	2.19140625
-0.289	2.19189453125
-0.288	2.19140625
-0.287	2.19091796875
-0.286	2.1904296875
-0.285	2.18994140625
-0.284	2.1904296875
-0.283	2.18994140625
-0.282	2.189453125
-0.281	2.18896484375
-0.28	2.1884765625
-0.279	2.18896484375
-0.278	2.1884765625
-0.277	2.18798828125
-0.276	2.1875
-0.275	2.18798828125
-0.274	2.1875
-0.273	2.18701171875
-0.272	2.1875
-0.271	2.18701171875
-0.27	2.1865234375
-0.269	2.18701171875
-0.268	2.1865234375
-0.267	2.18603515625
-0.266	2.1865234375
-0.265	2.18603515625
-0.264	2.185546875
-0.263	2.18603515625
-0.262	2.185546875
-0.261	2.18505859375
-0.26	2.185546875
-0.259	2.18505859375
-0.258	2.1845703125
-0.257	2.18505859375
-0.256	2.1845703125
-0.255	2.18505859375
-0.254	2.1845703125
-0.253	2.18505859375
-0.252	2.1845703125
-0.251	0
-0.25	2.18411171875
-0.249	2.1846
-0.248	2.18411171875
-0.247	2.1846
-0.246	2.18411171875
-0.245	2.1846
-0.244	2.18411171875
-0.243	2.1846
-0.242	2.18411171875
-0.241	2.1846
-0.24	2.18411171875
-0.239	2.1846
-0.238	2.18411171875
-0.237	2.1846
-0.236	2.18411171875
-0.235	2.1846
-0.234	2.18508828125
-0.233	2.1846
-0.232	2.18508828125
-0.231	2.1846
-0.23	2.18508828125
-0.229	2.1855765625
-0.228	2.18508828125
-0.227	2.1855765625
-0.226	2.18508828125
-0.225	2.1855765625
-0.224	2.18606484375
-0.223	2.1855765625
-0.222	2.18606484375
-0.221	2.186553125
-0.22	2.18704140625
-0.219	2.186553125
-0.218	2.18704140625
-0.217	2.1875296875
-0.216	2.18704140625
-0.215	2.1875296875
-0.214	2.18801796875
-0.213	2.18850625
-0.212	2.18899453125
-0.211	2.18850625
-0.21	2.18899453125
-0.209	2.1894828125
-0.208	2.18997109375
-0.207	2.190459375
-0.206	2.18997109375
-0.205	2.190459375
-0.204	2.19094765625
-0.203	2.1914359375
-0.202	2.19192421875
-0.201	2.1924125
-0.2	2.19290078125
-0.199	2.1933890625
-0.198	2.19387734375
-0.197	2.1933890625
-0.196	2.19387734375
-0.195	2.194365625
-0.194	2.19485390625
-0.193	2.1953421875
-0.192	2.19583046875
-0.191	2.19631875
-0.19	2.19680703125
-0.189	2.1972953125
-0.188	2.19778359375
-0.187	2.198271875
-0.186	2.19876015625
-0.185	2.1992484375
-0.184	2.19973671875
-0.183	2.200225
-0.182	2.20071328125
-0.181	2.2012015625
-0.18	2.20168984375
-0.179	2.202178125
-0.178	2.20266640625
-0.177	2.2031546875
-0.176	2.20461953125
-0.175	2.2051078125
-0.174	2.20559609375
-0.173	2.206084375
-0.172	2.20657265625
-0.171	2.2070609375
-0.17	2.20852578125
-0.169	2.2090140625
-0.168	2.20950234375
-0.167	2.209990625
-0.166	2.21047890625
-0.165	2.21194375
-0.164	2.21243203125
-0.163	2.2129203125
-0.162	2.21438515625
-0.161	2.2148734375
-0.16	2.21536171875
-0.159	2.2168265625
-0.158	2.21731484375
-0.157	2.217803125
-0.156	2.21926796875
-0.155	2.21975625
-0.154	2.22122109375
-0.153	2.221709375
-0.152	2.22317421875
-0.151	2.2236625
-0.15	2.22512734375
-0.149	2.225615625
-0.148	2.22708046875
-0.147	2.22756875
-0.146	2.22903359375
-0.145	2.2304984375
-0.144	2.23098671875
-0.143	2.2324515625
-0.142	2.23391640625
-0.141	2.2344046875
-0.14	2.23586953125
-0.139	2.237334375
-0.138	2.23879921875
-0.137	2.2392875
-0.136	2.24075234375
-0.135	2.2422171875
-0.134	2.24368203125
-0.133	2.245146875
-0.132	2.24661171875
-0.131	2.2471
-0.13	2.24856484375
-0.129	2.2500296875
-0.128	2.25149453125
-0.127	2.252959375
-0.126	2.25442421875
-0.125	2.2558890625
-0.124	2.25833046875
-0.123	2.2597953125
-0.122	2.26126015625
-0.121	2.262725
-0.12	2.26418984375
-0.119	2.2656546875
-0.118	2.26809609375
-0.117	2.2695609375
-0.116	2.27102578125
-0.115	2.2734671875
-0.114	2.27493203125
-0.113	2.276396875
-0.112	2.27786171875
-0.111	2.280303125
-0.11	2.28176796875
-0.109	2.284209375
-0.108	2.28567421875
-0.107	2.288115625
-0.106	2.28958046875
-0.105	2.292021875
-0.104	2.29348671875
-0.103	2.295928125
-0.102	2.29739296875
-0.101	2.299834375
-0.1	2.30227578125
-0.0990000000000001	2.3047171875
-0.0980000000000001	2.30618203125
-0.0970000000000001	2.3086234375
-0.0960000000000001	2.31106484375
-0.0950000000000001	2.31350625
-0.0940000000000001	2.31594765625
-0.0930000000000001	2.3183890625
-0.0920000000000001	2.32083046875
-0.0910000000000001	2.323271875
-0.0900000000000001	2.32571328125
-0.0890000000000001	2.32913125
-0.0880000000000001	2.33157265625
-0.0870000000000001	2.3340140625
-0.0860000000000001	2.33743203125
-0.0850000000000001	2.3398734375
-0.0840000000000001	2.34329140625
-0.0830000000000001	2.3457328125
-0.0820000000000001	2.34915078125
-0.0810000000000001	2.3515921875
-0.0800000000000001	2.35501015625
-0.0790000000000001	2.358428125
-0.0780000000000001	2.36184609375
-0.0770000000000001	2.3652640625
-0.0760000000000001	2.36770546875
-0.0750000000000001	2.3721
-0.0740000000000001	2.37551796875
-0.0730000000000001	2.3789359375
-0.0720000000000001	2.38235390625
-0.0710000000000001	2.385771875
-0.0700000000000001	2.39016640625
-0.0690000000000001	2.393584375
-0.0680000000000001	2.39797890625
-0.0670000000000001	2.4023734375
-0.0660000000000001	2.40579140625
-0.0650000000000001	2.4101859375
-0.0640000000000001	2.41458046875
-0.0630000000000001	2.4179984375
-0.0620000000000001	2.42239296875
-0.0610000000000001	2.4267875
-0.0600000000000001	2.43118203125
-0.0590000000000001	2.436553125
-0.0580000000000001	2.44094765625
-0.0570000000000001	2.4453421875
-0.056	2.45071328125
-0.055	2.456084375
-0.054	2.46145546875
-0.053	2.4668265625
-0.052	2.47219765625
-0.051	2.47756875
-0.05	2.48293984375
-0.049	2.4892875
-0.048	2.49563515625
-0.047	2.5019828125
-0.046	2.50833046875
-0.045	2.514678125
-0.044	2.52102578125
-0.043	2.52835
-0.042	2.53567421875
-0.041	2.5429984375
-0.04	2.55032265625
-0.039	2.5586234375
-0.038	2.56692421875
-0.037	2.575225
-0.036	2.58352578125
-0.035	2.5918265625
-0.034	2.60110390625
-0.033	2.61038125
-0.032	2.61965859375
-0.031	2.6299125
-0.03	2.64016640625
-0.029	2.651396875
-0.028	2.66262734375
-0.027	2.6738578125
-0.026	2.68606484375
-0.025	2.6992484375
-0.024	2.71243203125
-0.023	2.7265921875
-0.022	2.74172890625
-0.021	2.756865625
-0.02	2.77395546875
-0.019	2.7910453125
-0.018	2.80911171875
-0.017	2.8281546875
-0.016	2.84817421875
-0.015	2.870146875
-0.014	2.89407265625
-0.013	2.9199515625
-0.012	2.94778359375
-0.011	2.9785453125
-0.01	3.01223671875
-0.00900000000000001	3.0488578125
-0.00800000000000001	3.08938515625
-0.00700000000000001	3.1367484375
-0.00600000000000001	3.19192421875
-0.005	3.2578421875
-0.004	3.33840859375
-0.003	3.4424125
-0.002	3.59231484375
-0.001	3.8486625
0	Inf
0.001	3.84524453125
0.002	3.584990625
0.003	3.43411171875
0.004	3.325225
0.005	3.24172890625
0.00600000000000001	3.1738578125
0.00700000000000001	3.11575234375
0.00800000000000001	3.0644828125
0.00900000000000001	3.02004921875
0.01	2.9804984375
0.011	2.94387734375
0.012	2.9111625
0.013	2.88040078125
0.014	2.8515921875
0.015	2.82473671875
0.016	2.799834375
0.0169999999999999	2.77590859375
0.0179999999999999	2.7539359375
0.0189999999999999	2.73293984375
0.0199999999999999	2.7129203125
0.0209999999999999	2.69387734375
0.0219999999999999	2.6758109375
0.0229999999999999	2.65774453125
0.0239999999999999	2.64163125
0.0249999999999999	2.62551796875
0.0259999999999999	2.6094046875
0.0269999999999999	2.59426796875
0.0279999999999999	2.57913125
0.0289999999999999	2.56497109375
0.0299999999999999	2.5517875
0.0309999999999999	2.53762734375
0.0319999999999999	2.5254203125
0.0329999999999999	2.51223671875
0.0339999999999999	2.5000296875
0.0349999999999999	2.48879921875
0.0359999999999999	2.4765921875
0.0369999999999999	2.46536171875
0.0379999999999999	2.45413125
0.0389999999999999	2.44387734375
0.0399999999999999	2.4336234375
0.0409999999999999	2.42336953125
0.0419999999999999	2.413115625
0.0429999999999999	2.40286171875
0.0439999999999999	2.393584375
0.0449999999999999	2.38430703125
0.0459999999999999	2.3750296875
0.0469999999999999	2.36575234375
0.0479999999999999	2.356475
0.0489999999999999	2.34719765625
0.0499999999999999	2.338896875
0.0509999999999999	2.32961953125
0.0519999999999999	2.32131875
0.0529999999999999	2.31301796875
0.0539999999999999	2.3047171875
0.0549999999999999	2.29739296875
0.0559999999999999	2.2890921875
0.0569999999999999	2.28176796875
0.0579999999999999	2.2734671875
0.0589999999999999	2.26614296875
0.0599999999999999	2.25881875
0.0609999999999999	2.25149453125
0.0619999999999999	2.2441703125
0.0629999999999999	2.23684609375
0.0639999999999999	2.2304984375
0.0649999999999999	2.22317421875
0.0659999999999999	2.2168265625
0.0669999999999999	2.20950234375
0.0679999999999999	2.2031546875
0.069	2.19680703125
0.07	2.190459375
0.071	2.18411171875
0.072	2.1777640625
0.073	2.17141640625
0.074	2.16506875
0.075	2.15872109375
0.076	2.1523734375
0.077	2.14602578125
0.078	2.1406546875
0.079	2.13430703125
0.08	2.127959375
0.081	2.12258828125
0.082	2.1172171875
0.083	2.11086953125
0.084	2.1054984375
0.085	2.10012734375
0.086	2.0937796875
0.087	2.08840859375
0.088	2.0830375
0.089	2.07766640625
0.09	2.0722953125
0.091	2.06692421875
0.092	2.061553125
0.093	2.05618203125
0.094	2.0517875
0.095	2.04641640625
0.096	2.0410453125
0.097	2.03665078125
0.098	2.0312796875
0.099	2.02590859375
0.1	2.0215140625
0.101	2.01711953125
0.102	2.0117484375
0.103	2.00735390625
0.104	2.0019828125
0.105	1.99758828125
0.106	1.99319375
0.107	1.98879921875
0.108	1.983428125
0.109	1.97903359375
0.11	1.9746390625
0.111	1.97024453125
0.112	1.96585
0.113	1.96145546875
0.114	1.9570609375
0.115	1.95266640625
0.116	1.948271875
0.117	1.94290078125
0.118	1.93850625
0.119	1.93508828125
0.12	1.93069375
0.121	1.92629921875
0.122	1.9219046875
0.123	1.91751015625
0.124	1.913115625
0.125	1.90872109375
0.126	1.905303125
0.127	1.90090859375
0.128	1.8965140625
0.129	1.89211953125
0.13	1.8887015625
0.131	1.88430703125
0.132	1.8799125
0.133	1.87649453125
0.134	1.8721
0.135	1.86868203125
0.136	1.8642875
0.137	1.86086953125
0.138	1.856475
0.139	1.85305703125
0.14	1.8496390625
0.141	1.84524453125
0.142	1.8418265625
0.143	1.83743203125
0.144	1.8340140625
0.145	1.83059609375
0.146	1.827178125
0.147	1.82278359375
0.148	1.819365625
0.149	1.81594765625
0.15	1.8125296875
0.151	1.80813515625
0.152	1.8047171875
0.153	1.80129921875
0.154	1.79788125
0.155	1.79446328125
0.156	1.7910453125
0.157	1.78762734375
0.158	1.784209375
0.159	1.78079140625
0.16	1.7773734375
0.161	1.77395546875
0.162	1.7705375
0.163	1.76711953125
0.164	1.7637015625
0.165	1.76028359375
0.166	1.756865625
0.167	1.75344765625
0.168	1.7500296875
0.169	1.74661171875
0.17	1.74319375
0.171	1.73977578125
0.172	1.7363578125
0.173	1.73293984375
0.174	1.729521875
0.175	1.72610390625
0.176	1.7226859375
0.177	1.71926796875
0.178	1.71585
0.179	1.71340859375
0.18	1.709990625
0.181	1.70657265625
0.182	1.7031546875
0.183	1.70071328125
0.184	1.6972953125
0.185	1.69387734375
0.186	1.690459375
0.187	1.68801796875
0.188	1.6846
0.189	1.68118203125
0.19	1.678740625
0.191	1.67532265625
0.192	1.6719046875
0.193	1.66946328125
0.194	1.6660453125
0.195	1.66262734375
0.196	1.6601859375
0.197	1.65676796875
0.198	1.6543265625
0.199	1.65090859375
0.2	1.6484671875
0.201	1.64504921875
0.202	1.6426078125
0.203	1.63918984375
0.204	1.6367484375
0.205	1.63333046875
0.206	1.6308890625
0.207	1.62747109375
0.208	1.6250296875
0.209	1.62161171875
0.21	1.6191703125
0.211	1.61672890625
0.212	1.6133109375
0.213	1.61086953125
0.214	1.6074515625
0.215	1.60501015625
0.216	1.60256875
0.217	1.59915078125
0.218	1.596709375
0.219	1.59426796875
0.22	1.59085
0.221	1.58840859375
0.222	1.5859671875
0.223	1.58254921875
0.224	1.5801078125
0.225	1.57766640625
0.226	1.5742484375
0.227	1.57180703125
0.228	1.569365625
0.229	1.56594765625
0.23	1.56350625
0.231	1.56106484375
0.232	1.557646875
0.233	1.55520546875
0.234	1.5527640625
0.235	1.55032265625
0.236	1.5469046875
0.237	1.54446328125
0.238	1.542021875
0.239	1.53958046875
0.24	1.5361625
0.241	1.53372109375
0.242	1.5312796875
0.243	1.52883828125
0.244	1.5254203125
0.245	1.52297890625
0.246	1.5205375
0.247	1.51809609375
0.248	1.5156546875
0.249	1.51321328125
0.25	1.510771875
0.251	1.50735390625
0.252	1.5049125
0.253	1.50247109375
0.254	1.5000296875
0.255	1.49758828125
0.256	1.495146875
0.257	1.49270546875
0.258	1.4902640625
0.259	1.48782265625
0.26	1.48538125
0.261	1.48293984375
0.262	1.4804984375
0.263	1.47805703125
0.264	1.475615625
0.265	1.47317421875
0.266	1.4707328125
0.267	1.46829140625
0.268	1.46585
0.269	1.46340859375
0.27	1.4609671875
0.271	1.45852578125
0.272	1.456084375
0.273	1.45364296875
0.274	1.4512015625
0.275	1.44876015625
0.276	1.44631875
0.277	1.44387734375
0.278	1.4414359375
0.279	1.43899453125
0.28	1.436553125
0.281	1.43411171875
0.282	1.432646875
0.283	1.43020546875
0.284	1.4277640625
0.285	1.42532265625
0.286	1.42288125
0.287	1.42043984375
0.288	1.4179984375
0.289	1.41653359375
0.29	1.4140921875
0.291	1.41165078125
0.292	1.409209375
0.293	1.40676796875
0.294	1.4043265625
0.295	1.40188515625
0.296	1.39944375
0.297	1.39700234375
0.298	1.3945609375
0.299	1.39211953125
0.3	1.3906546875
0.301	1.38821328125
0.302	1.385771875
0.303	1.38333046875
0.304	1.3808890625
0.305	1.37844765625
0.306	1.3769828125
0.307	1.37454140625
0.308	1.3721
0.309	1.36965859375
0.31	1.3672171875
0.311	1.36477578125
0.312	1.3633109375
0.313	1.36086953125
0.314	1.358428125
0.315	1.35598671875
0.316	1.354521875
0.317	1.35208046875
0.318	1.3496390625
0.319	1.34719765625
0.32	1.3457328125
0.321	1.34329140625
0.322	1.34085
0.323	1.33840859375
0.324	1.33694375
0.325	1.33450234375
0.326	1.3320609375
0.327	1.33059609375
0.328	1.3281546875
0.329	1.32571328125
0.33	1.3242484375
0.331	1.32180703125
0.332	1.319365625
0.333	1.31790078125
0.334	1.315459375
0.335	1.31301796875
0.336	1.311553125
0.337	1.30911171875
0.338	1.3066703125
0.339	1.30520546875
0.34	1.3027640625
0.341	1.30129921875
0.342	1.2988578125
0.343	1.29641640625
0.344	1.2949515625
0.345	1.29251015625
0.346	1.2910453125
0.347	1.28860390625
0.348	1.2861625
0.349	1.28469765625
0.35	1.28225625
0.351	1.28079140625
0.352	1.27835
0.353	1.27688515625
0.354	1.27444375
0.355	1.27200234375
0.356	1.2705375
0.357	1.26809609375
0.358	1.26663125
0.359	1.26418984375
0.36	1.262725
0.361	1.26028359375
0.362	1.2578421875
0.363	1.25637734375
0.364	1.2539359375
0.365	1.25247109375
0.366	1.2500296875
0.367	1.24758828125
0.368	1.2461234375
0.369	1.24368203125
0.37	1.2422171875
0.371	1.23977578125
0.372	1.2383109375
0.373	1.23586953125
0.374	1.233428125
0.375	1.23196328125
0.376	1.229521875
0.377	1.22805703125
0.378	1.225615625
0.379	1.22415078125
0.38	1.221709375
0.381	1.22024453125
0.382	1.217803125
0.383	1.21633828125
0.384	1.213896875
0.385	1.21243203125
0.386	1.209990625
0.387	1.20852578125
0.388	1.206084375
0.389	1.20461953125
0.39	1.202178125
0.391	1.20071328125
0.392	1.198271875
0.393	1.19680703125
0.394	1.194365625
0.395	1.19290078125
0.396	1.1914359375
0.397	1.18899453125
0.398	1.1875296875
0.399	1.18508828125
0.4	1.1836234375
0.401	1.18118203125
0.402	1.1797171875
0.403	1.17825234375
0.404	1.1758109375
0.405	1.17434609375
0.406	1.1719046875
0.407	1.17043984375
0.408	1.168975
0.409	1.16653359375
0.41	1.16506875
0.411	1.16360390625
0.412	1.1611625
0.413	1.15969765625
0.414	1.15725625
0.415	1.15579140625
0.416	1.1543265625
0.417	1.15188515625
0.418	1.1504203125
0.419	1.14895546875
0.42	1.1465140625
0.421	1.14504921875
0.422	1.143584375
0.423	1.14114296875
0.424	1.139678125
0.425	1.13821328125
0.426	1.135771875
0.427	1.13430703125
0.428	1.131865625
0.429	1.13040078125
0.43	1.127959375
0.431	1.12649453125
0.432	1.1250296875
0.433	1.12258828125
0.434	1.1211234375
0.435	1.11868203125
0.436	1.1172171875
0.437	1.11575234375
0.438	1.1133109375
0.439	1.11184609375
0.44	1.11038125
0.441	1.10793984375
0.442	1.106475
0.443	1.10403359375
0.444	1.10256875
0.445	1.10110390625
0.446	1.0986625
0.447	1.09719765625
0.448	1.0957328125
0.449	1.09329140625
0.45	1.0918265625
0.451	1.09036171875
0.452	1.0879203125
0.453	1.08645546875
0.454	1.084990625
0.455	1.08352578125
0.456	1.081084375
0.457	1.07961953125
0.458	1.0781546875
0.459	1.07571328125
0.46	1.0742484375
0.461	1.07278359375
0.462	1.07131875
0.463	1.06887734375
0.464	1.0674125
0.465	1.06594765625
0.466	1.06350625
0.467	1.06204140625
0.468	1.0605765625
0.469	1.05911171875
0.47	1.057646875
0.471	1.05520546875
0.472	1.053740625
0.473	1.05227578125
0.474	1.0508109375
0.475	1.04836953125
0.476	1.0469046875
0.477	1.04543984375
0.478	1.0429984375
0.479	1.04153359375
0.48	1.0390921875
0.481	1.03762734375
0.482	1.0351859375
0.483	1.03372109375
0.484	1.03225625
0.485	1.02981484375
0.486	1.02835
0.487	1.02590859375
0.488	1.02444375
0.489	1.02297890625
0.49	1.0205375
0.491	1.01907265625
0.492	1.0176078125
0.493	1.01516640625
0.494	1.0137015625
0.495	1.01126015625
0.496	1.0097953125
0.497	1.00833046875
0.498	1.0058890625
0.499	1.00442421875
0.5	1.002959375
0.501	1.00149453125
0.502	0.999053125
0.503	0.99758828125
0.504	0.9961234375
0.505	0.99368203125
0.506	0.9922171875
0.507	0.99075234375
0.508	0.9883109375
0.509	0.98684609375
0.51	0.98538125
0.511	0.98391640625
0.512	0.981475
0.513	0.98001015625
0.514	0.9785453125
0.515	0.97708046875
0.516	0.9746390625
0.517	0.97317421875
0.518	0.971709375
0.519	0.97024453125
0.52	0.9687796875
0.521	0.96633828125
0.522	0.9648734375
0.523	0.96340859375
0.524	0.96194375
0.525	0.96047890625
0.526	0.9580375
0.527	0.95657265625
0.528	0.9551078125
0.529	0.95364296875
0.53	0.952178125
0.531	0.95071328125
0.532	0.948271875
0.533	0.94680703125
0.534	0.9453421875
0.535	0.94387734375
0.536	0.9424125
0.537	0.94094765625
0.538	0.9394828125
0.539	0.93801796875
0.54	0.9355765625
0.541	0.93411171875
0.542	0.932646875
0.543	0.93118203125
0.544	0.9297171875
0.545	0.92825234375
0.546	0.9267875
0.547	0.92532265625
0.548	0.9238578125
0.549	0.92239296875
0.55	0.920928125
0.551	0.91946328125
0.552	0.917021875
0.553	0.91555703125
0.554	0.9140921875
0.555	0.91262734375
0.556	0.9111625
0.557	0.90969765625
0.558	0.9082328125
0.559	0.90676796875
0.56	0.905303125
0.561	0.90383828125
0.562	0.9023734375
0.563	0.90090859375
0.564	0.89944375
0.565	0.89797890625
0.566	0.8965140625
0.567	0.89504921875
0.568	0.893584375
0.569	0.89211953125
0.57	0.8906546875
0.571	0.88918984375
0.572	0.887725
0.573	0.88626015625
0.574	0.8847953125
0.575	0.88333046875
0.576	0.881865625
0.577	0.88040078125
0.578	0.8789359375
0.579	0.87844765625
0.58	0.8769828125
0.581	0.87551796875
0.582	0.874053125
0.583	0.87258828125
0.584	0.8711234375
0.585	0.86965859375
0.586	0.86819375
0.587	0.86672890625
0.588	0.8652640625
0.589	0.86379921875
0.59	0.862334375
0.591	0.86086953125
0.592	0.86038125
0.593	0.85891640625
0.594	0.8574515625
0.595	0.85598671875
0.596	0.854521875
0.597	0.85305703125
0.598	0.8515921875
0.599	0.85012734375
0.6	0.8496390625
0.601	0.84817421875
0.602	0.846709375
0.603	0.84524453125
0.604	0.8437796875
0.605	0.84231484375
0.606	0.84085
0.607	0.84036171875
0.608	0.838896875
0.609	0.83743203125
0.61	0.8359671875
0.611	0.83450234375
0.612	0.8330375
0.613	0.83254921875
0.614	0.831084375
0.615	0.82961953125
0.616	0.8281546875
0.617	0.82668984375
0.618	0.8262015625
0.619	0.82473671875
0.62	0.823271875
0.621	0.82180703125
0.622	0.8203421875
0.623	0.81985390625
0.624	0.8183890625
0.625	0.81692421875
0.626	0.815459375
0.627	0.81497109375
0.628	0.81350625
0.629	0.81204140625
0.63	0.8105765625
0.631	0.80911171875
0.632	0.8086234375
0.633	0.80715859375
0.634	0.80569375
0.635	0.80422890625
0.636	0.803740625
0.637	0.80227578125
0.638	0.8008109375
0.639	0.80032265625
0.64	0.7988578125
0.641	0.79739296875
0.642	0.795928125
0.643	0.79543984375
0.644	0.793975
0.645	0.79251015625
0.646	0.7910453125
0.647	0.79055703125
0.648	0.7890921875
0.649	0.78762734375
0.65	0.7871390625
0.651	0.78567421875
0.652	0.784209375
0.653	0.78372109375
0.654	0.78225625
0.655	0.78079140625
0.656	0.780303125
0.657	0.77883828125
0.658	0.7773734375
0.659	0.77590859375
0.66	0.7754203125
0.661	0.77395546875
0.662	0.772490625
0.663	0.77200234375
0.664	0.7705375
0.665	0.77004921875
0.666	0.768584375
0.667	0.76711953125
0.668	0.76663125
0.669	0.76516640625
0.67	0.7637015625
0.671	0.76321328125
0.672	0.7617484375
0.673	0.76028359375
0.674	0.7597953125
0.675	0.75833046875
0.676	0.756865625
0.677	0.75637734375
0.678	0.7549125
0.679	0.75442421875
0.68	0.752959375
0.681	0.75149453125
0.682	0.75100625
0.683	0.74954140625
0.684	0.749053125
0.685	0.74758828125
0.686	0.7461234375
0.687	0.74563515625
0.688	0.7441703125
0.689	0.74368203125
0.69	0.7422171875
0.691	0.74075234375
0.692	0.7402640625
0.693	0.73879921875
0.694	0.7383109375
0.695	0.73684609375
0.696	0.7363578125
0.697	0.73489296875
0.698	0.733428125
0.699	0.73293984375
0.7	0.731475
0.701	0.73098671875
0.702	0.729521875
0.703	0.72903359375
0.704	0.72756875
0.705	0.72610390625
0.706	0.725615625
0.707	0.72415078125
0.708	0.7236625
0.709	0.72219765625
0.71	0.721709375
0.711	0.72024453125
0.712	0.71975625
0.713	0.71829140625
0.714	0.717803125
0.715	0.71633828125
0.716	0.71585
0.717	0.71438515625
0.718	0.713896875
0.719	0.71243203125
0.72	0.7109671875


==> Experiment10/data_exp10_1.txt <==
-1.00 -1.00 -11.63
-0.90 -1.00 -11.55
-0.80 -1.00 -11.76
-0.70 -1.00 -11.65
-0.60 -1.00 -11.84
-0.50 -1.00 -11.89
-0.40 -1.00 -11.64
-0.30 -1.00 -11.46
-0.20 -1.00 -11.88
-0.10 -1.00 -11.81
0.00 -1.00 -11.88
0.10 -1.00 -11.75
0.20 -1.00 -11.80
0.30 -1.00 -11.54
0.40 -1.00 -11.86
0.50 -1.00 -11.72
0.60 -1.00 -11.73
0.70 -1.00 -11.52
0.80 -1.00 -11.83
0.90 -1.00 -11.58
1.00 -1.00 -11.69
1.10 -1.00 -11.60
1.20 -1.00 -11.62
1.30 -1.00 -11.89
1.40 -1.00 -11.79
1.50 -1.00 -11.92
1.60 -1.00 -11.67
1.70 -1.00 -11.95
1.80 -1.00 -11.68
1.90 -1.00 -11.89
2.00 -1.00 -11.72
2.10 -1.00 -11.72
2.20 -1.00 -11.80
2.30 -1.00 -11.73
2.40 -1.00 -11.58
2.50 -1.00 -11.87
2.60 -1.00 -11.65
2.70 -1.00 -11.63
2.80 -1.00 -11.97
2.90 -1.00 -11.59
3.00 -1.00 -11.56
3.10 -1.00 -11.89
3.20 -1.00 -11.76
3.30 -1.00 -11.86
3.40 -1.00 -11.92
3.50 -1.00 -11.69
3.60 -1.00 -11.64
3.70 -1.00 -11.68
3.80 -1.00 -11.69
3.90 -1.00 -11.65
4.00 -1.00 -11.65
4.10 -1.00 -11.86
4.20 -1.00 -11.57
4.30 -1.00 -11.74
4.40 -1.00 -11.94
4.50 -1.00 -11.87
4.60 -1.00 -11.41
4.70 -1.00 -11.56
4.80 -1.00 -11.60
4.90 -1.00 -11.69
5.00 -1.00 -11.78

-1.00 -0.90 -11.81
-0.90 -0.90 -11.62
-0.80 -0.90 -11.76
-0.70 -0.90 -11.66
-0.60 -0.90 -11.75
-0.50 -0.90 -11.83
-0.40 -0.90 -11.50
-0.30 -0.90 -11.66
-0.20 -0.90 -11.68
-0.10 -0.90 -11.70
0.00 -0.90 -11.53
0.10 -0.90 -11.90
0.20 -0.90 -11.79
0.30 -0.90 -11.72
0.40 -0.90 -11.86
0.50 -0.90 -11.85
0.60 -0.90 -11.85
0.70 -0.90 -11.77
0.80 -0.90 -11.75
0.90 -0.90 -11.64
1.00 -0.90 -11.90
1.10 -0.90 -11.80
1.20 -0.90 -12.06
1.30 -0.90 -11.72
1.40 -0.90 -11.94
1.50 -0.90 -11.73
1.60 -0.90 -11.88
1.70 -0.90 -11.82
1.80 -0.90 -11.67
1.90 -0.90 -11.77
2.00 -0.90 -11.64
2.10 -0.90 -11.74
2.20 -0.90 -11.75
2.30 -0.90 -11.75
2.40 -0.90 -11.61
2.50 -0.90 -11.99
2.60 -0.90 -11.67
2.70 -0.90 -11.70
2.80 -0.90 -11.64
2.90 -0.90 -11.73
3.00 -0.90 -11.85
3.10 -0.90 -12.00
3.20 -0.90 -11.84
3.30 -0.90 -11.55
3.40 -0.90 -11.88
3.50 -0.90 -11.69
3.60 -0.90 -11.77
3.70 -0.90 -11.82
3.80 -0.90 -11.78
3.90 -0.90 -11.78
4.00 -0.90 -11.77
4.10 -0.90 -11.77
4.20 -0.90 -11.52
4.30 -0.90 -11.93
4.40 -0.90 -11.90
4.50 -0.90 -11.91
4.60 -0.90 -11.65
4.70 -0.90 -11.74
4.80 -0.90 -11.76
4.90 -0.90 -11.75
5.00 -0.90 -11.81

-1.00 -0.80 -11.83
-0.90 -0.80 -11.71
-0.80 -0.80 -11.70
-0.70 -0.80 -11.63
-0.60 -0.80 -11.71
-0.50 -0.80 -11.84
-0.40 -0.80 -11.81
-0.30 -0.80 -11.72
-0.20 -0.80 -11.63
-0.10 -0.80 -11.86
0.00 -0.80 -11.58
0.10 -0.80 -11.81
0.20 -0.80 -11.71
0.30 -0.80 -11.52
0.40 -0.80 -11.72
0.50 -0.80 -11.72
0.60 -0.80 -11.88
0.70 -0.80 -11.86
0.80 -0.80 -11.72
0.90 -0.80 -11.96
1.00 -0.80 -11.71
1.10 -0.80 -11.70
1.20 -0.80 -11.66
1.30 -0.80 -11.71
1.40 -0.80 -11.71
1.50 -0.80 -11.60
1.60 -0.80 -11.68
1.70 -0.80 -11.92
1.80 -0.80 -11.70
1.90 -0.80 -11.70
2.00 -0.80 -11.74
2.10 -0.80 -11.75
2.20 -0.80 -11.91
2.30 -0.80 -11.66
2.40 -0.80 -11.75
2.50 -0.80 -11.84
2.60 -0.80 -11.88
2.70 -0.80 -11.75
2.80 -0.80 -11.70
2.90 -0.80 -11.72
3.00 -0.80 -11.73
3.10 -0.80 -11.78
3.20 -0.80 -11.89
3.30 -0.80 -11.63
3.40 -0.80 -11.71
3.50 -0.80 -11.60
3.60 -0.80 -11.71
3.70 -0.80 -11.81
3.80 -0.80 -11.63
3.90 -0.80 -11.85
4.00 -0.80 -11.77
4.10 -0.80 -11.90
4.20 -0.80 -11.78
4.30 -0.80 -11.68
4.40 -0.80 -11.73
4.50 -0.80 -11.78
4.60 -0.80 -11.78
4.70 -0.80 -11.85
4.80 -0.80 -11.63
4.90 -0.80 -11.81
5.00 -0.80 -11.85

-1.00 -0.70 -11.75
-0.90 -0.70 -11.72
-0.80 -0.70 -11.70
-0.70 -0.70 -11.78
-0.60 -0.70 -11.74
-0.50 -0.70 -11.68
-0.40 -0.70 -11.80
-0.30 -0.70 -11.85
-0.20 -0.70 -11.93
-0.10 -0.70 -11.64
0.00 -0.70 -11.81
0.10 -0.70 -11.88
0.20 -0.70 -11.77
0.30 -0.70 -11.91
0.40 -0.70 -11.95
0.50 -0.70 -11.76
0.60 -0.70 -11.87
0.70 -0.70 -11.68
0.80 -0.70 -11.71
0.90 -0.70 -11.71
1.00 -0.70 -11.65
1.10 -0.70 -11.90
1.20 -0.70 -11.91
1.30 -0.70 -11.65
1.40 -0.70 -11.82
1.50 -0.70 -11.51
1.60 -0.70 -11.55
1.70 -0.70 -11.55
1.80 -0.70 -11.53
1.90 -0.70 -11.72
2.00 -0.70 -11.67
2.10 -0.70 -11.71
2.20 -0.70 -11.81
2.30 -0.70 -12.02
2.40 -0.70 -11.73
2.50 -0.70 -11.80
2.60 -0.70 -11.82
2.70 -0.70 -11.99
2.80 -0.70 -11.80
2.90 -0.70 -11.68
3.00 -0.70 -11.72
3.10 -0.70 -11.71
3.20 -0.70 -11.86
3.30 -0.70 -11.48
3.40 -0.70 -11.74
3.50 -0.70 -11.60
3.60 -0.70 -11.68
3.70 -0.70 -11.70
3.80 -0.70 -11.91
3.90 -0.70 -11.77
4.00 -0.70 -11.64
4.10 -0.70 -11.55
4.20 -0.70 -11.75
4.30 -0.70 -11.78
4.40 -0.70 -11.58
4.50 -0.70 -11.72
4.60 -0.70 -11.70
4.70 -0.70 -11.66
4.80 -0.70 -11.84
4.90 -0.70 -11.81
5.00 -0.70 -11.85

-1.00 -0.60 -11.73
-0.90 -0.60 -11.68
-0.80 -0.60 -11.91
-0.70 -0.60 -11.73
-0.60 -0.60 -11.78
-0.50 -0.60 -11.74
-0.40 -0.60 -11.66
-0.30 -0.60 -11.76
-0.20 -0.60 -11.63
-0.10 -0.60 -11.55
0.00 -0.60 -11.58
0.10 -0.60 -11.72
0.20 -0.60 -11.63
0.30 -0.60 -11.88
0.40 -0.60 -11.80
0.50 -0.60 -11.73
0.60 -0.60 -11.72
0.70 -0.60 -11.54
0.80 -0.60 -11.65
0.90 -0.60 -11.83
1.00 -0.60 -11.87
1.10 -0.60 -11.68
1.20 -0.60 -11.78
1.30 -0.60 -11.62
1.40 -0.60 -11.65
1.50 -0.60 -11.60
1.60 -0.60 -11.75
1.70 -0.60 -11.73
1.80 -0.60 -11.76
1.90 -0.60 -11.73
2.00 -0.60 -11.73
2.10 -0.60 -11.87
2.20 -0.60 -11.65
2.30 -0.60 -12.04
2.40 -0.60 -11.81
2.50 -0.60 -11.82
2.60 -0.60 -11.82
2.70 -0.60 -11.86
2.80 -0.60 -11.87
2.90 -0.60 -11.67
3.00 -0.60 -11.70
3.10 -0.60 -11.96
3.20 -0.60 -11.75
3.30 -0.60 -11.70
3.40 -0.60 -11.84
3.50 -0.60 -11.72
3.60 -0.60 -11.88
3.70 -0.60 -11.83
3.80 -0.60 -11.94
3.90 -0.60 -11.67
4.00 -0.60 -11.71
4.10 -0.60 -11.70
4.20 -0.60 -11.68
4.30 -0.60 -11.84
4.40 -0.60 -11.78
4.50 -0.60 -11.58
4.60 -0.60 -11.75
4.70 -0.60 -11.78
4.80 -0.60 -11.53
4.90 -0.60 -11.77
5.00 -0.60 -11.52

-1.00 -0.50 -11.89
-0.90 -0.50 -11.72
-0.80 -0.50 -11.90
-0.70 -0.50 -11.90
-0.60 -0.50 -11.79
-0.50 -0.50 -11.85
-0.40 -0.50 -11.65
-0.30 -0.50 -11.73
-0.20 -0.50 -11.89
-0.10 -0.50 -11.90
0.00 -0.50 -11.81
0.10 -0.50 -11.76
0.20 -0.50 -11.89
0.30 -0.50 -11.75
0.40 -0.50 -11.76
0.50 -0.50 -11.69
0.60 -0.50 -11.80
0.70 -0.50 -11.82
0.80 -0.50 -11.75
0.90 -0.50 -11.72
1.00 -0.50 -11.70
1.10 -0.50 -11.78
1.20 -0.50 -11.74
1.30 -0.50 -11.71
1.40 -0.50 -11.88
1.50 -0.50 -11.68
1.60 -0.50 -11.97
1.70 -0.50 -11.86
1.80 -0.50 -11.74
1.90 -0.50 -11.82
2.00 -0.50 -11.87
2.10 -0.50 -11.85
2.20 -0.50 -11.76
2.30 -0.50 -11.65
2.40 -0.50 -11.86
2.50 -0.50 -11.78
2.60 -0.50 -11.73
2.70 -0.50 -11.64
2.80 -0.50 -11.62
2.90 -0.50 -11.96
3.00 -0.50 -11.54
3.10 -0.50 -11.70
3.20 -0.50 -11.72
3.30 -0.50 -11.71
3.40 -0.50 -11.77
3.50 -0.50 -11.78
3.60 -0.50 -11.59
3.70 -0.50 -11.87
3.80 -0.50 -11.62
3.90 -0.50 -11.66
4.00 -0.50 -11.72
4.10 -0.50 -11.77
4.20 -0.50 -11.73
4.30 -0.50 -11.66
4.40 -0.50 -11.95
4.50 -0.50 -11.72
4.60 -0.50 -11.78
4.70 -0.50 -11.78
4.80 -0.50 -11.83
4.90 -0.50 -11.81
5.00 -0.50 -11.56

-1.00 -0.40 -11.66
-0.90 -0.40 -11.50
-0.80 -0.40 -11.65
-0.70 -0.40 -11.70
-0.60 -0.40 -11.92
-0.50 -0.40 -11.65
-0.40 -0.40 -11.71
-0.30 -0.40 -11.79
-0.20 -0.40 -11.91
-0.10 -0.40 -11.68
0.00 -0.40 -11.57
0.10 -0.40 -11.68
0.20 -0.40 -11.88
0.30 -0.40 -11.64
0.40 -0.40 -11.79
0.50 -0.40 -11.63
0.60 -0.40 -11.73
0.70 -0.40 -11.63
0.80 -0.40 -11.82
0.90 -0.40 -11.70
1.00 -0.40 -11.84
1.10 -0.40 -11.59
1.20 -0.40 -11.89
1.30 -0.40 -11.78
1.40 -0.40 -11.69
1.50 -0.40 -11.69
1.60 -0.40 -11.78
1.70 -0.40 -11.85
1.80 -0.40 -11.70
1.90 -0.40 -11.56
2.00 -0.40 -11.97
2.10 -0.40 -11.71
2.20 -0.40 -11.59
2.30 -0.40 -11.77
2.40 -0.40 -11.64
2.50 -0.40 -11.68
2.60 -0.40 -11.69
2.70 -0.40 -11.73
2.80 -0.40 -11.65
2.90 -0.40 -11.50
3.00 -0.40 -11.87
3.10 -0.40 -11.86
3.20 -0.40 -11.95
3.30 -0.40 -11.86
3.40 -0.40 -11.73
3.50 -0.40 -11.88
3.60 -0.40 -11.79
3.70 -0.40 -11.61
3.80 -0.40 -11.60
3.90 -0.40 -11.74
4.00 -0.40 -11.68
4.10 -0.40 -11.87
4.20 -0.40 -11.48
4.30 -0.40 -11.87
4.40 -0.40 -11.80
4.50 -0.40 -11.76
4.60 -0.40 -11.69
4.70 -0.40 -11.87
4.80 -0.40 -11.69
4.90 -0.40 -11.65
5.00 -0.40 -11.61

-1.00 -0.30 -11.82
-0.90 -0.30 -11.87
-0.80 -0.30 -11.78
-0.70 -0.30 -11.68
-0.60 -0.30 -11.76
-0.50 -0.30 -11.73
-0.40 -0.30 -11.59
-0.30 -0.30 -11.57
-0.20 -0.30 -11.79
-0.10 -0.30 -11.73
0.00 -0.30 -11.61
0.10 -0.30 -11.73
0.20 -0.30 -11.64
0.30 -0.30 -11.90
0.40 -0.30 -11.78
0.50 -0.30 -11.72
0.60 -0.30 -11.62
0.70 -0.30 -11.73
0.80 -0.30 -11.74
0.90 -0.30 -11.86
1.00 -0.30 -11.74
1.10 -0.30 -11.70
1.20 -0.30 -11.71
1.30 -0.30 -11.74
1.40 -0.30 -11.65
1.50 -0.30 -11.76
1.60 -0.30 -11.53
1.70 -0.30 -11.61
1.80 -0.30 -11.59
1.90 -0.30 -11.70
2.00 -0.30 -11.79
2.10 -0.30 -11.67
2.20 -0.30 -11.77
2.30 -0.30 -11.51
2.40 -0.30 -11.89
2.50 -0.30 -11.71
2.60 -0.30 -11.81
2.70 -0.30 -11.86
2.80 -0.30 -11.79
2.90 -0.30 -11.89
3.00 -0.30 -11.73
3.10 -0.30 -11.68
3.20 -0.30 -11.68
3.30 -0.30 -11.83
3.40 -0.30 -11.59
3.50 -0.30 -11.91
3.60 -0.30 -12.04
3.70 -0.30 -11.46
3.80 -0.30 -11.78
3.90 -0.30 -11.56
4.00 -0.30 -11.67
4.10 -0.30 -11.84
4.20 -0.30 -11.63
4.30 -0.30 -11.85
4.40 -0.30 -11.59
4.50 -0.30 -11.67
4.60 -0.30 -11.52
4.70 -0.30 -11.57
4.80 -0.30 -11.28
4.90 -0.30 -11.80
5.00 -0.30 -11.78

-1.00 -0.20 -11.79
-0.90 -0.20 -11.83
-0.80 -0.20 -11.59
-0.70 -0.20 -11.93
-0.60 -0.20 -11.73
-0.50 -0.20 -11.89
-0.40 -0.20 -11.71
-0.30 -0.20 -11.79
-0.20 -0.20 -11.70
-0.10 -0.20 -11.90
0.00 -0.20 -11.62
0.10 -0.20 -11.71
0.20 -0.20 -11.75
0.30 -0.20 -11.95
0.40 -0.20 -11.85
0.50 -0.20 -11.84
0.60 -0.20 -11.67
0.70 -0.20 -11.74
0.80 -0.20 -11.75
0.90 -0.20 -11.67
1.00 -0.20 -11.64
1.10 -0.20 -11.64
1.20 -0.20 -11.67
1.30 -0.20 -11.65
1.40 -0.20 -11.78
1.50 -0.20 -11.86
1.60 -0.20 -11.64
1.70 -0.20 -11.78
1.80 -0.20 -11.55
1.90 -0.20 -11.79
2.00 -0.20 -11.70
2.10 -0.20 -11.67
2.20 -0.20 -11.81
2.30 -0.20 -11.67
2.40 -0.20 -11.60
2.50 -0.20 -11.79
2.60 -0.20 -11.58
2.70 -0.20 -11.67
2.80 -0.20 -11.71
2.90 -0.20 -11.74
3.00 -0.20 -11.79
3.10 -0.20 -11.66
3.20 -0.20 -11.66
3.30 -0.20 -11.71
3.40 -0.20 -11.66
3.50 -0.20 -11.77
3.60 -0.20 -11.50
3.70 -0.20 -11.71
3.80 -0.20 -11.55
3.90 -0.20 -11.85
4.00 -0.20 -11.90
4.10 -0.20 -11.79
4.20 -0.20 -11.82
4.30 -0.20 -11.85
4.40 -0.20 -11.87
4.50 -0.20 -11.99
4.60 -0.20 -11.73
4.70 -0.20 -11.74
4.80 -0.20 -11.43
4.90 -0.20 -11.57
5.00 -0.20 -11.59

-1.00 -0.10 -11.70
-0.90 -0.10 -11.76
-0.80 -0.10 -11.75
-0.70 -0.10 -11.85
-0.60 -0.10 -11.55
-0.50 -0.10 -11.90
-0.40 -0.10 -11.68
-0.30 -0.10 -11.73
-0.20 -0.10 -11.63
-0.10 -0.10 -11.65
0.00 -0.10 -11.72
0.10 -0.10 -11.94
0.20 -0.10 -11.77
0.30 -0.10 -11.61
0.40 -0.10 -11.89
0.50 -0.10 -11.60
0.60 -0.10 -11.87
0.70 -0.10 -11.76
0.80 -0.10 -11.82
0.90 -0.10 -12.06
1.00 -0.10 -11.83
1.10 -0.10 -11.68
1.20 -0.10 -11.83
1.30 -0.10 -11.86
1.40 -0.10 -11.74
1.50 -0.10 -11.77
1.60 -0.10 -11.71
1.70 -0.10 -11.86
1.80 -0.10 -11.79
1.90 -0.10 -11.75
2.00 -0.10 -11.72
2.10 -0.10 -11.75
2.20 -0.10 -11.64
2.30 -0.10 -11.72
2.40 -0.10 -11.60
2.50 -0.10 -11.71
2.60 -0.10 -11.89
2.70 -0.10 -11.71
2.80 -0.10 -11.69
2.90 -0.10 -11.85
3.00 -0.10 -11.56
3.10 -0.10 -11.85
3.20 -0.10 -11.87
3.30 -0.10 -11.69
3.40 -0.10 -11.80
3.50 -0.10 -11.66
3.60 -0.10 -11.96
3.70 -0.10 -11.82
3.80 -0.10 -11.74
3.90 -0.10 -11.83
4.00 -0.10 -12.00
4.10 -0.10 -11.53
4.20 -0.10 -11.77
4.30 -0.10 -11.77
4.40 -0.10 -11.81
4.50 -0.10 -11.10
4.60 -0.10 -11.67
4.70 -0.10 -11.72
4.80 -0.10 -11.80
4.90 -0.10 -11.62
5.00 -0.10 -11.64

-1.00 0.00 -11.88
-0.90 0.00 -11.53
-0.80 0.00 -11.58
-0.70 0.00 -11.81
-0.60 0.00 -11.58
-0.50 0.00 -11.81
-0.40 0.00 -11.57
-0.30 0.00 -11.61
-0.20 0.00 -11.62
-0.10 0.00 -11.72
0.00 0.00 -12.75
0.10 0.00 -11.47
0.20 0.00 -11.82
0.30 0.00 -11.46
0.40 0.00 -11.81
0.50 0.00 -11.79
0.60 0.00 -11.75
0.70 0.00 -11.73
0.80 0.00 -11.74
0.90 0.00 -11.68
1.00 0.00 -11.63
1.10 0.00 -11.76
1.20 0.00 -11.69
1.30 0.00 -11.73
1.40 0.00 -11.73
1.50 0.00 -11.59
1.60 0.00 -11.53
1.70 0.00 -11.80
1.80 0.00 -11.50
1.90 0.00 -11.69
2.00 0.00 -11.61
2.10 0.00 -11.77
2.20 0.00 -11.82
2.30 0.00 -11.71
2.40 0.00 -11.65
2.50 0.00 -11.69
2.60 0.00 -11.39
2.70 0.00 -11.68
2.80 0.00 -11.48
2.90 0.00 -11.79
3.00 0.00 -11.65
3.10 0.00 -11.68
3.20 0.00 -11.73
3.30 0.00 -11.36
3.40 0.00 -11.64
3.50 0.00 -11.69
3.60 0.00 -11.51
3.70 0.00 -11.73
3.80 0.00 -11.54
3.90 0.00 -11.46
4.00 0.00 -11.61
4.10 0.00 -11.68
4.20 0.00 -11.57
4.30 0.00 -11.89
4.40 0.00 -11.68
4.50 0.00 -11.52
4.60 0.00 -11.93
4.70 0.00 -11.97
4.80 0.00 -11.69
4.90 0.00 -11.81
5.00 0.00 -11.81

-1.00 0.10 -11.75
-0.90 0.10 -11.90
-0.80 0.10 -11.72
-0.70 0.10 -11.86
-0.60 0.10 -11.72
-0.50 0.10 -11.76
-0.40 0.10 -11.68
-0.30 0.10 -11.89
-0.20 0.10 -11.69
-0.10 0.10 -11.94
0.00 0.10 -11.47
0.10 0.10 -11.76
0.20 0.10 -11.75
0.30 0.10 -11.83
0.40 0.10 -11.71
0.50 0.10 -11.74
0.60 0.10 -11.76
0.70 0.10 -11.82
0.80 0.10 -11.75
0.90 0.10 -11.65
1.00 0.10 -11.76
1.10 0.10 -11.50
1.20 0.10 -11.69
1.30 0.10 -11.69
1.40 0.10 -11.65
1.50 0.10 -11.53
1.60 0.10 -11.72
1.70 0.10 -11.82
1.80 0.10 -11.52
1.90 0.10 -11.61
2.00 0.10 -11.84
2.10 0.10 -11.77
2.20 0.10 -11.74
2.30 0.10 -11.67
2.40 0.10 -11.75
2.50 0.10 -11.53
2.60 0.10 -11.65
2.70 0.10 -11.64
2.80 0.10 -11.72
2.90 0.10 -11.75
3.00 0.10 -11.59
3.10 0.10 -11.72
3.20 0.10 -11.66
3.30 0.10 -11.75
3.40 0.10 -11.57
3.50 0.10 -11.75
3.60 0.10 -11.72
3.70 0.10 -11.86
3.80 0.10 -11.76
3.90 0.10 -11.82
4.00 0.10 -11.71
4.10 0.10 -11.80
4.20 0.10 -11.69
4.30 0.10 -11.79
4.40 0.10 -11.62
4.50 0.10 -11.61
4.60 0.10 -11.73
4.70 0.10 -11.47
4.80 0.10 -11.60
4.90 0.10 -11.60
5.00 0.10 -11.66

-1.00 0.20 -11.80
-0.90 0.20 -11.68
-0.80 0.20 -11.71
-0.70 0.20 -11.77
-0.60 0.20 -11.73
-0.50 0.20 -11.89
-0.40 0.20 -11.73
-0.30 0.20 -11.64
-0.20 0.20 -11.75
-0.10 0.20 -11.68
0.00 0.20 -11.82
0.10 0.20 -11.66
0.20 0.20 -11.77
0.30 0.20 -11.58
0.40 0.20 -11.87
0.50 0.20 -11.62
0.60 0.20 -11.59
0.70 0.20 -11.70
0.80 0.20 -11.70
0.90 0.20 -11.65
1.00 0.20 -11.69
1.10 0.20 -11.67
1.20 0.20 -11.91
1.30 0.20 -11.77
1.40 0.20 -11.65
1.50 0.20 -11.48
1.60 0.20 -11.61
1.70 0.20 -11.78
1.80 0.20 -11.66
1.90 0.20 -11.66
2.00 0.20 -11.84
2.10 0.20 -11.75
2.20 0.20 -11.71
2.30 0.20 -11.62
2.40 0.20 -11.73
2.50 0.20 -11.73
2.60 0.20 -11.62
2.70 0.20 -11.79
2.80 0.20 -11.81
2.90 0.20 -11.62
3.00 0.20 -11.68
3.10 0.20 -11.84
3.20 0.20 -11.72
3.30 0.20 -11.63
3.40 0.20 -11.71
3.50 0.20 -11.82
3.60 0.20 -11.60
3.70 0.20 -11.61
3.80 0.20 -11.63
3.90 0.20 -11.65
4.00 0.20 -11.60
4.10 0.20 -11.70
4.20 0.20 -11.73
4.30 0.20 -11.23
4.40 0.20 -11.59
4.50 0.20 -11.69
4.60 0.20 -11.58
4.70 0.20 -11.38
4.80 0.20 -10.87
4.90 0.20 -11.37
5.00 0.20 -11.34

-1.00 0.30 -11.54
-0.90 0.30 -11.77
-0.80 0.30 -11.52
-0.70 0.30 -11.91
-0.60 0.30 -11.63
-0.50 0.30 -11.75
-0.40 0.30 -11.90
-0.30 0.30 -11.90
-0.20 0.30 -11.95
-0.10 0.30 -11.82
0.00 0.30 -11.46
0.10 0.30 -11.70
0.20 0.30 -11.58
0.30 0.30 -11.75
0.40 0.30 -11.73
0.50 0.30 -11.62
0.60 0.30 -11.98
0.70 0.30 -11.55
0.80 0.30 -11.84
0.90 0.30 -11.68
1.00 0.30 -11.94
1.10 0.30 -11.73
1.20 0.30 -11.84
1.30 0.30 -11.75
1.40 0.30 -11.59
1.50 0.30 -11.62
1.60 0.30 -11.74
1.70 0.30 -11.80
1.80 0.30 -11.78
1.90 0.30 -11.59
2.00 0.30 -11.83
2.10 0.30 -11.87
2.20 0.30 -11.86
2.30 0.30 -11.74
2.40 0.30 -11.83
2.50 0.30 -11.71
2.60 0.30 -11.77
2.70 0.30 -11.87
2.80 0.30 -11.79
2.90 0.30 -11.93
3.00 0.30 -11.55
3.10 0.30 -11.79
3.20 0.30 -11.70
3.30 0.30 -11.72
3.40 0.30 -11.49
3.50 0.30 -11.63
3.60 0.30 -11.73
3.70 0.30 -11.77
3.80 0.30 -11.67
3.90 0.30 -11.40
4.00 0.30 -11.66
4.10 0.30 -11.79
4.20 0.30 -11.45
4.30 0.30 -11.27
4.40 0.30 -11.62
4.50 0.30 -11.49
4.60 0.30 -11.44
4.70 0.30 -11.67
4.80 0.30 -10.91
4.90 0.30 -11.22
5.00 0.30 -11.11

-1.00 0.40 -11.86
-0.90 0.40 -11.76
-0.80 0.40 -11.72
-0.70 0.40 -11.95
-0.60 0.40 -11.63
-0.50 0.40 -11.76
-0.40 0.40 -11.86
-0.30 0.40 -11.78
-0.20 0.40 -11.85
-0.10 0.40 -11.66
0.00 0.40 -11.81
0.10 0.40 -11.99
0.20 0.40 -11.60
0.30 0.40 -11.73
0.40 0.40 -11.58
0.50 0.40 -11.61
0.60 0.40 -11.95
0.70 0.40 -11.71
0.80 0.40 -11.72
0.90 0.40 -11.75
1.00 0.40 -11.76
1.10 0.40 -11.95
1.20 0.40 -11.83
1.30 0.40 -11.83
1.40 0.40 -11.67
1.50 0.40 -11.68
1.60 0.40 -11.81
1.70 0.40 -11.83
1.80 0.40 -11.75
1.90 0.40 -11.70
2.00 0.40 -11.69
2.10 0.40 -11.75
2.20 0.40 -11.74
2.30 0.40 -11.61
2.40 0.40 -11.77
2.50 0.40 -11.80
2.60 0.40 -11.81
2.70 0.40 -11.72
2.80 0.40 -11.64
2.90 0.40 -11.70
3.00 0.40 -11.77
3.10 0.40 -11.86
3.20 0.40 -11.66
3.30 0.40 -11.79
3.40 0.40 -11.55
3.50 0.40 -11.80
3.60 0.40 -11.63
3.70 0.40 -11.65
3.80 0.40 -11.70
3.90 0.40 -11.74
4.00 0.40 -11.61
4.10 0.40 -11.24
4.20 0.40 -11.35
4.30 0.40 -11.49
4.40 0.40 -11.67
4.50 0.40 -11.63
4.60 0.40 -11.18
4.70 0.40 -11.48
4.80 0.40 -11.37
4.90 0.40 -11.60
5.00 0.40 -11.47

-1.00 0.50 -11.72
-0.90 0.50 -11.85
-0.80 0.50 -11.72
-0.70 0.50 -11.76
-0.60 0.50 -11.73
-0.50 0.50 -11.69
-0.40 0.50 -11.63
-0.30 0.50 -11.72
-0.20 0.50 -11.84
-0.10 0.50 -11.60
0.00 0.50 -11.79
0.10 0.50 -11.74
0.20 0.50 -11.62
0.30 0.50 -11.62
0.40 0.50 -11.61
0.50 0.50 -11.58
0.60 0.50 -11.78
0.70 0.50 -11.80
0.80 0.50 -11.69
0.90 0.50 -11.66
1.00 0.50 -11.77
1.10 0.50 -11.94
1.20 0.50 -11.92
1.30 0.50 -11.43
1.40 0.50 -11.90
1.50 0.50 -11.67
1.60 0.50 -11.80
1.70 0.50 -11.77
1.80 0.50 -11.82
1.90 0.50 -11.58
2.00 0.50 -11.91
2.10 0.50 -11.54
2.20 0.50 -11.59
2.30 0.50 -11.69
2.40 0.50 -11.69
2.50 0.50 -11.81
2.60 0.50 -11.86
2.70 0.50 -11.89
2.80 0.50 -11.79
2.90 0.50 -11.64
3.00 0.50 -11.77
3.10 0.50 -11.87
3.20 0.50 -11.64
3.30 0.50 -11.68
3.40 0.50 -11.49
3.50 0.50 -11.82
3.60 0.50 -11.69
3.70 0.50 -11.72
3.80 0.50 -11.76
3.90 0.50 -11.28
4.00 0.50 -11.56
4.10 0.50 -11.57
4.20 0.50 -11.75
4.30 0.50 -11.30
4.40 0.50 -10.75
4.50 0.50 -11.52
4.60 0.50 -11.47
4.70 0.50 -11.66
4.80 0.50 -11.57
4.90 0.50 -10.85
5.00 0.50 -10.55

-1.00 0.60 -11.73
-0.90 0.60 -11.85
-0.80 0.60 -11.82
-0.70 0.60 -11.95
-0.60 0.60 -11.72
-0.50 0.60 -11.80
-0.40 0.60 -11.73
-0.30 0.60 -11.73
-0.20 0.60 -11.58
-0.10 0.60 -11.87
0.00 0.60 -11.75
0.10 0.60 -11.76
0.20 0.60 -11.59
0.30 0.60 -11.69
0.40 0.60 -11.95
0.50 0.60 -11.78
0.60 0.60 -11.60
0.70 0.60 -11.64
0.80 0.60 -11.76
0.90 0.60 -11.84
1.00 0.60 -11.82
1.10 0.60 -11.62
1.20 0.60 -11.75
1.30 0.60 -11.75
1.40 0.60 -11.50
1.50 0.60 -11.70
1.60 0.60 -11.78
1.70 0.60 -11.83
1.80 0.60 -11.84
1.90 0.60 -11.59
2.00 0.60 -11.72
2.10 0.60 -11.92
2.20 0.60 -11.75
2.30 0.60 -11.79
2.40 0.60 -11.67
2.50 0.60 -11.75
2.60 0.60 -11.82
2.70 0.60 -11.87
2.80 0.60 -11.49
2.90 0.60 -11.90
3.00 0.60 -11.78
3.10 0.60 -11.71
3.20 0.60 -11.49
3.30 0.60 -11.89
3.40 0.60 -11.47
3.50 0.60 -11.67
3.60 0.60 -11.30
3.70 0.60 -11.75
3.80 0.60 -11.61
3.90 0.60 -11.72
4.00 0.60 -11.73
4.10 0.60 -11.69
4.20 0.60 -11.26
4.30 0.60 -11.55
4.40 0.60 -11.71
4.50 0.60 -11.53
4.60 0.60 -11.28
4.70 0.60 -11.10
4.80 0.60 -11.51
4.90 0.60 -11.08
5.00 0.60 -11.60

-1.00 0.70 -11.52
-0.90 0.70 -11.75
-0.80 0.70 -11.86
-0.70 0.70 -11.68
-0.60 0.70 -11.74
-0.50 0.70 -11.82
-0.40 0.70 -11.87
-0.30 0.70 -11.73
-0.20 0.70 -11.74
-0.10 0.70 -11.62
0.00 0.70 -11.73
0.10 0.70 -11.84
0.20 0.70 -11.70
0.30 0.70 -11.55
0.40 0.70 -11.67
0.50 0.70 -11.80
0.60 0.70 -11.75
0.70 0.70 -11.81
0.80 0.70 -11.86
0.90 0.70 -11.63
1.00 0.70 -11.85
1.10 0.70 -11.66
1.20 0.70 -11.82
1.30 0.70 -11.67
1.40 0.70 -11.71
1.50 0.70 -11.68
1.60 0.70 -11.73
1.70 0.70 -11.68
1.80 0.70 -11.90
1.90 0.70 -11.66
2.00 0.70 -11.64
2.10 0.70 -11.83
2.20 0.70 -11.85
2.30 0.70 -11.80
2.40 0.70 -11.84
2.50 0.70 -11.75
2.60 0.70 -11.59
2.70 0.70 -11.68
2.80 0.70 -11.90
2.90 0.70 -11.82
3.00 0.70 -11.17
3.10 0.70 -11.58
3.20 0.70 -11.60
3.30 0.70 -11.55
3.40 0.70 -11.66
3.50 0.70 -11.71
3.60 0.70 -11.89
3.70 0.70 -11.56
3.80 0.70 -11.42
3.90 0.70 -11.50
4.00 0.70 -11.36
4.10 0.70 -11.68
4.20 0.70 -11.43
4.30 0.70 -11.26
4.40 0.70 -11.55
4.50 0.70 -11.20
4.60 0.70 -11.03
4.70 0.70 -11.36
4.80 0.70 -11.61
4.90 0.70 -11.63
5.00 0.70 -11.44

-1.00 0.80 -11.83
-0.90 0.80 -11.80
-0.80 0.80 -11.72
-0.70 0.80 -11.71
-0.60 0.80 -11.69
-0.50 0.80 -11.75
-0.40 0.80 -11.67
-0.30 0.80 -11.74
-0.20 0.80 -11.75
-0.10 0.80 -11.73
0.00 0.80 -11.74
0.10 0.80 -11.62
0.20 0.80 -11.70
0.30 0.80 -11.84
0.40 0.80 -11.58
0.50 0.80 -11.69
0.60 0.80 -11.90
0.70 0.80 -11.86
0.80 0.80 -11.65
0.90 0.80 -11.79
1.00 0.80 -11.76
1.10 0.80 -11.93
1.20 0.80 -11.73
1.30 0.80 -11.80
1.40 0.80 -11.78
1.50 0.80 -11.69
1.60 0.80 -11.81
1.70 0.80 -11.75
1.80 0.80 -11.83
1.90 0.80 -11.71
2.00 0.80 -11.72
2.10 0.80 -11.58
2.20 0.80 -11.71
2.30 0.80 -11.91
2.40 0.80 -11.55
2.50 0.80 -11.90
2.60 0.80 -11.73
2.70 0.80 -11.57
2.80 0.80 -11.78
2.90 0.80 -11.65
3.00 0.80 -11.49
3.10 0.80 -11.74
3.20 0.80 -11.54
3.30 0.80 -11.74
3.40 0.80 -11.71
3.50 0.80 -11.60
3.60 0.80 -11.73
3.70 0.80 -11.62
3.80 0.80 -11.76
3.90 0.80 -11.60
4.00 0.80 -11.75
4.10 0.80 -11.52
4.20 0.80 -11.77
4.30 0.80 -11.85
4.40 0.80 -11.05
4.50 0.80 -11.24
4.60 0.80 -11.63
4.70 0.80 -11.58
4.80 0.80 -11.29
4.90 0.80 -11.18
5.00 0.80 -10.78

-1.00 0.90 -11.58
-0.90 0.90 -11.86
-0.80 0.90 -11.96
-0.70 0.90 -11.71
-0.60 0.90 -11.64
-0.50 0.90 -11.72
-0.40 0.90 -11.80
-0.30 0.90 -11.86
-0.20 0.90 -11.67
-0.10 0.90 -11.71
0.00 0.90 -11.68
0.10 0.90 -11.65
0.20 0.90 -11.62
0.30 0.90 -11.85
0.40 0.90 -11.75
0.50 0.90 -11.66
0.60 0.90 -11.84
0.70 0.90 -11.69
0.80 0.90 -11.84
0.90 0.90 -11.60
1.00 0.90 -11.73
1.10 0.90 -11.79
1.20 0.90 -11.60
1.30 0.90 -11.89
1.40 0.90 -11.64
1.50 0.90 -11.81
1.60 0.90 -11.51
1.70 0.90 -11.84
1.80 0.90 -11.66
1.90 0.90 -11.75
2.00 0.90 -11.72
2.10 0.90 -11.81
2.20 0.90 -11.71
2.30 0.90 -11.53
2.40 0.90 -12.06
2.50 0.90 -12.00
2.60 0.90 -11.62
2.70 0.90 -11.53
2.80 0.90 -11.68
2.90 0.90 -11.68
3.00 0.90 -11.62
3.10 0.90 -11.13
3.20 0.90 -11.76
3.30 0.90 -11.80
3.40 0.90 -11.86
3.50 0.90 -11.68
3.60 0.90 -11.25
3.70 0.90 -11.65
3.80 0.90 -11.59
3.90 0.90 -11.64
4.00 0.90 -11.41
4.10 0.90 -10.64
4.20 0.90 -11.54
4.30 0.90 -11.31
4.40 0.90 -11.41
4.50 0.90 -11.72
4.60 0.90 -11.53
4.70 0.90 -10.79
4.80 0.90 -11.77
4.90 0.90 -11.45
5.00 0.90 -11.65

-1.00 1.00 -11.69
-0.90 1.00 -11.90
-0.80 1.00 -11.71
-0.70 1.00 -11.65
-0.60 1.00 -11.87
-0.50 1.00 -11.70
-0.40 1.00 -11.84
-0.30 1.00 -11.74
-0.20 1.00 -11.64
-0.10 1.00 -11.83
0.00 1.00 -11.63
0.10 1.00 -11.76
0.20 1.00 -11.69
0.30 1.00 -11.94
0.40 1.00 -11.76
0.50 1.00 -11.77
0.60 1.00 -11.82
0.70 1.00 -11.85
0.80 1.00 -11.76
0.90 1.00 -11.73
1.00 1.00 -11.78
1.10 1.00 -11.81
1.20 1.00 -11.69
1.30 1.00 -11.72
1.40 1.00 -12.05
1.50 1.00 -11.54
1.60 1.00 -11.82
1.70 1.00 -11.69
1.80 1.00 -11.72
1.90 1.00 -11.83
2.00 1.00 -11.74
2.10 1.00 -11.72
2.20 1.00 -11.80
2.30 1.00 -11.63
2.40 1.00 -11.79
2.50 1.00 -11.74
2.60 1.00 -11.73
2.70 1.00 -11.77
2.80 1.00 -11.85
2.90 1.00 -11.58
3.00 1.00 -11.83
3.10 1.00 -11.75
3.20 1.00 -11.70
3.30 1.00 -11.69
3.40 1.00 -10.87
3.50 1.00 -11.46
3.60 1.00 -11.58
3.70 1.00 -11.77
3.80 1.00 -11.15
3.90 1.00 -11.20
4.00 1.00 -11.64
4.10 1.00 -11.26
4.20 1.00 -11.22
4.30 1.00 -11.45
4.40 1.00 -11.66
4.50 1.00 -10.88
4.60 1.00 -11.51
4.70 1.00 -11.33
4.80 1.00 -11.55
4.90 1.00 -11.59
5.00 1.00 -11.61

-1.00 1.10 -11.96
-0.90 1.10 -11.72
-0.80 1.10 -11.80
-0.70 1.10 -11.80
-0.60 1.10 -11.86
-0.50 1.10 -11.81
-0.40 1.10 -11.87
-0.30 1.10 -11.69
-0.20 1.10 -11.72
-0.10 1.10 -11.75
0.00 1.10 -11.76
0.10 1.10 -11.82
0.20 1.10 -11.88
0.30 1.10 -11.85
0.40 1.10 -11.95
0.50 1.10 -11.94
0.60 1.10 -11.85
0.70 1.10 -11.64
0.80 1.10 -11.72
0.90 1.10 -11.79
1.00 1.10 -11.81
1.10 1.10 -11.82
1.20 1.10 -11.55
1.30 1.10 -11.71
1.40 1.10 -11.70
1.50 1.10 -11.76
1.60 1.10 -12.09
1.70 1.10 -11.69
1.80 1.10 -11.61
1.90 1.10 -11.64
2.00 1.10 -11.81
2.10 1.10 -11.81
2.20 1.10 -11.87
2.30 1.10 -11.64
2.40 1.10 -11.65
2.50 1.10 -11.63
2.60 1.10 -11.86
2.70 1.10 -11.45
2.80 1.10 -11.43
2.90 1.10 -11.78
3.00 1.10 -11.50
3.10 1.10 -11.62
3.20 1.10 -11.59
3.30 1.10 -11.67
3.40 1.10 -11.68
3.50 1.10 -11.70
3.60 1.10 -11.40
3.70 1.10 -11.52
3.80 1.10 -10.68
3.90 1.10 -11.74
4.00 1.10 -11.77
4.10 1.10 -11.56
4.20 1.10 -11.68
4.30 1.10 -11.72
4.40 1.10 -11.54
4.50 1.10 -11.64
4.60 1.10 -11.72
4.70 1.10 -11.48
4.80 1.10 -11.53
4.90 1.10 -11.37
5.00 1.10 -11.23

-1.00 1.20 -11.69
-0.90 1.20 -11.70
-0.80 1.20 -11.70
-0.70 1.20 -11.69
-0.60 1.20 -11.73
-0.50 1.20 -11.78
-0.40 1.20 -11.86
-0.30 1.20 -11.71
-0.20 1.20 -11.84
-0.10 1.20 -11.71
0.00 1.20 -11.69
0.10 1.20 -11.78
0.20 1.20 -11.51
0.30 1.20 -11.84
0.40 1.20 -11.69
0.50 1.20 -11.92
0.60 1.20 -11.82
0.70 1.20 -11.77
0.80 1.20 -11.73
0.90 1.20 -11.66
1.00 1.20 -11.69
1.10 1.20 -11.61
1.20 1.20 -11.71
1.30 1.20 -11.92
1.40 1.20 -11.75
1.50 1.20 -11.77
1.60 1.20 -11.77
1.70 1.20 -11.70
1.80 1.20 -11.81
1.90 1.20 -11.86
2.00 1.20 -11.68
2.10 1.20 -11.74
2.20 1.20 -11.73
2.30 1.20 -11.55
2.40 1.20 -11.90
2.50 1.20 -11.84
2.60 1.20 -11.35
2.70 1.20 -11.38
2.80 1.20 -11.76
2.90 1.20 -11.68
3.00 1.20 -11.71
3.10 1.20 -10.90
3.20 1.20 -11.75
3.30 1.20 -11.74
3.40 1.20 -11.57
3.50 1.20 -11.72
3.60 1.20 -10.61
3.70 1.20 -11.14
3.80 1.20 -11.82
3.90 1.20 -11.70
4.00 1.20 -11.47
4.10 1.20 -11.21
4.20 1.20 -11.63
4.30 1.20 -11.13
4.40 1.20 -11.82
4.50 1.20 -11.63
4.60 1.20 -11.50
4.70 1.20 -11.15
4.80 1.20 -11.27
4.90 1.20 -11.60
5.00 1.20 -11.22

-1.00 1.30 -11.71
-0.90 1.30 -11.80
-0.80 1.30 -11.65
-0.70 1.30 -11.57
-0.60 1.30 -11.83
-0.50 1.30 -11.82
-0.40 1.30 -11.79
-0.30 1.30 -11.61
-0.20 1.30 -11.66
-0.10 1.30 -11.83
0.00 1.30 -11.73
0.10 1.30 -11.85
0.20 1.30 -11.86
0.30 1.30 -11.58
0.40 1.30 -11.83
0.50 1.30 -11.43
0.60 1.30 -11.65
0.70 1.30 -11.85
0.80 1.30 -11.79
0.90 1.30 -11.89
1.00 1.30 -11.72
1.10 1.30 -11.71
1.20 1.30 -11.88
1.30 1.30 -11.72
1.40 1.30 -11.62
1.50 1.30 -11.81
1.60 1.30 -11.80
1.70 1.30 -11.79
1.80 1.30 -11.81
1.90 1.30 -11.66
2.00 1.30 -11.63
2.10 1.30 -11.45
2.20 1.30 -11.81
2.30 1.30 -11.71
2.40 1.30 -11.61
2.50 1.30 -10.70
2.60 1.30 -11.69
2.70 1.30 -11.72
2.80 1.30 -11.41
2.90 1.30 -11.49
3.00 1.30 -11.64
3.10 1.30 -11.70
3.20 1.30 -11.84
3.30 1.30 -11.47
3.40 1.30 -11.37
3.50 1.30 -11.46
3.60 1.30 -11.65
3.70 1.30 -11.66
3.80 1.30 -11.59
3.90 1.30 -11.77
4.00 1.30 -10.98
4.10 1.30 -11.68
4.20 1.30 -11.55
4.30 1.30 -11.62
4.40 1.30 -11.43
4.50 1.30 -11.65
4.60 1.30 -11.70
4.70 1.30 -11.16
4.80 1.30 -11.54
4.90 1.30 -11.29
5.00 1.30 -11.61

-1.00 1.40 -11.74
-0.90 1.40 -11.93
-0.80 1.40 -11.84
-0.70 1.40 -11.97
-0.60 1.40 -11.68
-0.50 1.40 -11.86
-0.40 1.40 -11.59
-0.30 1.40 -11.79
-0.20 1.40 -11.88
-0.10 1.40 -11.58
0.00 1.40 -11.73
0.10 1.40 -11.65
0.20 1.40 -11.74
0.30 1.40 -12.02
0.40 1.40 -11.72
0.50 1.40 -11.90
0.60 1.40 -11.50
0.70 1.40 -11.71
0.80 1.40 -11.75
0.90 1.40 -11.41
1.00 1.40 -12.05
1.10 1.40 -11.70
1.20 1.40 -11.82
1.30 1.40 -11.58
1.40 1.40 -11.60
1.50 1.40 -11.89
1.60 1.40 -11.82
1.70 1.40 -11.68
1.80 1.40 -11.73
1.90 1.40 -11.88
2.00 1.40 -11.72
2.10 1.40 -11.76
2.20 1.40 -11.44
2.30 1.40 -11.72
2.40 1.40 -11.54
2.50 1.40 -11.73
2.60 1.40 -11.48
2.70 1.40 -11.54
2.80 1.40 -11.55
2.90 1.40 -11.56
3.00 1.40 -11.84
3.10 1.40 -11.69
3.20 1.40 -11.43
3.30 1.40 -11.50
3.40 1.40 -11.21
3.50 1.40 -11.56
3.60 1.40 -11.50
3.70 1.40 -11.73
3.80 1.40 -11.52
3.90 1.40 -11.64
4.00 1.40 -11.59
4.10 1.40 -11.43
4.20 1.40 -11.60
4.30 1.40 -11.58
4.40 1.40 -11.51
4.50 1.40 -11.58
4.60 1.40 -11.33
4.70 1.40 -11.54
4.80 1.40 -11.30
4.90 1.40 -11.12
5.00 1.40 -11.24

-1.00 1.50 -11.92
-0.90 1.50 -11.73
-0.80 1.50 -11.60
-0.70 1.50 -11.51
-0.60 1.50 -11.60
-0.50 1.50 -11.68
-0.40 1.50 -11.69
-0.30 1.50 -11.76
-0.20 1.50 -11.86
-0.10 1.50 -11.77
0.00 1.50 -11.59
0.10 1.50 -11.53
0.20 1.50 -11.48
0.30 1.50 -11.62
0.40 1.50 -11.68
0.50 1.50 -11.67
0.60 1.50 -11.70
0.70 1.50 -11.68
0.80 1.50 -11.69
0.90 1.50 -11.81
1.00 1.50 -11.54
1.10 1.50 -11.76
1.20 1.50 -11.77
1.30 1.50 -11.81
1.40 1.50 -11.89
1.50 1.50 -11.86
1.60 1.50 -11.71
1.70 1.50 -11.74
1.80 1.50 -11.71
1.90 1.50 -11.43
2.00 1.50 -11.71
2.10 1.50 -11.78
2.20 1.50 -11.67
2.30 1.50 -11.60
2.40 1.50 -11.53
2.50 1.50 -11.72
2.60 1.50 -11.54
2.70 1.50 -11.78
2.80 1.50 -11.72
2.90 1.50 -11.63
3.00 1.50 -11.29
3.10 1.50 -11.58
3.20 1.50 -11.56
3.30 1.50 -11.63
3.40 1.50 -11.56
3.50 1.50 -11.62
3.60 1.50 -11.45
3.70 1.50 -10.98
3.80 1.50 -11.56
3.90 1.50 -11.66
4.00 1.50 -11.39
4.10 1.50 -11.51
4.20 1.50 -11.64
4.30 1.50 -11.60
4.40 1.50 -11.36
4.50 1.50 -11.60
4.60 1.50 -11.45
4.70 1.50 -11.47
4.80 1.50 -11.53
4.90 1.50 -11.17
5.00 1.50 -10.82

-1.00 1.60 -11.92
-0.90 1.60 -11.86
-0.80 1.60 -11.80
-0.70 1.60 -11.80
-0.60 1.60 -11.82
-0.50 1.60 -11.97
-0.40 1.60 -11.71
-0.30 1.60 -11.50
-0.20 1.60 -11.77
-0.10 1.60 -11.71
0.00 1.60 -11.53
0.10 1.60 -11.90
0.20 1.60 -11.86
0.30 1.60 -11.81
0.40 1.60 -11.81
0.50 1.60 -11.80
0.60 1.60 -11.86
0.70 1.60 -11.67
0.80 1.60 -11.89
0.90 1.60 -11.51
1.00 1.60 -11.82
1.10 1.60 -12.09
1.20 1.60 -11.82
1.30 1.60 -11.80
1.40 1.60 -11.82
1.50 1.60 -11.71
1.60 1.60 -11.61
1.70 1.60 -11.73
1.80 1.60 -11.84
1.90 1.60 -11.86
2.00 1.60 -11.80
2.10 1.60 -11.70
2.20 1.60 -11.60
2.30 1.60 -11.69
2.40 1.60 -11.69
2.50 1.60 -11.80
2.60 1.60 -11.30
2.70 1.60 -11.65
2.80 1.60 -11.63
2.90 1.60 -11.83
3.00 1.60 -11.56
3.10 1.60 -11.70
3.20 1.60 -11.74
3.30 1.60 -11.72
3.40 1.60 -11.70
3.50 1.60 -11.48
3.60 1.60 -11.64
3.70 1.60 -11.56
3.80 1.60 -11.41
3.90 1.60 -11.65
4.00 1.60 -11.46
4.10 1.60 -11.48
4.20 1.60 -11.21
4.30 1.60 -11.41
4.40 1.60 -11.63
4.50 1.60 -11.46
4.60 1.60 -11.63
4.70 1.60 -11.40
4.80 1.60 -10.92
4.90 1.60 -10.69
5.00 1.60 -11.21

-1.00 1.70 -11.81
-0.90 1.70 -11.75
-0.80 1.70 -11.71
-0.70 1.70 -11.49
-0.60 1.70 -11.81
-0.50 1.70 -11.86
-0.40 1.70 -11.77
-0.30 1.70 -11.83
-0.20 1.70 -11.78
-0.10 1.70 -11.71
0.00 1.70 -11.80
0.10 1.70 -12.01
0.20 1.70 -11.60
0.30 1.70 -11.80
0.40 1.70 -11.85
0.50 1.70 -11.77
0.60 1.70 -11.74
0.70 1.70 -11.84
0.80 1.70 -11.75
0.90 1.70 -11.58
1.00 1.70 -11.69
1.10 1.70 -11.71
1.20 1.70 -11.70
1.30 1.70 -11.76
1.40 1.70 -11.71
1.50 1.70 -11.74
1.60 1.70 -11.69
1.70 1.70 -11.64
1.80 1.70 -11.95
1.90 1.70 -11.66
2.00 1.70 -11.96
2.10 1.70 -11.74
2.20 1.70 -11.67
2.30 1.70 -11.64
2.40 1.70 -11.90
2.50 1.70 -11.65
2.60 1.70 -11.81
2.70 1.70 -11.62
2.80 1.70 -11.59
2.90 1.70 -11.34
3.00 1.70 -11.73
3.10 1.70 -11.79
3.20 1.70 -11.64
3.30 1.70 -11.85
3.40 1.70 -11.48
3.50 1.70 -11.45
3.60 1.70 -11.65
3.70 1.70 -11.65
3.80 1.70 -11.11
3.90 1.70 -11.05
4.00 1.70 -11.49
4.10 1.70 -11.40
4.20 1.70 -11.39
4.30 1.70 -11.13
4.40 1.70 -11.16
4.50 1.70 -11.52
4.60 1.70 -11.40
4.70 1.70 -11.54
4.80 1.70 -11.49
4.90 1.70 -11.14
5.00 1.70 -11.33

-1.00 1.80 -11.68
-0.90 1.80 -11.82
-0.80 1.80 -11.74
-0.70 1.80 -11.51
-0.60 1.80 -11.78
-0.50 1.80 -11.74
-0.40 1.80 -11.68
-0.30 1.80 -11.86
-0.20 1.80 -11.77
-0.10 1.80 -11.69
0.00 1.80 -11.50
0.10 1.80 -11.73
0.20 1.80 -11.74
0.30 1.80 -11.77
0.40 1.80 -11.75
0.50 1.80 -11.82
0.60 1.80 -11.80
0.70 1.80 -11.86
0.80 1.80 -11.65
0.90 1.80 -11.66
1.00 1.80 -11.72
1.10 1.80 -11.61
1.20 1.80 -11.51
1.30 1.80 -11.81
1.40 1.80 -11.70
1.50 1.80 -11.71
1.60 1.80 -11.74
1.70 1.80 -11.61
1.80 1.80 -11.88
1.90 1.80 -11.69
2.00 1.80 -11.80
2.10 1.80 -11.53
2.20 1.80 -11.81
2.30 1.80 -11.62
2.40 1.80 -11.62
2.50 1.80 -11.61
2.60 1.80 -11.84
2.70 1.80 -11.84
2.80 1.80 -11.66
2.90 1.80 -11.64
3.00 1.80 -11.49
3.10 1.80 -11.77
3.20 1.80 -11.63
3.30 1.80 -11.52
3.40 1.80 -11.64
3.50 1.80 -11.69
3.60 1.80 -11.43
3.70 1.80 -11.29
3.80 1.80 -11.67
3.90 1.80 -11.16
4.00 1.80 -11.21
4.10 1.80 -11.54
4.20 1.80 -11.46
4.30 1.80 -11.66
4.40 1.80 -11.11
4.50 1.80 -11.13
4.60 1.80 -10.97
4.70 1.80 -11.21
4.80 1.80 -11.40
4.90 1.80 -11.47
5.00 1.80 -11.53

-1.00 1.90 -12.03
-0.90 1.90 -11.80
-0.80 1.90 -11.84
-0.70 1.90 -11.68
-0.60 1.90 -11.51
-0.50 1.90 -11.82
-0.40 1.90 -11.56
-0.30 1.90 -11.85
-0.20 1.90 -11.76
-0.10 1.90 -11.85
0.00 1.90 -11.69
0.10 1.90 -11.61
0.20 1.90 -11.92
0.30 1.90 -11.39
0.40 1.90 -11.65
0.50 1.90 -11.58
0.60 1.90 -11.59
0.70 1.90 -11.67
0.80 1.90 -11.81
0.90 1.90 -11.81
1.00 1.90 -11.83
1.10 1.90 -11.64
1.20 1.90 -11.73
1.30 1.90 -11.84
1.40 1.90 -11.88
1.50 1.90 -11.43
1.60 1.90 -11.86
1.70 1.90 -11.57
1.80 1.90 -11.72
1.90 1.90 -11.57
2.00 1.90 -11.65
2.10 1.90 -11.71
2.20 1.90 -11.54
2.30 1.90 -11.69
2.40 1.90 -11.58
2.50 1.90 -11.67
2.60 1.90 -11.74
2.70 1.90 -11.25
2.80 1.90 -11.73
2.90 1.90 -11.58
3.00 1.90 -11.76
3.10 1.90 -11.60
3.20 1.90 -10.99
3.30 1.90 -11.73
3.40 1.90 -11.75
3.50 1.90 -11.53
3.60 1.90 -11.59
3.70 1.90 -11.67
3.80 1.90 -11.28
3.90 1.90 -11.58
4.00 1.90 -11.77
4.10 1.90 -11.62
4.20 1.90 -11.61
4.30 1.90 -11.53
4.40 1.90 -11.57
4.50 1.90 -11.66
4.60 1.90 -11.51
4.70 1.90 -11.34
4.80 1.90 -11.58
4.90 1.90 -11.25
5.00 1.90 -11.38

-1.00 2.00 -11.72
-0.90 2.00 -11.64
-0.80 2.00 -11.74
-0.70 2.00 -11.67
-0.60 2.00 -11.73
-0.50 2.00 -11.87
-0.40 2.00 -11.97
-0.30 2.00 -11.79
-0.20 2.00 -11.70
-0.10 2.00 -11.72
0.00 2.00 -11.61
0.10 2.00 -11.84
0.20 2.00 -11.84
0.30 2.00 -11.83
0.40 2.00 -11.69
0.50 2.00 -11.91
0.60 2.00 -11.72
0.70 2.00 -11.64
0.80 2.00 -11.72
0.90 2.00 -11.72
1.00 2.00 -11.74
1.10 2.00 -11.81
1.20 2.00 -11.68
1.30 2.00 -11.63
1.40 2.00 -11.72
1.50 2.00 -11.71
1.60 2.00 -11.80
1.70 2.00 -11.96
1.80 2.00 -11.80
1.90 2.00 -11.65
2.00 2.00 -11.70
2.10 2.00 -11.46
2.20 2.00 -11.57
2.30 2.00 -11.65
2.40 2.00 -11.77
2.50 2.00 -11.78
2.60 2.00 -11.41
2.70 2.00 -11.85
2.80 2.00 -11.60
2.90 2.00 -11.61
3.00 2.00 -11.40
3.10 2.00 -11.23
3.20 2.00 -11.51
3.30 2.00 -11.81
3.40 2.00 -11.71
3.50 2.00 -11.77
3.60 2.00 -11.53
3.70 2.00 -11.49
3.80 2.00 -11.42
3.90 2.00 -11.75
4.00 2.00 -11.72
4.10 2.00 -11.44
4.20 2.00 -11.23
4.30 2.00 -10.88
4.40 2.00 -11.29
4.50 2.00 -11.37
4.60 2.00 -11.34
4.70 2.00 -11.40
4.80 2.00 -11.24
4.90 2.00 -11.05
5.00 2.00 -10.79

-1.00 2.10 -11.72
-0.90 2.10 -11.77
-0.80 2.10 -11.71
-0.70 2.10 -11.67
-0.60 2.10 -11.87
-0.50 2.10 -11.85
-0.40 2.10 -11.89
-0.30 2.10 -11.88
-0.20 2.10 -11.73
-0.10 2.10 -11.75
0.00 2.10 -11.77
0.10 2.10 -11.88
0.20 2.10 -11.86
0.30 2.10 -11.67
0.40 2.10 -11.75
0.50 2.10 -11.54
0.60 2.10 -11.82
0.70 2.10 -11.73
0.80 2.10 -11.67
0.90 2.10 -11.81
1.00 2.10 -11.72
1.10 2.10 -11.81
1.20 2.10 -11.78
1.30 2.10 -11.15
1.40 2.10 -11.76
1.50 2.10 -11.78
1.60 2.10 -11.70
1.70 2.10 -11.73
1.80 2.10 -11.75
1.90 2.10 -11.71
2.00 2.10 -11.46
2.10 2.10 -11.46
2.20 2.10 -11.67
2.30 2.10 -11.53
2.40 2.10 -11.69
2.50 2.10 -11.77
2.60 2.10 -11.81
2.70 2.10 -11.71
2.80 2.10 -11.63
2.90 2.10 -11.44
3.00 2.10 -11.66
3.10 2.10 -11.69
3.20 2.10 -11.64
3.30 2.10 -11.57
3.40 2.10 -11.65
3.50 2.10 -11.47
3.60 2.10 -11.69
3.70 2.10 -11.59
3.80 2.10 -11.42
3.90 2.10 -11.53
4.00 2.10 -11.53
4.10 2.10 -11.08
4.20 2.10 -11.46
4.30 2.10 -11.49
4.40 2.10 -11.34
4.50 2.10 -11.38
4.60 2.10 -11.39
4.70 2.10 -11.20
4.80 2.10 -11.03
4.90 2.10 -10.13
5.00 2.10 -11.41

-1.00 2.20 -11.80
-0.90 2.20 -11.89
-0.80 2.20 -11.68
-0.70 2.20 -11.79
-0.60 2.20 -11.81
-0.50 2.20 -11.76
-0.40 2.20 -11.86
-0.30 2.20 -11.98
-0.20 2.20 -11.70
-0.10 2.20 -11.66
0.00 2.20 -11.82
0.10 2.20 -11.60
0.20 2.20 -11.81
0.30 2.20 -11.72
0.40 2.20 -11.69
0.50 2.20 -11.59
0.60 2.20 -11.80
0.70 2.20 -11.79
0.80 2.20 -11.75
0.90 2.20 -11.92
1.00 2.20 -11.80
1.10 2.20 -11.88
1.20 2.20 -11.93
1.30 2.20 -11.81
1.40 2.20 -11.96
1.50 2.20 -11.67
1.60 2.20 -11.61
1.70 2.20 -11.64
1.80 2.20 -11.81
1.90 2.20 -11.42
2.00 2.20 -11.57
2.10 2.20 -11.62
2.20 2.20 -11.85
2.30 2.20 -11.84
2.40 2.20 -11.76
2.50 2.20 -11.85
2.60 2.20 -11.64
2.70 2.20 -11.69
2.80 2.20 -11.66
2.90 2.20 -11.63
3.00 2.20 -11.76
3.10 2.20 -11.43
3.20 2.20 -11.61
3.30 2.20 -11.44
3.40 2.20 -10.97
3.50 2.20 -11.55
3.60 2.20 -11.53
3.70 2.20 -11.58
3.80 2.20 -11.44
3.90 2.20 -11.18
4.00 2.20 -11.36
4.10 2.20 -11.66
4.20 2.20 -11.43
4.30 2.20 -11.39
4.40 2.20 -11.44
4.50 2.20 -11.25
4.60 2.20 -11.66
4.70 2.20 -10.71
4.80 2.20 -11.43
4.90 2.20 -11.39
5.00 2.20 -11.06

-1.00 2.30 -11.73
-0.90 2.30 -11.72
-0.80 2.30 -11.66
-0.70 2.30 -11.75
-0.60 2.30 -11.83
-0.50 2.30 -11.65
-0.40 2.30 -11.80
-0.30 2.30 -11.51
-0.20 2.30 -11.68
-0.10 2.30 -11.85
0.00 2.30 -11.71
0.10 2.30 -11.99
0.20 2.30 -11.62
0.30 2.30 -12.03
0.40 2.30 -11.66
0.50 2.30 -11.69
0.60 2.30 -11.75
0.70 2.30 -11.80
0.80 2.30 -11.75
0.90 2.30 -11.87
1.00 2.30 -11.63
1.10 2.30 -11.74
1.20 2.30 -11.55
1.30 2.30 -11.74
1.40 2.30 -11.86
1.50 2.30 -11.60
1.60 2.30 -11.54
1.70 2.30 -11.64
1.80 2.30 -11.47
1.90 2.30 -11.32
2.00 2.30 -11.65
2.10 2.30 -11.65
2.20 2.30 -11.79
2.30 2.30 -11.42
2.40 2.30 -11.75
2.50 2.30 -11.67
2.60 2.30 -11.60
2.70 2.30 -11.36
2.80 2.30 -11.66
2.90 2.30 -11.74
3.00 2.30 -11.67
3.10 2.30 -11.41
3.20 2.30 -11.55
3.30 2.30 -11.53
3.40 2.30 -11.52
3.50 2.30 -11.63
3.60 2.30 -11.64
3.70 2.30 -11.45
3.80 2.30 -11.54
3.90 2.30 -10.91
4.00 2.30 -11.21
4.10 2.30 -11.28
4.20 2.30 -11.42
4.30 2.30 -11.22
4.40 2.30 -11.32
4.50 2.30 -11.35
4.60 2.30 -11.32
4.70 2.30 -11.10
4.80 2.30 -11.59
4.90 2.30 -11.19
5.00 2.30 -11.06

-1.00 2.40 -11.58
-0.90 2.40 -11.61
-0.80 2.40 -11.86
-0.70 2.40 -11.76
-0.60 2.40 -11.52
-0.50 2.40 -11.86
-0.40 2.40 -11.64
-0.30 2.40 -11.70
-0.20 2.40 -11.72
-0.10 2.40 -11.85
0.00 2.40 -11.65
0.10 2.40 -11.75
0.20 2.40 -11.77
0.30 2.40 -11.80
0.40 2.40 -11.88
0.50 2.40 -11.69
0.60 2.40 -11.67
0.70 2.40 -11.71
0.80 2.40 -11.54
0.90 2.40 -11.94
1.00 2.40 -11.79
1.10 2.40 -11.65
1.20 2.40 -11.81
1.30 2.40 -11.45
1.40 2.40 -11.54
1.50 2.40 -11.53
1.60 2.40 -11.69
1.70 2.40 -11.37
1.80 2.40 -11.79
1.90 2.40 -11.58
2.00 2.40 -11.77
2.10 2.40 -11.69
2.20 2.40 -11.70
2.30 2.40 -11.69
2.40 2.40 -11.67
2.50 2.40 -11.54
2.60 2.40 -11.25
2.70 2.40 -11.61
2.80 2.40 -11.65
2.90 2.40 -11.66
3.00 2.40 -11.84
3.10 2.40 -11.40
3.20 2.40 -11.75
3.30 2.40 -11.67
3.40 2.40 -11.47
3.50 2.40 -11.56
3.60 2.40 -11.60
3.70 2.40 -11.56
3.80 2.40 -10.96
3.90 2.40 -11.24
4.00 2.40 -11.41
4.10 2.40 -11.53
4.20 2.40 -11.48
4.30 2.40 -11.54
4.40 2.40 -11.35
4.50 2.40 -10.65
4.60 2.40 -11.17
4.70 2.40 -11.16
4.80 2.40 -10.93
4.90 2.40 -11.17
5.00 2.40 -11.40

-1.00 2.50 -11.87
-0.90 2.50 -11.99
-0.80 2.50 -11.84
-0.70 2.50 -11.80
-0.60 2.50 -11.82
-0.50 2.50 -11.78
-0.40 2.50 -11.68
-0.30 2.50 -11.71
-0.20 2.50 -11.79
-0.10 2.50 -11.71
0.00 2.50 -11.69
0.10 2.50 -11.53
0.20 2.50 -11.73
0.30 2.50 -11.71
0.40 2.50 -11.80
0.50 2.50 -11.81
0.60 2.50 -11.75
0.70 2.50 -11.75
0.80 2.50 -11.90
0.90 2.50 -12.00
1.00 2.50 -11.74
1.10 2.50 -11.63
1.20 2.50 -11.84
1.30 2.50 -10.70
1.40 2.50 -11.73
1.50 2.50 -11.72
1.60 2.50 -11.80
1.70 2.50 -11.65
1.80 2.50 -11.61
1.90 2.50 -11.67
2.00 2.50 -11.78
2.10 2.50 -11.77
2.20 2.50 -11.85
2.30 2.50 -11.67
2.40 2.50 -11.54
2.50 2.50 -11.51
2.60 2.50 -11.40
2.70 2.50 -11.81
2.80 2.50 -11.55
2.90 2.50 -11.51
3.00 2.50 -11.78
3.10 2.50 -11.46
3.20 2.50 -11.62
3.30 2.50 -11.51
3.40 2.50 -11.53
3.50 2.50 -11.28
3.60 2.50 -11.44
3.70 2.50 -10.90
3.80 2.50 -11.51
3.90 2.50 -11.53
4.00 2.50 -11.48
4.10 2.50 -11.38
4.20 2.50 -11.29
4.30 2.50 -11.34
4.40 2.50 -10.73
4.50 2.50 -11.33
4.60 2.50 -11.27
4.70 2.50 -10.93
4.80 2.50 -11.27
4.90 2.50 -11.36
5.00 2.50 -11.03

-1.00 2.60 -11.65
-0.90 2.60 -11.64
-0.80 2.60 -11.90
-0.70 2.60 -11.60
-0.60 2.60 -11.82
-0.50 2.60 -11.73
-0.40 2.60 -11.80
-0.30 2.60 -11.86
-0.20 2.60 -11.56
-0.10 2.60 -11.89
0.00 2.60 -11.39
0.10 2.60 -11.71
0.20 2.60 -11.82
0.30 2.60 -11.87
0.40 2.60 -11.81
0.50 2.60 -11.86
0.60 2.60 -11.72
0.70 2.60 -11.65
0.80 2.60 -11.82
0.90 2.60 -11.62
1.00 2.60 -11.73
1.10 2.60 -11.86
1.20 2.60 -11.78
1.30 2.60 -11.65
1.40 2.60 -11.48
1.50 2.60 -11.54
1.60 2.60 -11.30
1.70 2.60 -11.73
1.80 2.60 -11.63
1.90 2.60 -11.74
2.00 2.60 -11.41
2.10 2.60 -11.81
2.20 2.60 -11.76
2.30 2.60 -11.61
2.40 2.60 -11.25
2.50 2.60 -11.40
2.60 2.60 -11.63
2.70 2.60 -11.57
2.80 2.60 -11.65
2.90 2.60 -11.49
3.00 2.60 -11.65
3.10 2.60 -11.33
3.20 2.60 -11.55
3.30 2.60 -11.44
3.40 2.60 -11.47
3.50 2.60 -11.55
3.60 2.60 -11.66
3.70 2.60 -11.32
3.80 2.60 -11.24
3.90 2.60 -11.67
4.00 2.60 -11.38
4.10 2.60 -11.47
4.20 2.60 -10.60
4.30 2.60 -11.22
4.40 2.60 -11.28
4.50 2.60 -11.18
4.60 2.60 -11.33
4.70 2.60 -10.86
4.80 2.60 -11.21
4.90 2.60 -10.97
5.00 2.60 -9.80

-1.00 2.70 -11.63
-0.90 2.70 -11.92
-0.80 2.70 -11.74
-0.70 2.70 -11.54
-0.60 2.70 -11.73
-0.50 2.70 -11.64
-0.40 2.70 -11.73
-0.30 2.70 -11.80
-0.20 2.70 -11.68
-0.10 2.70 -11.79
0.00 2.70 -11.68
0.10 2.70 -11.74
0.20 2.70 -11.85
0.30 2.70 -11.62
0.40 2.70 -11.57
0.50 2.70 -11.89
0.60 2.70 -11.71
0.70 2.70 -11.72
0.80 2.70 -11.65
0.90 2.70 -11.73
1.00 2.70 -11.77
1.10 2.70 -11.89
1.20 2.70 -11.65
1.30 2.70 -11.72
1.40 2.70 -11.70
1.50 2.70 -11.78
1.60 2.70 -11.69
1.70 2.70 -11.30
1.80 2.70 -11.84
1.90 2.70 -11.65
2.00 2.70 -11.85
2.10 2.70 -11.72
2.20 2.70 -11.69
2.30 2.70 -11.57
2.40 2.70 -11.57
2.50 2.70 -11.81
2.60 2.70 -11.60
2.70 2.70 -11.61
2.80 2.70 -11.33
2.90 2.70 -11.22
3.00 2.70 -11.50
3.10 2.70 -11.49
3.20 2.70 -11.44
3.30 2.70 -11.54
3.40 2.70 -11.05
3.50 2.70 -11.28
3.60 2.70 -11.29
3.70 2.70 -11.35
3.80 2.70 -11.40
3.90 2.70 -11.17
4.00 2.70 -11.05
4.10 2.70 -10.74
4.20 2.70 -11.30
4.30 2.70 -11.28
4.40 2.70 -11.45
4.50 2.70 -11.22
4.60 2.70 -11.01
4.70 2.70 -10.70
4.80 2.70 -11.40
4.90 2.70 -11.01
5.00 2.70 -10.83

-1.00 2.80 -11.97
-0.90 2.80 -11.76
-0.80 2.80 -11.70
-0.70 2.80 -11.77
-0.60 2.80 -11.69
-0.50 2.80 -11.62
-0.40 2.80 -11.76
-0.30 2.80 -11.79
-0.20 2.80 -11.79
-0.10 2.80 -11.94
0.00 2.80 -11.48
0.10 2.80 -11.68
0.20 2.80 -11.81
0.30 2.80 -11.86
0.40 2.80 -11.73
0.50 2.80 -11.79
0.60 2.80 -11.75
0.70 2.80 -11.90
0.80 2.80 -11.70
0.90 2.80 -11.80
1.00 2.80 -11.85
1.10 2.80 -11.70
1.20 2.80 -11.76
1.30 2.80 -11.79
1.40 2.80 -11.57
1.50 2.80 -11.72
1.60 2.80 -11.61
1.70 2.80 -11.59
1.80 2.80 -11.30
1.90 2.80 -11.47
2.00 2.80 -11.60
2.10 2.80 -11.63
2.20 2.80 -11.59
2.30 2.80 -11.66
2.40 2.80 -11.43
2.50 2.80 -11.55
2.60 2.80 -11.25
2.70 2.80 -11.33
2.80 2.80 -11.53
2.90 2.80 -11.60
3.00 2.80 -11.60
3.10 2.80 -11.62
3.20 2.80 -11.73
3.30 2.80 -11.10
3.40 2.80 -11.07
3.50 2.80 -11.41
3.60 2.80 -11.48
3.70 2.80 -11.47
3.80 2.80 -11.41
3.90 2.80 -11.13
4.00 2.80 -10.54
4.10 2.80 -11.12
4.20 2.80 -11.43
4.30 2.80 -11.45
4.40 2.80 -11.22
4.50 2.80 -10.92
4.60 2.80 -10.81
4.70 2.80 -10.31
4.80 2.80 -10.62
4.90 2.80 -11.13
5.00 2.80 -11.24

-1.00 2.90 -11.59
-0.90 2.90 -11.73
-0.80 2.90 -11.74
-0.70 2.90 -11.74
-0.60 2.90 -11.87
-0.50 2.90 -11.96
-0.40 2.90 -11.50
-0.30 2.90 -11.69
-0.20 2.90 -11.67
-0.10 2.90 -11.62
0.00 2.90 -11.79
0.10 2.90 -11.75
0.20 2.90 -11.72
0.30 2.90 -11.71
0.40 2.90 -11.67
0.50 2.90 -11.64
0.60 2.90 -11.90
0.70 2.90 -11.76
0.80 2.90 -11.78
0.90 2.90 -11.55
1.00 2.90 -11.58
1.10 2.90 -11.78
1.20 2.90 -11.52
1.30 2.90 -11.56
1.40 2.90 -11.56
1.50 2.90 -11.63
1.60 2.90 -11.83
1.70 2.90 -10.85
1.80 2.90 -11.66
1.90 2.90 -11.58
2.00 2.90 -11.61
2.10 2.90 -11.44
2.20 2.90 -11.44
2.30 2.90 -11.70
2.40 2.90 -11.66
2.50 2.90 -11.51
2.60 2.90 -11.49
2.70 2.90 -11.59
2.80 2.90 -11.56
2.90 2.90 -11.55
3.00 2.90 -11.48
3.10 2.90 -11.62
3.20 2.90 -11.48
3.30 2.90 -11.45
3.40 2.90 -11.57
3.50 2.90 -11.38
3.60 2.90 -11.55
3.70 2.90 -11.03
3.80 2.90 -11.26
3.90 2.90 -11.45
4.00 2.90 -11.16
4.10 2.90 -11.48
4.20 2.90 -11.14
4.30 2.90 -10.97
4.40 2.90 -11.36
4.50 2.90 -10.88
4.60 2.90 -10.60
4.70 2.90 -10.69
4.80 2.90 -11.06
4.90 2.90 -10.95
5.00 2.90 -10.96

-1.00 3.00 -11.56
-0.90 3.00 -11.85
-0.80 3.00 -11.73
-0.70 3.00 -11.72
-0.60 3.00 -11.70
-0.50 3.00 -11.54
-0.40 3.00 -11.87
-0.30 3.00 -11.73
-0.20 3.00 -11.79
-0.10 3.00 -11.56
0.00 3.00 -11.65
0.10 3.00 -11.59
0.20 3.00 -11.68
0.30 3.00 -11.55
0.40 3.00 -11.77
0.50 3.00 -11.77
0.60 3.00 -11.78
0.70 3.00 -11.17
0.80 3.00 -11.49
0.90 3.00 -11.62
1.00 3.00 -11.83
1.10 3.00 -11.50
1.20 3.00 -11.71
1.30 3.00 -11.64
1.40 3.00 -11.84
1.50 3.00 -11.29
1.60 3.00 -11.56
1.70 3.00 -11.73
1.80 3.00 -11.49
1.90 3.00 -11.76
2.00 3.00 -11.40
2.10 3.00 -11.66
2.20 3.00 -11.76
2.30 3.00 -11.67
2.40 3.00 -11.84
2.50 3.00 -11.78
2.60 3.00 -11.65
2.70 3.00 -11.50
2.80 3.00 -11.60
2.90 3.00 -11.48
3.00 3.00 -11.33
3.10 3.00 -11.09
3.20 3.00 -11.45
3.30 3.00 -11.29
3.40 3.00 -11.52
3.50 3.00 -11.50
3.60 3.00 -11.25
3.70 3.00 -10.83
3.80 3.00 -10.96
3.90 3.00 -11.65
4.00 3.00 -11.35
4.10 3.00 -11.20
4.20 3.00 -11.15
4.30 3.00 -11.29
4.40 3.00 -11.11
4.50 3.00 -10.96
4.60 3.00 -11.01
4.70 3.00 -10.98
4.80 3.00 -10.96
4.90 3.00 -11.20
5.00 3.00 -10.95

-1.00 3.10 -11.71
-0.90 3.10 -11.63
-0.80 3.10 -11.88
-0.70 3.10 -11.69
-0.60 3.10 -11.64
-0.50 3.10 -11.89
-0.40 3.10 -11.59
-0.30 3.10 -11.79
-0.20 3.10 -11.88
-0.10 3.10 -11.82
0.00 3.10 -11.68
0.10 3.10 -11.73
0.20 3.10 -11.71
0.30 3.10 -11.68
0.40 3.10 -11.86
0.50 3.10 -11.87
0.60 3.10 -11.58
0.70 3.10 -11.72
0.80 3.10 -11.78
0.90 3.10 -11.13
1.00 3.10 -11.75
1.10 3.10 -11.83
1.20 3.10 -11.04
1.30 3.10 -11.69
1.40 3.10 -11.69
1.50 3.10 -11.58
1.60 3.10 -11.22
1.70 3.10 -11.79
1.80 3.10 -11.67
1.90 3.10 -11.60
2.00 3.10 -11.23
2.10 3.10 -11.45
2.20 3.10 -11.67
2.30 3.10 -11.61
2.40 3.10 -11.40
2.50 3.10 -11.46
2.60 3.10 -11.38
2.70 3.10 -11.57
2.80 3.10 -11.52
2.90 3.10 -11.62
3.00 3.10 -11.09
3.10 3.10 -11.59
3.20 3.10 -11.36
3.30 3.10 -11.43
3.40 3.10 -11.27
3.50 3.10 -11.43
3.60 3.10 -11.53
3.70 3.10 -11.24
3.80 3.10 -11.03
3.90 3.10 -11.43
4.00 3.10 -11.13
4.10 3.10 -10.80
4.20 3.10 -11.22
4.30 3.10 -11.19
4.40 3.10 -10.85
4.50 3.10 -11.04
4.60 3.10 -11.21
4.70 3.10 -11.05
4.80 3.10 -11.02
4.90 3.10 -10.82
5.00 3.10 -11.07

-1.00 3.20 -11.68
-0.90 3.20 -11.80
-0.80 3.20 -11.44
-0.70 3.20 -11.81
-0.60 3.20 -11.85
-0.50 3.20 -11.75
-0.40 3.20 -11.68
-0.30 3.20 -11.74
-0.20 3.20 -11.75
-0.10 3.20 -11.69
0.00 3.20 -11.73
0.10 3.20 -11.75
0.20 3.20 -11.84
0.30 3.20 -11.70
0.40 3.20 -11.59
0.50 3.20 -11.64
0.60 3.20 -11.44
0.70 3.20 -11.58
0.80 3.20 -11.54
0.90 3.20 -11.59
1.00 3.20 -11.70
1.10 3.20 -11.61
1.20 3.20 -11.65
1.30 3.20 -11.84
1.40 3.20 -11.63
1.50 3.20 -11.56
1.60 3.20 -11.55
1.70 3.20 -11.71
1.80 3.20 -11.63
1.90 3.20 -10.98
2.00 3.20 -11.51
2.10 3.20 -11.67
2.20 3.20 -11.56
2.30 3.20 -11.55
2.40 3.20 -11.17
2.50 3.20 -11.62
2.60 3.20 -11.63
2.70 3.20 -11.50
2.80 3.20 -11.73
2.90 3.20 -11.21
3.00 3.20 -11.45
3.10 3.20 -11.01
3.20 3.20 -11.58
3.30 3.20 -11.36
3.40 3.20 -11.43
3.50 3.20 -11.38
3.60 3.20 -11.28
3.70 3.20 -11.17
3.80 3.20 -11.38
3.90 3.20 -11.45
4.00 3.20 -11.51
4.10 3.20 -11.40
4.20 3.20 -11.44
4.30 3.20 -11.22
4.40 3.20 -11.12
4.50 3.20 -11.16
4.60 3.20 -11.09
4.70 3.20 -10.94
4.80 3.20 -11.06
4.90 3.20 -10.84
5.00 3.20 -10.57

-1.00 3.30 -12.00
-0.90 3.30 -11.65
-0.80 3.30 -11.68
-0.70 3.30 -11.67
-0.60 3.30 -11.66
-0.50 3.30 -11.72
-0.40 3.30 -11.77
-0.30 3.30 -11.73
-0.20 3.30 -11.81
-0.10 3.30 -11.64
0.00 3.30 -11.36
0.10 3.30 -11.78
0.20 3.30 -11.63
0.30 3.30 -11.77
0.40 3.30 -11.75
0.50 3.30 -11.68
0.60 3.30 -11.74
0.70 3.30 -11.55
0.80 3.30 -11.72
0.90 3.30 -11.78
1.00 3.30 -11.69
1.10 3.30 -11.59
1.20 3.30 -11.74
1.30 3.30 -11.61
1.40 3.30 -11.18
1.50 3.30 -11.63
1.60 3.30 -11.72
1.70 3.30 -11.85
1.80 3.30 -11.47
1.90 3.30 -11.55
2.00 3.30 -11.81
2.10 3.30 -11.44
2.20 3.30 -11.44
2.30 3.30 -11.00
2.40 3.30 -11.38
2.50 3.30 -11.51
2.60 3.30 -11.57
2.70 3.30 -11.54
2.80 3.30 -10.77
2.90 3.30 -11.54
3.00 3.30 -11.29
3.10 3.30 -11.48
3.20 3.30 -11.36
3.30 3.30 -11.47
3.40 3.30 -11.15
3.50 3.30 -11.44
3.60 3.30 -11.26
3.70 3.30 -10.99
3.80 3.30 -11.47
3.90 3.30 -11.26
4.00 3.30 -11.13
4.10 3.30 -10.94
4.20 3.30 -11.41
4.30 3.30 -11.33
4.40 3.30 -11.05
4.50 3.30 -10.73
4.60 3.30 -11.30
4.70 3.30 -10.52
4.80 3.30 -10.97
4.90 3.30 -11.04
5.00 3.30 -10.92

-1.00 3.40 -11.60
-0.90 3.40 -11.93
-0.80 3.40 -11.92
-0.70 3.40 -11.84
-0.60 3.40 -11.86
-0.50 3.40 -11.88
-0.40 3.40 -11.87
-0.30 3.40 -11.75
-0.20 3.40 -11.58
-0.10 3.40 -11.63
0.00 3.40 -11.64
0.10 3.40 -11.57
0.20 3.40 -11.74
0.30 3.40 -11.71
0.40 3.40 -11.68
0.50 3.40 -11.49
0.60 3.40 -11.47
0.70 3.40 -11.73
0.80 3.40 -11.72
0.90 3.40 -11.58
1.00 3.40 -10.87
1.10 3.40 -11.68
1.20 3.40 -11.60
1.30 3.40 -11.57
1.40 3.40 -11.05
1.50 3.40 -11.56
1.60 3.40 -11.70
1.70 3.40 -11.68
1.80 3.40 -11.57
1.90 3.40 -11.59
2.00 3.40 -11.71
2.10 3.40 -11.65
2.20 3.40 -11.40
2.30 3.40 -11.59
2.40 3.40 -11.67
2.50 3.40 -11.53
2.60 3.40 -11.47
2.70 3.40 -11.07
2.80 3.40 -11.39
2.90 3.40 -11.47
3.00 3.40 -11.52
3.10 3.40 -11.27
3.20 3.40 -11.52
3.30 3.40 -10.86
3.40 3.40 -11.30
3.50 3.40 -11.08
3.60 3.40 -11.38
3.70 3.40 -11.23
3.80 3.40 -11.14
3.90 3.40 -10.81
4.00 3.40 -10.75
4.10 3.40 -11.00
4.20 3.40 -10.68
4.30 3.40 -11.12
4.40 3.40 -11.09
4.50 3.40 -10.79
4.60 3.40 -10.72
4.70 3.40 -11.12
4.80 3.40 -10.57
4.90 3.40 -10.66
5.00 3.40 -10.93

-1.00 3.50 -11.69
-0.90 3.50 -11.69
-0.80 3.50 -11.60
-0.70 3.50 -11.60
-0.60 3.50 -11.72
-0.50 3.50 -11.78
-0.40 3.50 -11.88
-0.30 3.50 -11.91
-0.20 3.50 -11.77
-0.10 3.50 -11.66
0.00 3.50 -11.69
0.10 3.50 -11.75
0.20 3.50 -11.82
0.30 3.50 -11.63
0.40 3.50 -11.80
0.50 3.50 -11.82
0.60 3.50 -11.67
0.70 3.50 -11.71
0.80 3.50 -11.60
0.90 3.50 -11.68
1.00 3.50 -11.46
1.10 3.50 -11.70
1.20 3.50 -11.72
1.30 3.50 -11.46
1.40 3.50 -11.56
1.50 3.50 -11.62
1.60 3.50 -11.48
1.70 3.50 -11.45
1.80 3.50 -11.69
1.90 3.50 -11.53
2.00 3.50 -11.77
2.10 3.50 -11.47
2.20 3.50 -11.55
2.30 3.50 -11.63
2.40 3.50 -11.56
2.50 3.50 -11.28
2.60 3.50 -11.55
2.70 3.50 -11.28
2.80 3.50 -11.41
2.90 3.50 -11.38
3.00 3.50 -11.50
3.10 3.50 -11.43
3.20 3.50 -11.38
3.30 3.50 -11.44
3.40 3.50 -11.08
3.50 3.50 -11.31
3.60 3.50 -11.25
3.70 3.50 -11.59
3.80 3.50 -11.33
3.90 3.50 -11.19
4.00 3.50 -11.08
4.10 3.50 -11.03
4.20 3.50 -11.13
4.30 3.50 -11.19
4.40 3.50 -11.09
4.50 3.50 -11.08
4.60 3.50 -11.14
4.70 3.50 -10.80
4.80 3.50 -10.94
4.90 3.50 -10.66
5.00 3.50 -10.74

-1.00 3.60 -11.76
-0.90 3.60 -11.69
-0.80 3.60 -11.61
-0.70 3.60 -11.69
-0.60 3.60 -11.76
-0.50 3.60 -11.59
-0.40 3.60 -11.65
-0.30 3.60 -11.56
-0.20 3.60 -11.59
-0.10 3.60 -11.96
0.00 3.60 -11.51
0.10 3.60 -11.75
0.20 3.60 -11.72
0.30 3.60 -11.72
0.40 3.60 -11.63
0.50 3.60 -11.69
0.60 3.60 -11.68
0.70 3.60 -11.48
0.80 3.60 -11.66
0.90 3.60 -11.25
1.00 3.60 -11.58
1.10 3.60 -11.66
1.20 3.60 -11.14
1.30 3.60 -11.72
1.40 3.60 -11.50
1.50 3.60 -11.45
1.60 3.60 -11.07
1.70 3.60 -11.67
1.80 3.60 -11.63
1.90 3.60 -11.59
2.00 3.60 -11.53
2.10 3.60 -11.70
2.20 3.60 -11.55
2.30 3.60 -11.67
2.40 3.60 -11.60
2.50 3.60 -11.44
2.60 3.60 -11.49
2.70 3.60 -11.31
2.80 3.60 -11.38
2.90 3.60 -11.55
3.00 3.60 -11.25
3.10 3.60 -11.53
3.20 3.60 -11.00
3.30 3.60 -11.46
3.40 3.60 -11.38
3.50 3.60 -11.25
3.60 3.60 -11.02
3.70 3.60 -10.93
3.80 3.60 -10.47
3.90 3.60 -10.77
4.00 3.60 -11.34
4.10 3.60 -11.03
4.20 3.60 -11.13
4.30 3.60 -10.85
4.40 3.60 -10.84
4.50 3.60 -10.92
4.60 3.60 -10.62
4.70 3.60 -10.89
4.80 3.60 -10.82
4.90 3.60 -11.19
5.00 3.60 -10.96

-1.00 3.70 -11.73
-0.90 3.70 -11.81
-0.80 3.70 -11.79
-0.70 3.70 -11.59
-0.60 3.70 -11.77
-0.50 3.70 -11.87
-0.40 3.70 -11.88
-0.30 3.70 -11.59
-0.20 3.70 -11.71
-0.10 3.70 -11.59
0.00 3.70 -11.73
0.10 3.70 -11.78
0.20 3.70 -11.84
0.30 3.70 -11.77
0.40 3.70 -11.75
0.50 3.70 -11.72
0.60 3.70 -11.67
0.70 3.70 -11.71
0.80 3.70 -11.62
0.90 3.70 -11.47
1.00 3.70 -11.77
1.10 3.70 -11.85
1.20 3.70 -11.79
1.30 3.70 -11.66
1.40 3.70 -11.68
1.50 3.70 -10.98
1.60 3.70 -11.69
1.70 3.70 -11.72
1.80 3.70 -11.29
1.90 3.70 -11.48
2.00 3.70 -11.49
2.10 3.70 -11.61
2.20 3.70 -11.31
2.30 3.70 -11.45
2.40 3.70 -11.63
2.50 3.70 -10.90
2.60 3.70 -11.54
2.70 3.70 -11.45
2.80 3.70 -11.47
2.90 3.70 -11.20
3.00 3.70 -10.83
3.10 3.70 -11.21
3.20 3.70 -11.17
3.30 3.70 -10.99
3.40 3.70 -11.28
3.50 3.70 -11.59
3.60 3.70 -11.09
3.70 3.70 -10.65
3.80 3.70 -10.83
3.90 3.70 -11.07
4.00 3.70 -10.95
4.10 3.70 -10.99
4.20 3.70 -11.14
4.30 3.70 -10.98
4.40 3.70 -10.47
4.50 3.70 -9.43
4.60 3.70 -11.24
4.70 3.70 -11.19
4.80 3.70 -10.89
4.90 3.70 -11.01
5.00 3.70 -10.68

-1.00 3.80 -11.67
-0.90 3.80 -11.71
-0.80 3.80 -11.85
-0.70 3.80 -11.87
-0.60 3.80 -11.89
-0.50 3.80 -11.62
-0.40 3.80 -11.91
-0.30 3.80 -11.78
-0.20 3.80 -11.88
-0.10 3.80 -11.63
0.00 3.80 -11.54
0.10 3.80 -11.71
0.20 3.80 -11.63
0.30 3.80 -11.71
0.40 3.80 -11.67
0.50 3.80 -11.76
0.60 3.80 -11.52
0.70 3.80 -11.42
0.80 3.80 -11.48
0.90 3.80 -11.63
1.00 3.80 -11.15
1.10 3.80 -11.71
1.20 3.80 -11.82
1.30 3.80 -11.71
1.40 3.80 -11.32
1.50 3.80 -11.56
1.60 3.80 -11.59
1.70 3.80 -11.11
1.80 3.80 -11.58
1.90 3.80 -11.59
2.00 3.80 -11.42
2.10 3.80 -11.37
2.20 3.80 -11.44
2.30 3.80 -11.56
2.40 3.80 -11.02
2.50 3.80 -11.51
2.60 3.80 -11.37
2.70 3.80 -11.40
2.80 3.80 -10.98
2.90 3.80 -11.47
3.00 3.80 -10.96
3.10 3.80 -11.08
3.20 3.80 -11.38
3.30 3.80 -11.47
3.40 3.80 -11.36
3.50 3.80 -11.33
3.60 3.80 -10.55
3.70 3.80 -10.83
3.80 3.80 -10.92
3.90 3.80 -10.83
4.00 3.80 -10.82
4.10 3.80 -11.18
4.20 3.80 -11.07
4.30 3.80 -11.07
4.40 3.80 -10.31
4.50 3.80 -11.11
4.60 3.80 -11.01
4.70 3.80 -10.95
4.80 3.80 -10.90
4.90 3.80 -10.61
5.00 3.80 -10.93

-1.00 3.90 -11.94
-0.90 3.90 -11.69
-0.80 3.90 -11.78
-0.70 3.90 -11.77
-0.60 3.90 -11.73
-0.50 3.90 -11.66
-0.40 3.90 -11.74
-0.30 3.90 -11.74
-0.20 3.90 -11.81
-0.10 3.90 -11.63
0.00 3.90 -11.46
0.10 3.90 -11.82
0.20 3.90 -11.79
0.30 3.90 -11.62
0.40 3.90 -11.70
0.50 3.90 -11.28
0.60 3.90 -11.72
0.70 3.90 -11.03
0.80 3.90 -11.18
0.90 3.90 -11.39
1.00 3.90 -11.20
1.10 3.90 -11.74
1.20 3.90 -11.71
1.30 3.90 -11.46
1.40 3.90 -11.58
1.50 3.90 -11.66
1.60 3.90 -11.65
1.70 3.90 -11.58
1.80 3.90 -10.87
1.90 3.90 -11.63
2.00 3.90 -11.75
2.10 3.90 -11.53
2.20 3.90 -11.42
2.30 3.90 -11.16
2.40 3.90 -11.29
2.50 3.90 -11.53
2.60 3.90 -11.67
2.70 3.90 -11.10
2.80 3.90 -11.24
2.90 3.90 -11.50
3.00 3.90 -11.65
3.10 3.90 -11.43
3.20 3.90 -11.23
3.30 3.90 -11.27
3.40 3.90 -10.81
3.50 3.90 -11.19
3.60 3.90 -10.77
3.70 3.90 -10.83
3.80 3.90 -11.10
3.90 3.90 -11.02
4.00 3.90 -10.96
4.10 3.90 -11.00
4.20 3.90 -10.78
4.30 3.90 -10.90
4.40 3.90 -11.16
4.50 3.90 -10.87
4.60 3.90 -10.91
4.70 3.90 -11.05
4.80 3.90 -10.76
4.90 3.90 -11.09
5.00 3.90 -11.06

-1.00 4.00 -11.65
-0.90 4.00 -11.77
-0.80 4.00 -11.77
-0.70 4.00 -11.64
-0.60 4.00 -11.71
-0.50 4.00 -11.72
-0.40 4.00 -11.68
-0.30 4.00 -11.67
-0.20 4.00 -11.90
-0.10 4.00 -12.00
0.00 4.00 -11.61
0.10 4.00 -11.71
0.20 4.00 -11.60
0.30 4.00 -11.66
0.40 4.00 -11.61
0.50 4.00 -11.56
0.60 4.00 -11.73
0.70 4.00 -11.36
0.80 4.00 -11.75
0.90 4.00 -11.41
1.00 4.00 -11.64
1.10 4.00 -11.77
1.20 4.00 -11.47
1.30 4.00 -10.98
1.40 4.00 -11.59
1.50 4.00 -11.39
1.60 4.00 -11.46
1.70 4.00 -11.49
1.80 4.00 -11.21
1.90 4.00 -11.77
2.00 4.00 -11.72
2.10 4.00 -11.53
2.20 4.00 -11.36
2.30 4.00 -11.21
2.40 4.00 -11.41
2.50 4.00 -11.48
2.60 4.00 -11.38
2.70 4.00 -11.05
2.80 4.00 -10.54
2.90 4.00 -11.16
3.00 4.00 -11.35
3.10 4.00 -11.13
3.20 4.00 -11.51
3.30 4.00 -11.13
3.40 4.00 -10.75
3.50 4.00 -11.08
3.60 4.00 -11.34
3.70 4.00 -10.95
3.80 4.00 -10.82
3.90 4.00 -10.96
4.00 4.00 -10.95
4.10 4.00 -10.65
4.20 4.00 -10.61
4.30 4.00 -10.87
4.40 4.00 -10.97
4.50 4.00 -10.71
4.60 4.00 -10.85
4.70 4.00 -10.62
4.80 4.00 -11.10
4.90 4.00 -10.63
5.00 4.00 -10.30

-1.00 4.10 -11.86
-0.90 4.10 -11.71
-0.80 4.10 -11.87
-0.70 4.10 -11.61
-0.60 4.10 -11.70
-0.50 4.10 -11.77
-0.40 4.10 -11.81
-0.30 4.10 -11.79
-0.20 4.10 -11.88
-0.10 4.10 -11.53
0.00 4.10 -11.68
0.10 4.10 -11.55
0.20 4.10 -11.61
0.30 4.10 -11.68
0.40 4.10 -11.24
0.50 4.10 -11.57
0.60 4.10 -11.07
0.70 4.10 -11.00
0.80 4.10 -11.70
0.90 4.10 -10.64
1.00 4.10 -11.26
1.10 4.10 -11.61
1.20 4.10 -11.31
1.30 4.10 -11.72
1.40 4.10 -11.43
1.50 4.10 -11.51
1.60 4.10 -11.22
1.70 4.10 -11.64
1.80 4.10 -11.57
1.90 4.10 -11.62
2.00 4.10 -11.44
2.10 4.10 -11.50
2.20 4.10 -11.44
2.30 4.10 -11.13
2.40 4.10 -11.53
2.50 4.10 -11.38
2.60 4.10 -11.51
2.70 4.10 -11.39
2.80 4.10 -11.60
2.90 4.10 -11.48
3.00 4.10 -11.20
3.10 4.10 -10.80
3.20 4.10 -10.90
3.30 4.10 -11.33
3.40 4.10 -11.00
3.50 4.10 -11.03
3.60 4.10 -11.03
3.70 4.10 -10.96
3.80 4.10 -10.71
3.90 4.10 -11.00
4.00 4.10 -10.65
4.10 4.10 -10.46
4.20 4.10 -10.89
4.30 4.10 -10.95
4.40 4.10 -10.67
4.50 4.10 -10.87
4.60 4.10 -10.73
4.70 4.10 -10.57
4.80 4.10 -10.74
4.90 4.10 -9.72
5.00 4.10 -10.54

-1.00 4.20 -11.57
-0.90 4.20 -11.93
-0.80 4.20 -11.61
-0.70 4.20 -11.75
-0.60 4.20 -11.62
-0.50 4.20 -11.73
-0.40 4.20 -11.55
-0.30 4.20 -11.56
-0.20 4.20 -11.82
-0.10 4.20 -11.70
0.00 4.20 -11.57
0.10 4.20 -11.71
0.20 4.20 -11.84
0.30 4.20 -11.45
0.40 4.20 -11.84
0.50 4.20 -11.75
0.60 4.20 -11.50
0.70 4.20 -11.63
0.80 4.20 -11.77
0.90 4.20 -11.69
1.00 4.20 -11.22
1.10 4.20 -11.68
1.20 4.20 -11.67
1.30 4.20 -11.55
1.40 4.20 -11.59
1.50 4.20 -11.64
1.60 4.20 -9.43
1.70 4.20 -11.53
1.80 4.20 -11.46
1.90 4.20 -11.46
2.00 4.20 -11.23
2.10 4.20 -11.54
2.20 4.20 -11.38
2.30 4.20 -11.42
2.40 4.20 -11.50
2.50 4.20 -11.29
2.60 4.20 -10.78
2.70 4.20 -11.18
2.80 4.20 -11.43
2.90 4.20 -11.51
3.00 4.20 -11.15
3.10 4.20 -10.96
3.20 4.20 -11.44
3.30 4.20 -11.41
3.40 4.20 -10.73
3.50 4.20 -11.13
3.60 4.20 -11.23
3.70 4.20 -11.14
3.80 4.20 -11.07
3.90 4.20 -11.00
4.00 4.20 -10.61
4.10 4.20 -10.63
4.20 4.20 -11.09
4.30 4.20 -10.78
4.40 4.20 -10.97
4.50 4.20 -10.52
4.60 4.20 -10.75
4.70 4.20 -10.51
4.80 4.20 -10.60
4.90 4.20 -10.75
5.00 4.20 -10.52

-1.00 4.30 -11.74
-0.90 4.30 -11.77
-0.80 4.30 -11.68
-0.70 4.30 -11.75
-0.60 4.30 -11.68
-0.50 4.30 -11.66
-0.40 4.30 -11.84
-0.30 4.30 -11.85
-0.20 4.30 -11.61
-0.10 4.30 -11.56
0.00 4.30 -11.89
0.10 4.30 -11.62
0.20 4.30 -11.23
0.30 4.30 -11.53
0.40 4.30 -11.17
0.50 4.30 -11.30
0.60 4.30 -11.49
0.70 4.30 -11.26
0.80 4.30 -10.87
0.90 4.30 -11.65
1.00 4.30 -11.45
1.10 4.30 -11.41
1.20 4.30 -11.13
1.30 4.30 -11.44
1.40 4.30 -11.27
1.50 4.30 -11.60
1.60 4.30 -11.45
1.70 4.30 -11.13
1.80 4.30 -11.72
1.90 4.30 -11.79
2.00 4.30 -10.88
2.10 4.30 -11.33
2.20 4.30 -11.39
2.30 4.30 -11.31
2.40 4.30 -11.42
2.50 4.30 -11.34
2.60 4.30 -11.20
2.70 4.30 -11.28
2.80 4.30 -11.18
2.90 4.30 -11.41
3.00 4.30 -11.29
3.10 4.30 -10.92
3.20 4.30 -11.22
3.30 4.30 -11.33
3.40 4.30 -11.06
3.50 4.30 -11.19
3.60 4.30 -11.06
3.70 4.30 -10.98
3.80 4.30 -11.07
3.90 4.30 -10.99
4.00 4.30 -10.87
4.10 4.30 -11.05
4.20 4.30 -10.78
4.30 4.30 -11.09
4.40 4.30 -10.74
4.50 4.30 -10.71
4.60 4.30 -10.28
4.70 4.30 -9.93
4.80 4.30 -10.53
4.90 4.30 -10.75
5.00 4.30 -10.42

-1.00 4.40 -11.94
-0.90 4.40 -11.90
-0.80 4.40 -11.80
-0.70 4.40 -11.61
-0.60 4.40 -11.33
-0.50 4.40 -11.95
-0.40 4.40 -11.80
-0.30 4.40 -11.69
-0.20 4.40 -11.85
-0.10 4.40 -11.75
0.00 4.40 -11.68
0.10 4.40 -11.62
0.20 4.40 -11.82
0.30 4.40 -11.21
0.40 4.40 -11.19
0.50 4.40 -10.75
0.60 4.40 -11.71
0.70 4.40 -11.59
0.80 4.40 -11.08
0.90 4.40 -11.20
1.00 4.40 -11.66
1.10 4.40 -11.54
1.20 4.40 -11.54
1.30 4.40 -11.66
1.40 4.40 -11.52
1.50 4.40 -11.36
1.60 4.40 -11.63
1.70 4.40 -11.15
1.80 4.40 -11.29
1.90 4.40 -10.91
2.00 4.40 -11.29
2.10 4.40 -11.34
2.20 4.40 -11.44
2.30 4.40 -11.53
2.40 4.40 -11.18
2.50 4.40 -10.73
2.60 4.40 -11.28
2.70 4.40 -11.10
2.80 4.40 -11.16
2.90 4.40 -11.22
3.00 4.40 -11.11
3.10 4.40 -10.85
3.20 4.40 -11.04
3.30 4.40 -11.17
3.40 4.40 -11.09
3.50 4.40 -11.09
3.60 4.40 -10.84
3.70 4.40 -11.01
3.80 4.40 -10.37
3.90 4.40 -11.16
4.00 4.40 -10.97
4.10 4.40 -10.67
4.20 4.40 -10.75
4.30 4.40 -10.92
4.40 4.40 -10.90
4.50 4.40 -10.80
4.60 4.40 -10.32
4.70 4.40 -10.37
4.80 4.40 -10.88
4.90 4.40 -10.69
5.00 4.40 -10.77

-1.00 4.50 -11.87
-0.90 4.50 -11.91
-0.80 4.50 -11.78
-0.70 4.50 -11.72
-0.60 4.50 -11.58
-0.50 4.50 -11.72
-0.40 4.50 -11.76
-0.30 4.50 -11.67
-0.20 4.50 -11.99
-0.10 4.50 -11.10
0.00 4.50 -11.52
0.10 4.50 -11.61
0.20 4.50 -11.69
0.30 4.50 -11.49
0.40 4.50 -11.63
0.50 4.50 -11.52
0.60 4.50 -11.53
0.70 4.50 -11.20
0.80 4.50 -11.24
0.90 4.50 -11.72
1.00 4.50 -10.88
1.10 4.50 -11.64
1.20 4.50 -11.63
1.30 4.50 -11.65
1.40 4.50 -11.58
1.50 4.50 -11.60
1.60 4.50 -11.46
1.70 4.50 -11.52
1.80 4.50 -11.13
1.90 4.50 -11.66
2.00 4.50 -11.37
2.10 4.50 -11.38
2.20 4.50 -11.25
2.30 4.50 -11.35
2.40 4.50 -10.65
2.50 4.50 -11.33
2.60 4.50 -11.18
2.70 4.50 -11.22
2.80 4.50 -10.92
2.90 4.50 -10.88
3.00 4.50 -10.96
3.10 4.50 -11.04
3.20 4.50 -11.16
3.30 4.50 -10.73
3.40 4.50 -10.79
3.50 4.50 -11.08
3.60 4.50 -10.92
3.70 4.50 -9.43
3.80 4.50 -11.11
3.90 4.50 -10.87
4.00 4.50 -10.71
4.10 4.50 -10.87
4.20 4.50 -10.52
4.30 4.50 -10.71
4.40 4.50 -10.80
4.50 4.50 -10.14
4.60 4.50 -10.22
4.70 4.50 -10.72
4.80 4.50 -10.99
4.90 4.50 -10.48
5.00 4.50 -10.48

-1.00 4.60 -11.41
-0.90 4.60 -11.60
-0.80 4.60 -11.87
-0.70 4.60 -11.67
-0.60 4.60 -11.75
-0.50 4.60 -11.78
-0.40 4.60 -11.61
-0.30 4.60 -11.58
-0.20 4.60 -11.74
-0.10 4.60 -11.67
0.00 4.60 -11.93
0.10 4.60 -11.53
0.20 4.60 -11.80
0.30 4.60 -11.63
0.40 4.60 -11.18
0.50 4.60 -11.47
0.60 4.60 -11.55
0.70 4.60 -11.59
0.80 4.60 -11.64
0.90 4.60 -11.53
1.00 4.60 -11.51
1.10 4.60 -11.66
1.20 4.60 -11.36
1.30 4.60 -11.16
1.40 4.60 -11.33
1.50 4.60 -11.45
1.60 4.60 -11.43
1.70 4.60 -11.65
1.80 4.60 -10.85
1.90 4.60 -11.51
2.00 4.60 -11.34
2.10 4.60 -11.09
2.20 4.60 -10.85
2.30 4.60 -10.58
2.40 4.60 -11.17
2.50 4.60 -11.27
2.60 4.60 -11.42
2.70 4.60 -11.04
2.80 4.60 -10.73
2.90 4.60 -10.60
3.00 4.60 -11.01
3.10 4.60 -11.21
3.20 4.60 -11.16
3.30 4.60 -11.10
3.40 4.60 -10.72
3.50 4.60 -11.14
3.60 4.60 -10.62
3.70 4.60 -10.93
3.80 4.60 -10.90
3.90 4.60 -10.91
4.00 4.60 -10.85
4.10 4.60 -10.73
4.20 4.60 -10.75
4.30 4.60 -10.46
4.40 4.60 -10.32
4.50 4.60 -10.22
4.60 4.60 -10.69
4.70 4.60 -10.96
4.80 4.60 -10.36
4.90 4.60 -10.49
5.00 4.60 -10.26

-1.00 4.70 -11.56
-0.90 4.70 -11.76
-0.80 4.70 -11.83
-0.70 4.70 -11.66
-0.60 4.70 -11.70
-0.50 4.70 -11.78
-0.40 4.70 -11.65
-0.30 4.70 -11.59
-0.20 4.70 -11.74
-0.10 4.70 -11.53
0.00 4.70 -11.97
0.10 4.70 -11.45
0.20 4.70 -11.52
0.30 4.70 -11.67
0.40 4.70 -11.30
0.50 4.70 -11.66
0.60 4.70 -11.19
0.70 4.70 -11.47
0.80 4.70 -11.58
0.90 4.70 -11.34
1.00 4.70 -11.33
1.10 4.70 -11.55
1.20 4.70 -11.62
1.30 4.70 -11.16
1.40 4.70 -11.43
1.50 4.70 -11.47
1.60 4.70 -11.59
1.70 4.70 -11.57
1.80 4.70 -11.21
1.90 4.70 -11.39
2.00 4.70 -11.40
2.10 4.70 -11.13
2.20 4.70 -10.71
2.30 4.70 -11.10
2.40 4.70 -11.36
2.50 4.70 -10.93
2.60 4.70 -10.98
2.70 4.70 -10.86
2.80 4.70 -10.31
2.90 4.70 -11.34
3.00 4.70 -10.98
3.10 4.70 -11.35
3.20 4.70 -10.94
3.30 4.70 -10.52
3.40 4.70 -10.56
3.50 4.70 -10.80
3.60 4.70 -11.00
3.70 4.70 -11.19
3.80 4.70 -10.95
3.90 4.70 -10.86
4.00 4.70 -10.62
4.10 4.70 -10.73
4.20 4.70 -10.51
4.30 4.70 -9.93
4.40 4.70 -10.91
4.50 4.70 -10.72
4.60 4.70 -10.58
4.70 4.70 -10.33
4.80 4.70 -10.60
4.90 4.70 -10.48
5.00 4.70 -10.57

-1.00 4.80 -11.60
-0.90 4.80 -11.54
-0.80 4.80 -11.63
-0.70 4.80 -11.67
-0.60 4.80 -11.54
-0.50 4.80 -11.83
-0.40 4.80 -11.67
-0.30 4.80 -11.28
-0.20 4.80 -11.49
-0.10 4.80 -11.75
0.00 4.80 -11.69
0.10 4.80 -11.02
0.20 4.80 -10.87
0.30 4.80 -10.97
0.40 4.80 -11.74
0.50 4.80 -11.57
0.60 4.80 -11.59
0.70 4.80 -11.61
0.80 4.80 -11.04
0.90 4.80 -10.75
1.00 4.80 -11.55
1.10 4.80 -11.43
1.20 4.80 -11.27
1.30 4.80 -11.39
1.40 4.80 -11.51
1.50 4.80 -11.53
1.60 4.80 -11.56
1.70 4.80 -11.49
1.80 4.80 -11.56
1.90 4.80 -11.17
2.00 4.80 -11.24
2.10 4.80 -10.74
2.20 4.80 -11.43
2.30 4.80 -11.10
2.40 4.80 -11.13
2.50 4.80 -11.27
2.60 4.80 -11.06
2.70 4.80 -11.40
2.80 4.80 -10.87
2.90 4.80 -10.95
3.00 4.80 -10.96
3.10 4.80 -11.18
3.20 4.80 -11.06
3.30 4.80 -10.97
3.40 4.80 -10.96
3.50 4.80 -10.94
3.60 4.80 -10.89
3.70 4.80 -10.89
3.80 4.80 -10.90
3.90 4.80 -10.99
4.00 4.80 -11.10
4.10 4.80 -10.53
4.20 4.80 -10.60
4.30 4.80 -10.53
4.40 4.80 -10.80
4.50 4.80 -10.99
4.60 4.80 -10.67
4.70 4.80 -10.60
4.80 4.80 -10.81
4.90 4.80 -10.39
5.00 4.80 -10.44

-1.00 4.90 -11.69
-0.90 4.90 -11.75
-0.80 4.90 -11.84
-0.70 4.90 -11.75
-0.60 4.90 -11.57
-0.50 4.90 -11.81
-0.40 4.90 -11.65
-0.30 4.90 -11.74
-0.20 4.90 -11.57
-0.10 4.90 -11.62
0.00 4.90 -11.81
0.10 4.90 -11.60
0.20 4.90 -11.21
0.30 4.90 -10.81
0.40 4.90 -11.24
0.50 4.90 -10.85
0.60 4.90 -11.08
0.70 4.90 -11.63
0.80 4.90 -11.58
0.90 4.90 -10.96
1.00 4.90 -11.59
1.10 4.90 -11.37
1.20 4.90 -11.44
1.30 4.90 -11.58
1.40 4.90 -11.46
1.50 4.90 -11.17
1.60 4.90 -10.69
1.70 4.90 -11.45
1.80 4.90 -11.15
1.90 4.90 -11.56
2.00 4.90 -11.05
2.10 4.90 -10.13
2.20 4.90 -11.37
2.30 4.90 -11.17
2.40 4.90 -11.28
2.50 4.90 -11.36
2.60 4.90 -10.97
2.70 4.90 -11.02
2.80 4.90 -10.92
2.90 4.90 -10.86
3.00 4.90 -11.20
3.10 4.90 -10.82
3.20 4.90 -10.72
3.30 4.90 -10.96
3.40 4.90 -10.66
3.50 4.90 -10.66
3.60 4.90 -11.19
3.70 4.90 -11.06
3.80 4.90 -10.96
3.90 4.90 -11.09
4.00 4.90 -10.63
4.10 4.90 -9.72
4.20 4.90 -10.88
4.30 4.90 -10.93
4.40 4.90 -10.69
4.50 4.90 -10.48
4.60 4.90 -10.49
4.70 4.90 -10.36
4.80 4.90 -10.47
4.90 4.90 -10.57
5.00 4.90 -10.15

-1.00 5.00 -11.78
-0.90 5.00 -11.81
-0.80 5.00 -11.85
-0.70 5.00 -11.85
-0.60 5.00 -11.52
-0.50 5.00 -11.56
-0.40 5.00 -11.61
-0.30 5.00 -11.78
-0.20 5.00 -11.59
-0.10 5.00 -11.64
0.00 5.00 -11.81
0.10 5.00 -11.66
0.20 5.00 -11.34
0.30 5.00 -11.11
0.40 5.00 -11.47
0.50 5.00 -10.55
0.60 5.00 -11.60
0.70 5.00 -11.44
0.80 5.00 -10.78
0.90 5.00 -11.65
1.00 5.00 -11.61
1.10 5.00 -11.23
1.20 5.00 -11.22
1.30 5.00 -11.61
1.40 5.00 -11.24
1.50 5.00 -10.82
1.60 5.00 -11.21
1.70 5.00 -11.33
1.80 5.00 -11.53
1.90 5.00 -11.38
2.00 5.00 -10.79
2.10 5.00 -11.41
2.20 5.00 -11.06
2.30 5.00 -11.06
2.40 5.00 -11.40
2.50 5.00 -11.03
2.60 5.00 -9.80
2.70 5.00 -10.83
2.80 5.00 -11.24
2.90 5.00 -10.96
3.00 5.00 -10.95
3.10 5.00 -11.07
3.20 5.00 -10.57
3.30 5.00 -10.92
3.40 5.00 -10.93
3.50 5.00 -10.74
3.60 5.00 -10.96
3.70 5.00 -10.68
3.80 5.00 -10.93
3.90 5.00 -11.06
4.00 5.00 -10.30
4.10 5.00 -10.54
4.20 5.00 -10.52
4.30 5.00 -10.42
4.40 5.00 -10.77
4.50 5.00 -10.48
4.60 5.00 -10.26
4.70 5.00 -10.57
4.80 5.00 -10.44
4.90 5.00 -10.15
5.00 5.00 -10.48



==> Experiment10/data_exp10_2.txt <==
-1.00 -1.00 -11.61
-0.90 -1.00 -11.71
-0.80 -1.00 -11.79
-0.70 -1.00 -11.88
-0.60 -1.00 -11.96
-0.50 -1.00 -12.03
-0.40 -1.00 -12.08
-0.30 -1.00 -12.12
-0.20 -1.00 -12.15
-0.10 -1.00 -12.18
0.00 -1.00 -12.21
0.10 -1.00 -12.23
0.20 -1.00 -12.25
0.30 -1.00 -12.27
0.40 -1.00 -12.29
0.50 -1.00 -12.31
0.60 -1.00 -12.32
0.70 -1.00 -12.32
0.80 -1.00 -12.32
0.90 -1.00 -12.32
1.00 -1.00 -12.31
1.10 -1.00 -12.31
1.20 -1.00 -12.31
1.30 -1.00 -12.31
1.40 -1.00 -12.31
1.50 -1.00 -12.31
1.60 -1.00 -12.31
1.70 -1.00 -12.31
1.80 -1.00 -12.31
1.90 -1.00 -12.31
2.00 -1.00 -12.31
2.10 -1.00 -12.31
2.20 -1.00 -12.31
2.30 -1.00 -12.31
2.40 -1.00 -12.31
2.50 -1.00 -12.31
2.60 -1.00 -12.31
2.70 -1.00 -12.31
2.80 -1.00 -12.31
2.90 -1.00 -12.31
3.00 -1.00 -12.31
3.10 -1.00 -12.31
3.20 -1.00 -12.31
3.30 -1.00 -12.27
3.40 -1.00 -12.21
3.50 -1.00 -12.16
3.60 -1.00 -12.10
3.70 -1.00 -12.05
3.80 -1.00 -11.99
3.90 -1.00 -11.94
4.00 -1.00 -11.89
4.10 -1.00 -11.83
4.20 -1.00 -11.78
4.30 -1.00 -11.72
4.40 -1.00 -11.67
4.50 -1.00 -11.61
4.60 -1.00 -11.56
4.70 -1.00 -11.50
4.80 -1.00 -11.45
4.90 -1.00 -11.39
5.00 -1.00 -11.34

-1.00 -0.90 -11.71
-0.90 -0.90 -11.80
-0.80 -0.90 -11.90
-0.70 -0.90 -11.98
-0.60 -0.90 -12.07
-0.50 -0.90 -12.15
-0.40 -0.90 -12.22
-0.30 -0.90 -12.27
-0.20 -0.90 -12.31
-0.10 -0.90 -12.34
0.00 -0.90 -12.37
0.10 -0.90 -12.40
0.20 -0.90 -12.43
0.30 -0.90 -12.45
0.40 -0.90 -12.48
0.50 -0.90 -12.49
0.60 -0.90 -12.49
0.70 -0.90 -12.49
0.80 -0.90 -12.49
0.90 -0.90 -12.49
1.00 -0.90 -12.49
1.10 -0.90 -12.49
1.20 -0.90 -12.49
1.30 -0.90 -12.49
1.40 -0.90 -12.49
1.50 -0.90 -12.49
1.60 -0.90 -12.49
1.70 -0.90 -12.49
1.80 -0.90 -12.49
1.90 -0.90 -12.49
2.00 -0.90 -12.49
2.10 -0.90 -12.49
2.20 -0.90 -12.49
2.30 -0.90 -12.49
2.40 -0.90 -12.49
2.50 -0.90 -12.49
2.60 -0.90 -12.49
2.70 -0.90 -12.49
2.80 -0.90 -12.44
2.90 -0.90 -12.39
3.00 -0.90 -12.34
3.10 -0.90 -12.28
3.20 -0.90 -12.22
3.30 -0.90 -12.17
3.40 -0.90 -12.11
3.50 -0.90 -12.05
3.60 -0.90 -11.99
3.70 -0.90 -11.93
3.80 -0.90 -11.86
3.90 -0.90 -11.79
4.00 -0.90 -11.69
4.10 -0.90 -11.54
4.20 -0.90 -10.69
4.30 -0.90 -11.19
4.40 -0.90 -11.20
4.50 -0.90 -11.06
4.60 -0.90 -11.11
4.70 -0.90 -11.13
4.80 -0.90 -10.46
4.90 -0.90 -11.06
5.00 -0.90 -11.01

-1.00 -0.80 -11.79
-0.90 -0.80 -11.90
-0.80 -0.80 -11.99
-0.70 -0.80 -12.09
-0.60 -0.80 -12.18
-0.50 -0.80 -12.26
-0.40 -0.80 -12.34
-0.30 -0.80 -12.40
-0.20 -0.80 -12.45
-0.10 -0.80 -12.49
0.00 -0.80 -12.53
0.10 -0.80 -12.56
0.20 -0.80 -12.59
0.30 -0.80 -12.62
0.40 -0.80 -12.64
0.50 -0.80 -12.65
0.60 -0.80 -12.65
0.70 -0.80 -12.65
0.80 -0.80 -12.65
0.90 -0.80 -12.66
1.00 -0.80 -12.66
1.10 -0.80 -12.66
1.20 -0.80 -12.66
1.30 -0.80 -12.66
1.40 -0.80 -12.66
1.50 -0.80 -12.66
1.60 -0.80 -12.66
1.70 -0.80 -12.66
1.80 -0.80 -12.66
1.90 -0.80 -12.66
2.00 -0.80 -12.66
2.10 -0.80 -12.66
2.20 -0.80 -12.66
2.30 -0.80 -12.63
2.40 -0.80 -12.57
2.50 -0.80 -12.52
2.60 -0.80 -12.46
2.70 -0.80 -12.41
2.80 -0.80 -12.35
2.90 -0.80 -12.29
3.00 -0.80 -12.23
3.10 -0.80 -12.17
3.20 -0.80 -12.10
3.30 -0.80 -12.02
3.40 -0.80 -11.91
3.50 -0.80 -11.62
3.60 -0.80 -11.39
3.70 -0.80 -11.56
3.80 -0.80 -11.18
3.90 -0.80 -11.47
4.00 -0.80 -10.74
4.10 -0.80 -11.42
4.20 -0.80 -11.25
4.30 -0.80 -10.99
4.40 -0.80 -11.32
4.50 -0.80 -11.15
4.60 -0.80 -10.18
4.70 -0.80 -11.12
4.80 -0.80 -11.12
4.90 -0.80 -10.91
5.00 -0.80 -10.68

-1.00 -0.70 -11.88
-0.90 -0.70 -11.98
-0.80 -0.70 -12.09
-0.70 -0.70 -12.19
-0.60 -0.70 -12.28
-0.50 -0.70 -12.36
-0.40 -0.70 -12.45
-0.30 -0.70 -12.52
-0.20 -0.70 -12.57
-0.10 -0.70 -12.62
0.00 -0.70 -12.67
0.10 -0.70 -12.70
0.20 -0.70 -12.74
0.30 -0.70 -12.77
0.40 -0.70 -12.78
0.50 -0.70 -12.79
0.60 -0.70 -12.79
0.70 -0.70 -12.80
0.80 -0.70 -12.80
0.90 -0.70 -12.80
1.00 -0.70 -12.81
1.10 -0.70 -12.81
1.20 -0.70 -12.81
1.30 -0.70 -12.81
1.40 -0.70 -12.81
1.50 -0.70 -12.81
1.60 -0.70 -12.81
1.70 -0.70 -12.82
1.80 -0.70 -12.80
1.90 -0.70 -12.75
2.00 -0.70 -12.70
2.10 -0.70 -12.65
2.20 -0.70 -12.60
2.30 -0.70 -12.54
2.40 -0.70 -12.49
2.50 -0.70 -12.43
2.60 -0.70 -12.37
2.70 -0.70 -12.31
2.80 -0.70 -12.24
2.90 -0.70 -12.16
3.00 -0.70 -12.05
3.10 -0.70 -11.82
3.20 -0.70 -11.74
3.30 -0.70 -11.53
3.40 -0.70 -11.52
3.50 -0.70 -11.53
3.60 -0.70 -11.48
3.70 -0.70 -11.25
3.80 -0.70 -11.50
3.90 -0.70 -11.24
4.00 -0.70 -11.24
4.10 -0.70 -11.38
4.20 -0.70 -11.16
4.30 -0.70 -10.98
4.40 -0.70 -11.26
4.50 -0.70 -11.16
4.60 -0.70 -10.86
4.70 -0.70 -10.94
4.80 -0.70 -11.13
4.90 -0.70 -11.01
5.00 -0.70 -10.78

-1.00 -0.60 -11.96
-0.90 -0.60 -12.07
-0.80 -0.60 -12.18
-0.70 -0.60 -12.28
-0.60 -0.60 -12.37
-0.50 -0.60 -12.46
-0.40 -0.60 -12.55
-0.30 -0.60 -12.62
-0.20 -0.60 -12.69
-0.10 -0.60 -12.74
0.00 -0.60 -12.78
0.10 -0.60 -12.82
0.20 -0.60 -12.86
0.30 -0.60 -12.89
0.40 -0.60 -12.90
0.50 -0.60 -12.91
0.60 -0.60 -12.91
0.70 -0.60 -12.92
0.80 -0.60 -12.92
0.90 -0.60 -12.93
1.00 -0.60 -12.93
1.10 -0.60 -12.93
1.20 -0.60 -12.93
1.30 -0.60 -12.94
1.40 -0.60 -12.92
1.50 -0.60 -12.87
1.60 -0.60 -12.83
1.70 -0.60 -12.78
1.80 -0.60 -12.73
1.90 -0.60 -12.68
2.00 -0.60 -12.62
2.10 -0.60 -12.57
2.20 -0.60 -12.51
2.30 -0.60 -12.45
2.40 -0.60 -12.39
2.50 -0.60 -12.33
2.60 -0.60 -12.25
2.70 -0.60 -12.16
2.80 -0.60 -11.98
2.90 -0.60 -11.16
3.00 -0.60 -11.59
3.10 -0.60 -11.76
3.20 -0.60 -11.23
3.30 -0.60 -11.67
3.40 -0.60 -11.37
3.50 -0.60 -11.46
3.60 -0.60 -11.47
3.70 -0.60 -10.93
3.80 -0.60 -11.39
3.90 -0.60 -11.35
4.00 -0.60 -11.00
4.10 -0.60 -11.19
4.20 -0.60 -11.29
4.30 -0.60 -11.11
4.40 -0.60 -10.52
4.50 -0.60 -11.10
4.60 -0.60 -11.13
4.70 -0.60 -10.97
4.80 -0.60 -10.41
4.90 -0.60 -10.89
5.00 -0.60 -11.02

-1.00 -0.50 -12.03
-0.90 -0.50 -12.15
-0.80 -0.50 -12.26
-0.70 -0.50 -12.36
-0.60 -0.50 -12.46
-0.50 -0.50 -12.55
-0.40 -0.50 -12.64
-0.30 -0.50 -12.72
-0.20 -0.50 -12.79
-0.10 -0.50 -12.84
0.00 -0.50 -12.88
0.10 -0.50 -12.92
0.20 -0.50 -12.95
0.30 -0.50 -12.98
0.40 -0.50 -12.99
0.50 -0.50 -13.00
0.60 -0.50 -13.00
0.70 -0.50 -13.01
0.80 -0.50 -13.01
0.90 -0.50 -13.01
1.00 -0.50 -13.01
1.10 -0.50 -12.98
1.20 -0.50 -12.94
1.30 -0.50 -12.90
1.40 -0.50 -12.86
1.50 -0.50 -12.81
1.60 -0.50 -12.76
1.70 -0.50 -12.71
1.80 -0.50 -12.65
1.90 -0.50 -12.60
2.00 -0.50 -12.54
2.10 -0.50 -12.48
2.20 -0.50 -12.42
2.30 -0.50 -12.35
2.40 -0.50 -12.28
2.50 -0.50 -12.19
2.60 -0.50 -12.03
2.70 -0.50 -11.69
2.80 -0.50 -11.74
2.90 -0.50 -11.66
3.00 -0.50 -11.51
3.10 -0.50 -11.60
3.20 -0.50 -11.49
3.30 -0.50 -11.36
3.40 -0.50 -11.52
3.50 -0.50 -11.19
3.60 -0.50 -11.34
3.70 -0.50 -11.39
3.80 -0.50 -11.12
3.90 -0.50 -11.14
4.00 -0.50 -11.32
4.10 -0.50 -11.15
4.20 -0.50 -10.52
4.30 -0.50 -11.09
4.40 -0.50 -11.16
4.50 -0.50 -11.00
4.60 -0.50 -10.56
4.70 -0.50 -10.89
4.80 -0.50 -11.04
4.90 -0.50 -10.92
5.00 -0.50 -10.73

-1.00 -0.40 -12.08
-0.90 -0.40 -12.22
-0.80 -0.40 -12.34
-0.70 -0.40 -12.45
-0.60 -0.40 -12.55
-0.50 -0.40 -12.64
-0.40 -0.40 -12.72
-0.30 -0.40 -12.80
-0.20 -0.40 -12.86
-0.10 -0.40 -12.92
0.00 -0.40 -12.96
0.10 -0.40 -13.00
0.20 -0.40 -13.02
0.30 -0.40 -13.04
0.40 -0.40 -13.05
0.50 -0.40 -13.05
0.60 -0.40 -13.05
0.70 -0.40 -13.05
0.80 -0.40 -13.03
0.90 -0.40 -13.00
1.00 -0.40 -12.97
1.10 -0.40 -12.93
1.20 -0.40 -12.88
1.30 -0.40 -12.84
1.40 -0.40 -12.79
1.50 -0.40 -12.74
1.60 -0.40 -12.68
1.70 -0.40 -12.62
1.80 -0.40 -12.56
1.90 -0.40 -12.50
2.00 -0.40 -12.44
2.10 -0.40 -12.38
2.20 -0.40 -12.31
2.30 -0.40 -12.23
2.40 -0.40 -12.14
2.50 -0.40 -11.92
2.60 -0.40 -11.44
2.70 -0.40 -11.62
2.80 -0.40 -11.69
2.90 -0.40 -11.30
3.00 -0.40 -11.62
3.10 -0.40 -11.35
3.20 -0.40 -11.42
3.30 -0.40 -11.43
3.40 -0.40 -10.70
3.50 -0.40 -11.37
3.60 -0.40 -11.31
3.70 -0.40 -10.82
3.80 -0.40 -11.21
3.90 -0.40 -11.25
4.00 -0.40 -11.03
4.10 -0.40 -10.85
4.20 -0.40 -11.13
4.30 -0.40 -11.09
4.40 -0.40 -10.88
4.50 -0.40 -10.64
4.60 -0.40 -10.96
4.70 -0.40 -10.98
4.80 -0.40 -10.84
4.90 -0.40 -10.50
5.00 -0.40 -10.67

-1.00 -0.30 -12.12
-0.90 -0.30 -12.27
-0.80 -0.30 -12.40
-0.70 -0.30 -12.52
-0.60 -0.30 -12.62
-0.50 -0.30 -12.72
-0.40 -0.30 -12.80
-0.30 -0.30 -12.87
-0.20 -0.30 -12.93
-0.10 -0.30 -12.98
0.00 -0.30 -13.02
0.10 -0.30 -13.04
0.20 -0.30 -13.06
0.30 -0.30 -13.07
0.40 -0.30 -13.07
0.50 -0.30 -13.07
0.60 -0.30 -13.05
0.70 -0.30 -13.02
0.80 -0.30 -12.99
0.90 -0.30 -12.96
1.00 -0.30 -12.91
1.10 -0.30 -12.87
1.20 -0.30 -12.82
1.30 -0.30 -12.76
1.40 -0.30 -12.71
1.50 -0.30 -12.65
1.60 -0.30 -12.59
1.70 -0.30 -12.53
1.80 -0.30 -12.46
1.90 -0.30 -12.40
2.00 -0.30 -12.33
2.10 -0.30 -12.26
2.20 -0.30 -12.19
2.30 -0.30 -12.11
2.40 -0.30 -11.98
2.50 -0.30 -11.25
2.60 -0.30 -11.29
2.70 -0.30 -11.39
2.80 -0.30 -11.47
2.90 -0.30 -11.43
3.00 -0.30 -11.40
3.10 -0.30 -11.22
3.20 -0.30 -11.42
3.30 -0.30 -11.07
3.40 -0.30 -11.25
3.50 -0.30 -11.29
3.60 -0.30 -10.96
3.70 -0.30 -11.10
3.80 -0.30 -11.22
3.90 -0.30 -11.03
4.00 -0.30 -10.67
4.10 -0.30 -11.06
4.20 -0.30 -11.06
4.30 -0.30 -10.87
4.40 -0.30 -10.52
4.50 -0.30 -10.90
4.60 -0.30 -10.95
4.70 -0.30 -10.81
4.80 -0.30 -10.49
4.90 -0.30 -10.62
5.00 -0.30 -10.80

-1.00 -0.20 -12.15
-0.90 -0.20 -12.31
-0.80 -0.20 -12.45
-0.70 -0.20 -12.57
-0.60 -0.20 -12.69
-0.50 -0.20 -12.79
-0.40 -0.20 -12.86
-0.30 -0.20 -12.93
-0.20 -0.20 -12.98
-0.10 -0.20 -13.03
0.00 -0.20 -13.05
0.10 -0.20 -13.07
0.20 -0.20 -13.08
0.30 -0.20 -13.08
0.40 -0.20 -13.06
0.50 -0.20 -13.04
0.60 -0.20 -13.02
0.70 -0.20 -12.98
0.80 -0.20 -12.94
0.90 -0.20 -12.90
1.00 -0.20 -12.85
1.10 -0.20 -12.79
1.20 -0.20 -12.74
1.30 -0.20 -12.68
1.40 -0.20 -12.62
1.50 -0.20 -12.55
1.60 -0.20 -12.49
1.70 -0.20 -12.42
1.80 -0.20 -12.36
1.90 -0.20 -12.29
2.00 -0.20 -12.22
2.10 -0.20 -12.15
2.20 -0.20 -12.07
2.30 -0.20 -11.99
2.40 -0.20 -11.88
2.50 -0.20 -11.70
2.60 -0.20 -11.20
2.70 -0.20 -10.74
2.80 -0.20 -11.37
2.90 -0.20 -11.26
3.00 -0.20 -11.28
3.10 -0.20 -11.09
3.20 -0.20 -11.30
3.30 -0.20 -10.91
3.40 -0.20 -11.15
3.50 -0.20 -11.17
3.60 -0.20 -10.77
3.70 -0.20 -11.02
3.80 -0.20 -11.11
3.90 -0.20 -10.88
4.00 -0.20 -10.70
4.10 -0.20 -10.98
4.20 -0.20 -10.94
4.30 -0.20 -10.72
4.40 -0.20 -10.58
4.50 -0.20 -10.84
4.60 -0.20 -10.84
4.70 -0.20 -10.68
4.80 -0.20 -10.17
4.90 -0.20 -10.60
5.00 -0.20 -10.74

-1.00 -0.10 -12.18
-0.90 -0.10 -12.34
-0.80 -0.10 -12.49
-0.70 -0.10 -12.62
-0.60 -0.10 -12.74
-0.50 -0.10 -12.84
-0.40 -0.10 -12.92
-0.30 -0.10 -12.98
-0.20 -0.10 -13.03
-0.10 -0.10 -13.06
0.00 -0.10 -13.07
0.10 -0.10 -13.08
0.20 -0.10 -13.07
0.30 -0.10 -13.06
0.40 -0.10 -13.04
0.50 -0.10 -13.01
0.60 -0.10 -12.97
0.70 -0.10 -12.92
0.80 -0.10 -12.87
0.90 -0.10 -12.82
1.00 -0.10 -12.76
1.10 -0.10 -12.70
1.20 -0.10 -12.64
1.30 -0.10 -12.58
1.40 -0.10 -12.51
1.50 -0.10 -12.45
1.60 -0.10 -12.38
1.70 -0.10 -12.31
1.80 -0.10 -12.24
1.90 -0.10 -12.17
2.00 -0.10 -12.10
2.10 -0.10 -12.03
2.20 -0.10 -11.96
2.30 -0.10 -11.89
2.40 -0.10 -11.81
2.50 -0.10 -11.72
2.60 -0.10 -11.62
2.70 -0.10 -11.48
2.80 -0.10 -10.95
2.90 -0.10 -10.90
3.00 -0.10 -10.95
3.10 -0.10 -11.12
3.20 -0.10 -10.81
3.30 -0.10 -11.02
3.40 -0.10 -10.94
3.50 -0.10 -10.73
3.60 -0.10 -11.02
3.70 -0.10 -10.79
3.80 -0.10 -10.65
3.90 -0.10 -10.91
4.00 -0.10 -10.78
4.10 -0.10 -10.10
4.20 -0.10 -10.71
4.30 -0.10 -10.80
4.40 -0.10 -10.63
4.50 -0.10 -9.81
4.60 -0.10 -10.59
4.70 -0.10 -10.70
4.80 -0.10 -10.57
4.90 -0.10 -10.29
5.00 -0.10 -10.32

-1.00 0.00 -12.21
-0.90 0.00 -12.37
-0.80 0.00 -12.53
-0.70 0.00 -12.67
-0.60 0.00 -12.78
-0.50 0.00 -12.88
-0.40 0.00 -12.96
-0.30 0.00 -13.02
-0.20 0.00 -13.05
-0.10 0.00 -13.07
0.00 0.00 -13.08
0.10 0.00 -13.07
0.20 0.00 -13.06
0.30 0.00 -13.03
0.40 0.00 -13.00
0.50 0.00 -12.96
0.60 0.00 -12.91
0.70 0.00 -12.85
0.80 0.00 -12.80
0.90 0.00 -12.74
1.00 0.00 -12.67
1.10 0.00 -12.61
1.20 0.00 -12.54
1.30 0.00 -12.47
1.40 0.00 -12.40
1.50 0.00 -12.33
1.60 0.00 -12.27
1.70 0.00 -12.20
1.80 0.00 -12.13
1.90 0.00 -12.06
2.00 0.00 -11.99
2.10 0.00 -11.92
2.20 0.00 -11.85
2.30 0.00 -11.78
2.40 0.00 -11.71
2.50 0.00 -11.64
2.60 0.00 -11.57
2.70 0.00 -11.51
2.80 0.00 -11.44
2.90 0.00 -11.37
3.00 0.00 -11.30
3.10 0.00 -11.24
3.20 0.00 -11.17
3.30 0.00 -11.11
3.40 0.00 -11.04
3.50 0.00 -10.97
3.60 0.00 -10.91
3.70 0.00 -10.85
3.80 0.00 -10.78
3.90 0.00 -10.72
4.00 0.00 -10.65
4.10 0.00 -10.59
4.20 0.00 -10.53
4.30 0.00 -10.47
4.40 0.00 -10.40
4.50 0.00 -10.34
4.60 0.00 -10.28
4.70 0.00 -10.22
4.80 0.00 -10.16
4.90 0.00 -10.10
5.00 0.00 -10.04

-1.00 0.10 -12.23
-0.90 0.10 -12.40
-0.80 0.10 -12.56
-0.70 0.10 -12.70
-0.60 0.10 -12.82
-0.50 0.10 -12.92
-0.40 0.10 -13.00
-0.30 0.10 -13.04
-0.20 0.10 -13.07
-0.10 0.10 -13.08
0.00 0.10 -13.07
0.10 0.10 -13.06
0.20 0.10 -13.03
0.30 0.10 -12.99
0.40 0.10 -12.95
0.50 0.10 -12.89
0.60 0.10 -12.84
0.70 0.10 -12.77
0.80 0.10 -12.71
0.90 0.10 -12.64
1.00 0.10 -12.58
1.10 0.10 -12.50
1.20 0.10 -12.43
1.30 0.10 -12.36
1.40 0.10 -12.29
1.50 0.10 -12.21
1.60 0.10 -12.14
1.70 0.10 -12.06
1.80 0.10 -11.99
1.90 0.10 -11.91
2.00 0.10 -11.83
2.10 0.10 -11.74
2.20 0.10 -11.64
2.30 0.10 -11.52
2.40 0.10 -11.27
2.50 0.10 -10.84
2.60 0.10 -10.64
2.70 0.10 -11.10
2.80 0.10 -10.82
2.90 0.10 -11.05
3.00 0.10 -10.48
3.10 0.10 -11.02
3.20 0.10 -10.82
3.30 0.10 -10.76
3.40 0.10 -10.98
3.50 0.10 -10.74
3.60 0.10 -10.61
3.70 0.10 -10.86
3.80 0.10 -10.78
3.90 0.10 -10.35
4.00 0.10 -10.65
4.10 0.10 -10.80
4.20 0.10 -10.65
4.30 0.10 -10.28
4.40 0.10 -10.50
4.50 0.10 -10.66
4.60 0.10 -10.60
4.70 0.10 -10.41
4.80 0.10 -10.02
4.90 0.10 -10.44
5.00 0.10 -10.56

-1.00 0.20 -12.25
-0.90 0.20 -12.43
-0.80 0.20 -12.59
-0.70 0.20 -12.74
-0.60 0.20 -12.86
-0.50 0.20 -12.95
-0.40 0.20 -13.02
-0.30 0.20 -13.06
-0.20 0.20 -13.08
-0.10 0.20 -13.07
0.00 0.20 -13.06
0.10 0.20 -13.03
0.20 0.20 -12.99
0.30 0.20 -12.94
0.40 0.20 -12.88
0.50 0.20 -12.82
0.60 0.20 -12.76
0.70 0.20 -12.69
0.80 0.20 -12.62
0.90 0.20 -12.54
1.00 0.20 -12.47
1.10 0.20 -12.40
1.20 0.20 -12.32
1.30 0.20 -12.24
1.40 0.20 -12.15
1.50 0.20 -12.07
1.60 0.20 -11.98
1.70 0.20 -11.87
1.80 0.20 -11.70
1.90 0.20 -11.03
2.00 0.20 -10.90
2.10 0.20 -11.21
2.20 0.20 -11.35
2.30 0.20 -10.85
2.40 0.20 -11.31
2.50 0.20 -10.99
2.60 0.20 -11.18
2.70 0.20 -11.16
2.80 0.20 -10.75
2.90 0.20 -11.17
3.00 0.20 -11.05
3.10 0.20 -10.63
3.20 0.20 -11.06
3.30 0.20 -11.04
3.40 0.20 -10.71
3.50 0.20 -10.84
3.60 0.20 -11.02
3.70 0.20 -10.89
3.80 0.20 -10.54
3.90 0.20 -10.73
4.00 0.20 -10.90
4.10 0.20 -10.82
4.20 0.20 -10.62
4.30 0.20 -10.37
4.40 0.20 -10.69
4.50 0.20 -10.78
4.60 0.20 -10.66
4.70 0.20 -10.46
4.80 0.20 -10.18
4.90 0.20 -10.53
5.00 0.20 -10.64

-1.00 0.30 -12.27
-0.90 0.30 -12.45
-0.80 0.30 -12.62
-0.70 0.30 -12.77
-0.60 0.30 -12.89
-0.50 0.30 -12.98
-0.40 0.30 -13.04
-0.30 0.30 -13.07
-0.20 0.30 -13.08
-0.10 0.30 -13.06
0.00 0.30 -13.03
0.10 0.30 -12.99
0.20 0.30 -12.94
0.30 0.30 -12.88
0.40 0.30 -12.82
0.50 0.30 -12.75
0.60 0.30 -12.67
0.70 0.30 -12.59
0.80 0.30 -12.52
0.90 0.30 -12.44
1.00 0.30 -12.36
1.10 0.30 -12.27
1.20 0.30 -12.18
1.30 0.30 -12.08
1.40 0.30 -11.95
1.50 0.30 -11.61
1.60 0.30 -11.40
1.70 0.30 -11.22
1.80 0.30 -11.31
1.90 0.30 -11.47
2.00 0.30 -10.90
2.10 0.30 -11.44
2.20 0.30 -11.06
2.30 0.30 -11.32
2.40 0.30 -11.25
2.50 0.30 -11.00
2.60 0.30 -11.31
2.70 0.30 -11.12
2.80 0.30 -10.95
2.90 0.30 -11.22
3.00 0.30 -11.11
3.10 0.30 -10.38
3.20 0.30 -11.05
3.30 0.30 -11.13
3.40 0.30 -10.94
3.50 0.30 -10.49
3.60 0.30 -10.95
3.70 0.30 -11.02
3.80 0.30 -10.87
3.90 0.30 -10.50
4.00 0.30 -10.73
4.10 0.30 -10.90
4.20 0.30 -10.85
4.30 0.30 -10.69
4.40 0.30 -10.21
4.50 0.30 -10.60
4.60 0.30 -10.75
4.70 0.30 -10.72
4.80 0.30 -10.60
4.90 0.30 -10.37
5.00 0.30 -10.25

-1.00 0.40 -12.29
-0.90 0.40 -12.48
-0.80 0.40 -12.64
-0.70 0.40 -12.78
-0.60 0.40 -12.90
-0.50 0.40 -12.99
-0.40 0.40 -13.05
-0.30 0.40 -13.07
-0.20 0.40 -13.06
-0.10 0.40 -13.04
0.00 0.40 -13.00
0.10 0.40 -12.95
0.20 0.40 -12.88
0.30 0.40 -12.82
0.40 0.40 -12.74
0.50 0.40 -12.66
0.60 0.40 -12.58
0.70 0.40 -12.50
0.80 0.40 -12.41
0.90 0.40 -12.32
1.00 0.40 -12.23
1.10 0.40 -12.12
1.20 0.40 -11.93
1.30 0.40 -11.71
1.40 0.40 -11.64
1.50 0.40 -11.54
1.60 0.40 -10.46
1.70 0.40 -11.52
1.80 0.40 -11.25
1.90 0.40 -11.46
2.00 0.40 -11.08
2.10 0.40 -11.47
2.20 0.40 -11.12
2.30 0.40 -11.29
2.40 0.40 -11.34
2.50 0.40 -10.87
2.60 0.40 -11.23
2.70 0.40 -11.28
2.80 0.40 -11.00
2.90 0.40 -11.04
3.00 0.40 -11.23
3.10 0.40 -11.11
3.20 0.40 -10.67
3.30 0.40 -10.99
3.40 0.40 -11.14
3.50 0.40 -11.01
3.60 0.40 -10.72
3.70 0.40 -10.78
3.80 0.40 -10.97
3.90 0.40 -10.95
4.00 0.40 -10.81
4.10 0.40 -10.40
4.20 0.40 -10.68
4.30 0.40 -10.84
4.40 0.40 -10.82
4.50 0.40 -10.69
4.60 0.40 -10.46
4.70 0.40 -10.38
4.80 0.40 -10.63
4.90 0.40 -10.71
5.00 0.40 -10.62

-1.00 0.50 -12.31
-0.90 0.50 -12.49
-0.80 0.50 -12.65
-0.70 0.50 -12.79
-0.60 0.50 -12.91
-0.50 0.50 -13.00
-0.40 0.50 -13.05
-0.30 0.50 -13.07
-0.20 0.50 -13.04
-0.10 0.50 -13.01
0.00 0.50 -12.96
0.10 0.50 -12.89
0.20 0.50 -12.82
0.30 0.50 -12.75
0.40 0.50 -12.66
0.50 0.50 -12.58
0.60 0.50 -12.49
0.70 0.50 -12.40
0.80 0.50 -12.30
0.90 0.50 -12.19
1.00 0.50 -12.01
1.10 0.50 -11.65
1.20 0.50 -11.65
1.30 0.50 -11.47
1.40 0.50 -11.29
1.50 0.50 -11.60
1.60 0.50 -11.22
1.70 0.50 -11.53
1.80 0.50 -11.10
1.90 0.50 -11.52
2.00 0.50 -11.15
2.10 0.50 -11.36
2.20 0.50 -11.38
2.30 0.50 -10.52
2.40 0.50 -11.32
2.50 0.50 -11.31
2.60 0.50 -10.92
2.70 0.50 -11.17
2.80 0.50 -11.29
2.90 0.50 -11.11
3.00 0.50 -10.68
3.10 0.50 -11.12
3.20 0.50 -11.17
3.30 0.50 -11.00
3.40 0.50 -10.01
3.50 0.50 -10.96
3.60 0.50 -11.08
3.70 0.50 -10.96
3.80 0.50 -10.75
3.90 0.50 -10.56
4.00 0.50 -10.86
4.10 0.50 -10.93
4.20 0.50 -10.82
4.30 0.50 -10.65
4.40 0.50 -10.01
4.50 0.50 -10.65
4.60 0.50 -10.78
4.70 0.50 -10.73
4.80 0.50 -10.62
4.90 0.50 -10.43
5.00 0.50 -10.07

-1.00 0.60 -12.32
-0.90 0.60 -12.49
-0.80 0.60 -12.65
-0.70 0.60 -12.79
-0.60 0.60 -12.91
-0.50 0.60 -13.00
-0.40 0.60 -13.05
-0.30 0.60 -13.05
-0.20 0.60 -13.02
-0.10 0.60 -12.97
0.00 0.60 -12.91
0.10 0.60 -12.84
0.20 0.60 -12.76
0.30 0.60 -12.67
0.40 0.60 -12.58
0.50 0.60 -12.49
0.60 0.60 -12.39
0.70 0.60 -12.29
0.80 0.60 -12.16
0.90 0.60 -11.86
1.00 0.60 -11.56
1.10 0.60 -11.52
1.20 0.60 -11.64
1.30 0.60 -11.53
1.40 0.60 -11.32
1.50 0.60 -11.57
1.60 0.60 -11.19
1.70 0.60 -11.51
1.80 0.60 -11.34
1.90 0.60 -11.33
2.00 0.60 -11.46
2.10 0.60 -11.02
2.20 0.60 -11.34
2.30 0.60 -11.38
2.40 0.60 -11.02
2.50 0.60 -11.21
2.60 0.60 -11.34
2.70 0.60 -11.15
2.80 0.60 -10.78
2.90 0.60 -11.18
3.00 0.60 -11.21
3.10 0.60 -11.03
3.20 0.60 -10.57
3.30 0.60 -11.04
3.40 0.60 -11.12
3.50 0.60 -10.99
3.60 0.60 -10.72
3.70 0.60 -10.74
3.80 0.60 -10.96
3.90 0.60 -10.96
4.00 0.60 -10.84
4.10 0.60 -10.62
4.20 0.60 -10.51
4.30 0.60 -10.77
4.40 0.60 -10.84
4.50 0.60 -10.75
4.60 0.60 -10.62
4.70 0.60 -10.32
4.80 0.60 -10.42
4.90 0.60 -10.61
5.00 0.60 -10.67

-1.00 0.70 -12.32
-0.90 0.70 -12.49
-0.80 0.70 -12.65
-0.70 0.70 -12.80
-0.60 0.70 -12.92
-0.50 0.70 -13.01
-0.40 0.70 -13.05
-0.30 0.70 -13.02
-0.20 0.70 -12.98
-0.10 0.70 -12.92
0.00 0.70 -12.85
0.10 0.70 -12.77
0.20 0.70 -12.69
0.30 0.70 -12.59
0.40 0.70 -12.50
0.50 0.70 -12.40
0.60 0.70 -12.29
0.70 0.70 -12.15
0.80 0.70 -11.68
0.90 0.70 -11.40
1.00 0.70 -11.24
1.10 0.70 -11.44
1.20 0.70 -11.66
1.30 0.70 -11.34
1.40 0.70 -11.54
1.50 0.70 -11.35
1.60 0.70 -11.53
1.70 0.70 -11.02
1.80 0.70 -11.51
1.90 0.70 -11.31
2.00 0.70 -11.27
2.10 0.70 -11.46
2.20 0.70 -11.21
2.30 0.70 -11.16
2.40 0.70 -11.38
2.50 0.70 -11.24
2.60 0.70 -10.14
2.70 0.70 -11.20
2.80 0.70 -11.27
2.90 0.70 -11.10
3.00 0.70 -10.39
3.10 0.70 -11.08
3.20 0.70 -11.17
3.30 0.70 -11.04
3.40 0.70 -10.77
3.50 0.70 -10.80
3.60 0.70 -11.01
3.70 0.70 -11.00
3.80 0.70 -10.88
3.90 0.70 -10.62
4.00 0.70 -10.62
4.10 0.70 -10.84
4.20 0.70 -10.88
4.30 0.70 -10.78
4.40 0.70 -10.63
4.50 0.70 -10.18
4.60 0.70 -10.54
4.70 0.70 -10.70
4.80 0.70 -10.70
4.90 0.70 -10.61
5.00 0.70 -10.49

-1.00 0.80 -12.32
-0.90 0.80 -12.49
-0.80 0.80 -12.65
-0.70 0.80 -12.80
-0.60 0.80 -12.92
-0.50 0.80 -13.01
-0.40 0.80 -13.03
-0.30 0.80 -12.99
-0.20 0.80 -12.94
-0.10 0.80 -12.87
0.00 0.80 -12.80
0.10 0.80 -12.71
0.20 0.80 -12.62
0.30 0.80 -12.52
0.40 0.80 -12.41
0.50 0.80 -12.30
0.60 0.80 -12.16
0.70 0.80 -11.68
0.80 0.80 -11.55
0.90 0.80 -11.50
1.00 0.80 -11.01
1.10 0.80 -11.58
1.20 0.80 -11.53
1.30 0.80 -11.41
1.40 0.80 -11.52
1.50 0.80 -11.41
1.60 0.80 -11.39
1.70 0.80 -11.50
1.80 0.80 -10.63
1.90 0.80 -11.44
2.00 0.80 -11.38
2.10 0.80 -10.68
2.20 0.80 -11.35
2.30 0.80 -11.35
2.40 0.80 -11.03
2.50 0.80 -11.16
2.60 0.80 -11.33
2.70 0.80 -11.19
2.80 0.80 -10.79
2.90 0.80 -11.07
3.00 0.80 -11.23
3.10 0.80 -11.11
3.20 0.80 -10.87
3.30 0.80 -10.79
3.40 0.80 -11.04
3.50 0.80 -11.05
3.60 0.80 -10.93
3.70 0.80 -10.69
3.80 0.80 -10.65
3.90 0.80 -10.88
4.00 0.80 -10.92
4.10 0.80 -10.82
4.20 0.80 -10.67
4.30 0.80 -10.12
4.40 0.80 -10.60
4.50 0.80 -10.76
4.60 0.80 -10.74
4.70 0.80 -10.65
4.80 0.80 -10.51
4.90 0.80 -10.19
5.00 0.80 -10.35

-1.00 0.90 -12.32
-0.90 0.90 -12.49
-0.80 0.90 -12.66
-0.70 0.90 -12.80
-0.60 0.90 -12.93
-0.50 0.90 -13.01
-0.40 0.90 -13.00
-0.30 0.90 -12.96
-0.20 0.90 -12.90
-0.10 0.90 -12.82
0.00 0.90 -12.74
0.10 0.90 -12.64
0.20 0.90 -12.54
0.30 0.90 -12.44
0.40 0.90 -12.32
0.50 0.90 -12.19
0.60 0.90 -11.86
0.70 0.90 -11.40
0.80 0.90 -11.50
0.90 0.90 -11.04
1.00 0.90 -11.54
1.10 0.90 -11.59
1.20 0.90 -11.21
1.30 0.90 -11.59
1.40 0.90 -11.24
1.50 0.90 -11.50
1.60 0.90 -11.42
1.70 0.90 -11.25
1.80 0.90 -11.52
1.90 0.90 -11.26
2.00 0.90 -11.23
2.10 0.90 -11.45
2.20 0.90 -11.26
2.30 0.90 -10.93
2.40 0.90 -11.30
2.50 0.90 -11.29
2.60 0.90 -11.05
2.70 0.90 -10.97
2.80 0.90 -11.22
2.90 0.90 -11.18
3.00 0.90 -11.00
3.10 0.90 -10.58
3.20 0.90 -11.03
3.30 0.90 -11.11
3.40 0.90 -11.00
3.50 0.90 -10.79
3.60 0.90 -10.58
3.70 0.90 -10.90
3.80 0.90 -10.97
3.90 0.90 -10.87
4.00 0.90 -10.73
4.10 0.90 -10.31
4.20 0.90 -10.63
4.30 0.90 -10.79
4.40 0.90 -10.78
4.50 0.90 -10.69
4.60 0.90 -10.55
4.70 0.90 -10.22
4.80 0.90 -10.40
4.90 0.90 -10.58
5.00 0.90 -10.63

-1.00 1.00 -12.31
-0.90 1.00 -12.49
-0.80 1.00 -12.66
-0.70 1.00 -12.81
-0.60 1.00 -12.93
-0.50 1.00 -13.01
-0.40 1.00 -12.97
-0.30 1.00 -12.91
-0.20 1.00 -12.85
-0.10 1.00 -12.76
0.00 1.00 -12.67
0.10 1.00 -12.58
0.20 1.00 -12.47
0.30 1.00 -12.36
0.40 1.00 -12.23
0.50 1.00 -12.01
0.60 1.00 -11.56
0.70 1.00 -11.24
0.80 1.00 -11.01
0.90 1.00 -11.54
1.00 1.00 -11.61
1.10 1.00 -10.94
1.20 1.00 -11.62
1.30 1.00 -10.85
1.40 1.00 -11.55
1.50 1.00 -11.32
1.60 1.00 -11.38
1.70 1.00 -11.48
1.80 1.00 -11.04
1.90 1.00 -11.36
2.00 1.00 -11.41
2.10 1.00 -11.11
2.20 1.00 -11.20
2.30 1.00 -11.38
2.40 1.00 -11.22
2.50 1.00 -10.59
2.60 1.00 -11.16
2.70 1.00 -11.26
2.80 1.00 -11.12
2.90 1.00 -10.76
3.00 1.00 -10.97
3.10 1.00 -11.15
3.20 1.00 -11.07
3.30 1.00 -10.91
3.40 1.00 -10.03
3.50 1.00 -10.88
3.60 1.00 -11.02
3.70 1.00 -10.93
3.80 1.00 -10.80
3.90 1.00 -10.51
4.00 1.00 -10.61
4.10 1.00 -10.80
4.20 1.00 -10.83
4.30 1.00 -10.74
4.40 1.00 -10.61
4.50 1.00 -10.33
4.60 1.00 -10.41
4.70 1.00 -10.61
4.80 1.00 -10.67
4.90 1.00 -10.60
5.00 1.00 -10.50

-1.00 1.10 -12.31
-0.90 1.10 -12.49
-0.80 1.10 -12.66
-0.70 1.10 -12.81
-0.60 1.10 -12.93
-0.50 1.10 -12.98
-0.40 1.10 -12.93
-0.30 1.10 -12.87
-0.20 1.10 -12.79
-0.10 1.10 -12.70
0.00 1.10 -12.61
0.10 1.10 -12.50
0.20 1.10 -12.40
0.30 1.10 -12.27
0.40 1.10 -12.12
0.50 1.10 -11.65
0.60 1.10 -11.52
0.70 1.10 -11.44
0.80 1.10 -11.58
0.90 1.10 -11.59
1.00 1.10 -10.94
1.10 1.10 -11.62
1.20 1.10 -10.94
1.30 1.10 -11.58
1.40 1.10 -11.22
1.50 1.10 -11.44
1.60 1.10 -11.44
1.70 1.10 -10.87
1.80 1.10 -11.43
1.90 1.10 -11.36
2.00 1.10 -10.69
2.10 1.10 -11.30
2.20 1.10 -11.35
2.30 1.10 -11.13
2.40 1.10 -10.99
2.50 1.10 -11.26
2.60 1.10 -11.22
2.70 1.10 -11.03
2.80 1.10 -10.77
2.90 1.10 -11.11
3.00 1.10 -11.15
3.10 1.10 -11.02
3.20 1.10 -10.74
3.30 1.10 -10.80
3.40 1.10 -11.00
3.50 1.10 -11.00
3.60 1.10 -10.88
3.70 1.10 -10.67
3.80 1.10 -10.49
3.90 1.10 -10.79
4.00 1.10 -10.88
4.10 1.10 -10.80
4.20 1.10 -10.68
4.30 1.10 -10.45
4.40 1.10 -10.35
4.50 1.10 -10.62
4.60 1.10 -10.72
4.70 1.10 -10.64
4.80 1.10 -10.55
4.90 1.10 -10.41
5.00 1.10 -10.04

-1.00 1.20 -12.31
-0.90 1.20 -12.49
-0.80 1.20 -12.66
-0.70 1.20 -12.81
-0.60 1.20 -12.93
-0.50 1.20 -12.94
-0.40 1.20 -12.88
-0.30 1.20 -12.82
-0.20 1.20 -12.74
-0.10 1.20 -12.64
0.00 1.20 -12.54
0.10 1.20 -12.43
0.20 1.20 -12.32
0.30 1.20 -12.18
0.40 1.20 -11.93
0.50 1.20 -11.65
0.60 1.20 -11.64
0.70 1.20 -11.66
0.80 1.20 -11.53
0.90 1.20 -11.21
1.00 1.20 -11.62
1.10 1.20 -10.94
1.20 1.20 -11.59
1.30 1.20 -11.14
1.40 1.20 -11.47
1.50 1.20 -11.41
1.60 1.20 -11.13
1.70 1.20 -11.47
1.80 1.20 -11.32
1.90 1.20 -11.00
2.00 1.20 -11.37
2.10 1.20 -11.31
2.20 1.20 -10.99
2.30 1.20 -11.14
2.40 1.20 -11.32
2.50 1.20 -11.18
2.60 1.20 -10.87
2.70 1.20 -11.00
2.80 1.20 -11.19
2.90 1.20 -11.11
3.00 1.20 -10.94
3.10 1.20 -10.42
3.20 1.20 -10.95
3.30 1.20 -11.06
3.40 1.20 -10.96
3.50 1.20 -10.80
3.60 1.20 -10.24
3.70 1.20 -10.75
3.80 1.20 -10.90
3.90 1.20 -10.85
4.00 1.20 -10.75
4.10 1.20 -10.57
4.20 1.20 -10.07
4.30 1.20 -10.60
4.40 1.20 -10.74
4.50 1.20 -10.69
4.60 1.20 -10.60
4.70 1.20 -10.48
4.80 1.20 -10.21
4.90 1.20 -10.26
5.00 1.20 -10.48

-1.00 1.30 -12.31
-0.90 1.30 -12.49
-0.80 1.30 -12.66
-0.70 1.30 -12.81
-0.60 1.30 -12.94
-0.50 1.30 -12.90
-0.40 1.30 -12.84
-0.30 1.30 -12.76
-0.20 1.30 -12.68
-0.10 1.30 -12.58
0.00 1.30 -12.47
0.10 1.30 -12.36
0.20 1.30 -12.24
0.30 1.30 -12.08
0.40 1.30 -11.71
0.50 1.30 -11.47
0.60 1.30 -11.53
0.70 1.30 -11.34
0.80 1.30 -11.41
0.90 1.30 -11.59
1.00 1.30 -10.85
1.10 1.30 -11.58
1.20 1.30 -11.14
1.30 1.30 -11.48
1.40 1.30 -11.39
1.50 1.30 -11.21
1.60 1.30 -11.49
1.70 1.30 -11.28
1.80 1.30 -11.14
1.90 1.30 -11.41
2.00 1.30 -11.28
2.10 1.30 -10.65
2.20 1.30 -11.22
2.30 1.30 -11.30
2.40 1.30 -11.13
2.50 1.30 -9.97
2.60 1.30 -11.11
2.70 1.30 -11.20
2.80 1.30 -11.07
2.90 1.30 -10.82
3.00 1.30 -10.82
3.10 1.30 -11.05
3.20 1.30 -11.04
3.30 1.30 -10.91
3.40 1.30 -10.68
3.50 1.30 -10.62
3.60 1.30 -10.87
3.70 1.30 -10.91
3.80 1.30 -10.82
3.90 1.30 -10.68
4.00 1.30 -10.35
4.10 1.30 -10.54
4.20 1.30 -10.72
4.30 1.30 -10.74
4.40 1.30 -10.66
4.50 1.30 -10.55
4.60 1.30 -10.35
4.70 1.30 -10.14
4.80 1.30 -10.47
4.90 1.30 -10.59
5.00 1.30 -10.54

-1.00 1.40 -12.31
-0.90 1.40 -12.49
-0.80 1.40 -12.66
-0.70 1.40 -12.81
-0.60 1.40 -12.92
-0.50 1.40 -12.86
-0.40 1.40 -12.79
-0.30 1.40 -12.71
-0.20 1.40 -12.62
-0.10 1.40 -12.51
0.00 1.40 -12.40
0.10 1.40 -12.29
0.20 1.40 -12.15
0.30 1.40 -11.95
0.40 1.40 -11.64
0.50 1.40 -11.29
0.60 1.40 -11.32
0.70 1.40 -11.54
0.80 1.40 -11.52
0.90 1.40 -11.24
1.00 1.40 -11.55
1.10 1.40 -11.22
1.20 1.40 -11.47
1.30 1.40 -11.39
1.40 1.40 -11.23
1.50 1.40 -11.49
1.60 1.40 -11.25
1.70 1.40 -11.20
1.80 1.40 -11.43
1.90 1.40 -11.25
2.00 1.40 -10.82
2.10 1.40 -11.27
2.20 1.40 -11.28
2.30 1.40 -11.08
2.40 1.40 -10.86
2.50 1.40 -11.17
2.60 1.40 -11.18
2.70 1.40 -11.03
2.80 1.40 -10.53
2.90 1.40 -10.95
3.00 1.40 -11.11
3.10 1.40 -11.01
3.20 1.40 -10.86
3.30 1.40 -10.35
3.40 1.40 -10.79
3.50 1.40 -10.95
3.60 1.40 -10.89
3.70 1.40 -10.78
3.80 1.40 -10.58
3.90 1.40 -10.34
4.00 1.40 -10.68
4.10 1.40 -10.79
4.20 1.40 -10.72
4.30 1.40 -10.62
4.40 1.40 -10.47
4.50 1.40 -9.90
4.60 1.40 -10.42
4.70 1.40 -10.58
4.80 1.40 -10.59
4.90 1.40 -10.51
5.00 1.40 -10.42

-1.00 1.50 -12.31
-0.90 1.50 -12.49
-0.80 1.50 -12.66
-0.70 1.50 -12.81
-0.60 1.50 -12.87
-0.50 1.50 -12.81
-0.40 1.50 -12.74
-0.30 1.50 -12.65
-0.20 1.50 -12.55
-0.10 1.50 -12.45
0.00 1.50 -12.33
0.10 1.50 -12.21
0.20 1.50 -12.07
0.30 1.50 -11.61
0.40 1.50 -11.54
0.50 1.50 -11.60
0.60 1.50 -11.57
0.70 1.50 -11.35
0.80 1.50 -11.41
0.90 1.50 -11.50
1.00 1.50 -11.32
1.10 1.50 -11.44
1.20 1.50 -11.41
1.30 1.50 -11.21
1.40 1.50 -11.49
1.50 1.50 -11.24
1.60 1.50 -11.23
1.70 1.50 -11.42
1.80 1.50 -11.22
1.90 1.50 -10.97
2.00 1.50 -11.31
2.10 1.50 -11.26
2.20 1.50 -11.01
2.30 1.50 -10.99
2.40 1.50 -11.22
2.50 1.50 -11.16
2.60 1.50 -10.97
2.70 1.50 -10.63
2.80 1.50 -11.03
2.90 1.50 -11.09
3.00 1.50 -10.98
3.10 1.50 -10.78
3.20 1.50 -10.56
3.30 1.50 -10.89
3.40 1.50 -10.96
3.50 1.50 -10.86
3.60 1.50 -10.73
3.70 1.50 -10.38
3.80 1.50 -10.59
3.90 1.50 -10.77
4.00 1.50 -10.78
4.10 1.50 -10.69
4.20 1.50 -10.57
4.30 1.50 -10.33
4.40 1.50 -10.32
4.50 1.50 -10.55
4.60 1.50 -10.63
4.70 1.50 -10.57
4.80 1.50 -10.48
4.90 1.50 -10.36
5.00 1.50 -10.11

-1.00 1.60 -12.31
-0.90 1.60 -12.49
-0.80 1.60 -12.66
-0.70 1.60 -12.81
-0.60 1.60 -12.83
-0.50 1.60 -12.76
-0.40 1.60 -12.68
-0.30 1.60 -12.59
-0.20 1.60 -12.49
-0.10 1.60 -12.38
0.00 1.60 -12.27
0.10 1.60 -12.14
0.20 1.60 -11.98
0.30 1.60 -11.40
0.40 1.60 -10.46
0.50 1.60 -11.22
0.60 1.60 -11.19
0.70 1.60 -11.53
0.80 1.60 -11.39
0.90 1.60 -11.42
1.00 1.60 -11.38
1.10 1.60 -11.44
1.20 1.60 -11.13
1.30 1.60 -11.49
1.40 1.60 -11.25
1.50 1.60 -11.23
1.60 1.60 -11.42
1.70 1.60 -11.21
1.80 1.60 -11.03
1.90 1.60 -11.33
2.00 1.60 -11.24
2.10 1.60 -10.94
2.20 1.60 -11.06
2.30 1.60 -11.25
2.40 1.60 -11.14
2.50 1.60 -10.91
2.60 1.60 -10.83
2.70 1.60 -11.08
2.80 1.60 -11.08
2.90 1.60 -10.95
3.00 1.60 -10.67
3.10 1.60 -10.75
3.20 1.60 -10.95
3.30 1.60 -10.94
3.40 1.60 -10.83
3.50 1.60 -10.66
3.60 1.60 -10.26
3.70 1.60 -10.71
3.80 1.60 -10.83
3.90 1.60 -10.76
4.00 1.60 -10.66
4.10 1.60 -10.50
4.20 1.60 -9.05
4.30 1.60 -10.49
4.40 1.60 -10.64
4.50 1.60 -10.62
4.60 1.60 -10.54
4.70 1.60 -10.44
4.80 1.60 -10.26
4.90 1.60 -9.80
5.00 1.60 -10.30

-1.00 1.70 -12.31
-0.90 1.70 -12.49
-0.80 1.70 -12.66
-0.70 1.70 -12.82
-0.60 1.70 -12.78
-0.50 1.70 -12.71
-0.40 1.70 -12.62
-0.30 1.70 -12.53
-0.20 1.70 -12.42
-0.10 1.70 -12.31
0.00 1.70 -12.20
0.10 1.70 -12.06
0.20 1.70 -11.87
0.30 1.70 -11.22
0.40 1.70 -11.52
0.50 1.70 -11.53
0.60 1.70 -11.51
0.70 1.70 -11.02
0.80 1.70 -11.50
0.90 1.70 -11.25
1.00 1.70 -11.48
1.10 1.70 -10.87
1.20 1.70 -11.47
1.30 1.70 -11.28
1.40 1.70 -11.20
1.50 1.70 -11.42
1.60 1.70 -11.21
1.70 1.70 -11.05
1.80 1.70 -11.33
1.90 1.70 -11.23
2.00 1.70 -10.88
2.10 1.70 -11.10
2.20 1.70 -11.25
2.30 1.70 -11.12
2.40 1.70 -10.84
2.50 1.70 -10.92
2.60 1.70 -11.12
2.70 1.70 -11.06
2.80 1.70 -10.91
2.90 1.70 -10.44
3.00 1.70 -10.84
3.10 1.70 -11.00
3.20 1.70 -10.92
3.30 1.70 -10.80
3.40 1.70 -10.55
3.50 1.70 -10.55
3.60 1.70 -10.78
3.70 1.70 -10.82
3.80 1.70 -10.74
3.90 1.70 -10.62
4.00 1.70 -10.39
4.10 1.70 -10.34
4.20 1.70 -10.59
4.30 1.70 -10.67
4.40 1.70 -10.60
4.50 1.70 -10.51
4.60 1.70 -10.38
4.70 1.70 -10.08
4.80 1.70 -10.21
4.90 1.70 -10.41
5.00 1.70 -10.48

-1.00 1.80 -12.31
-0.90 1.80 -12.49
-0.80 1.80 -12.66
-0.70 1.80 -12.80
-0.60 1.80 -12.73
-0.50 1.80 -12.65
-0.40 1.80 -12.56
-0.30 1.80 -12.46
-0.20 1.80 -12.36
-0.10 1.80 -12.24
0.00 1.80 -12.13
0.10 1.80 -11.99
0.20 1.80 -11.70
0.30 1.80 -11.31
0.40 1.80 -11.25
0.50 1.80 -11.10
0.60 1.80 -11.34
0.70 1.80 -11.51
0.80 1.80 -10.63
0.90 1.80 -11.52
1.00 1.80 -11.04
1.10 1.80 -11.43
1.20 1.80 -11.32
1.30 1.80 -11.14
1.40 1.80 -11.43
1.50 1.80 -11.22
1.60 1.80 -11.03
1.70 1.80 -11.33
1.80 1.80 -11.23
1.90 1.80 -10.84
2.00 1.80 -11.12
2.10 1.80 -11.24
2.20 1.80 -11.11
2.30 1.80 -10.76
2.40 1.80 -10.97
2.50 1.80 -11.15
2.60 1.80 -11.05
2.70 1.80 -10.87
2.80 1.80 -10.36
2.90 1.80 -10.90
3.00 1.80 -11.00
3.10 1.80 -10.91
3.20 1.80 -10.76
3.30 1.80 -10.36
3.40 1.80 -10.67
3.50 1.80 -10.84
3.60 1.80 -10.81
3.70 1.80 -10.71
3.80 1.80 -10.57
3.90 1.80 -10.13
4.00 1.80 -10.49
4.10 1.80 -10.66
4.20 1.80 -10.66
4.30 1.80 -10.58
4.40 1.80 -10.47
4.50 1.80 -10.30
4.60 1.80 -9.90
4.70 1.80 -10.36
4.80 1.80 -10.49
4.90 1.80 -10.47
5.00 1.80 -10.41

-1.00 1.90 -12.31
-0.90 1.90 -12.49
-0.80 1.90 -12.66
-0.70 1.90 -12.75
-0.60 1.90 -12.68
-0.50 1.90 -12.60
-0.40 1.90 -12.50
-0.30 1.90 -12.40
-0.20 1.90 -12.29
-0.10 1.90 -12.17
0.00 1.90 -12.06
0.10 1.90 -11.91
0.20 1.90 -11.03
0.30 1.90 -11.47
0.40 1.90 -11.46
0.50 1.90 -11.52
0.60 1.90 -11.33
0.70 1.90 -11.31
0.80 1.90 -11.44
0.90 1.90 -11.26
1.00 1.90 -11.36
1.10 1.90 -11.36
1.20 1.90 -11.00
1.30 1.90 -11.41
1.40 1.90 -11.25
1.50 1.90 -10.97
1.60 1.90 -11.33
1.70 1.90 -11.23
1.80 1.90 -10.84
1.90 1.90 -11.12
2.00 1.90 -11.24
2.10 1.90 -11.10
2.20 1.90 -10.68
2.30 1.90 -11.00
2.40 1.90 -11.14
2.50 1.90 -11.03
2.60 1.90 -10.84
2.70 1.90 -10.60
2.80 1.90 -10.94
2.90 1.90 -10.99
3.00 1.90 -10.89
3.10 1.90 -10.72
3.20 1.90 -10.14
3.30 1.90 -10.74
3.40 1.90 -10.87
3.50 1.90 -10.79
3.60 1.90 -10.69
3.70 1.90 -10.50
3.80 1.90 -10.19
3.90 1.90 -10.58
4.00 1.90 -10.71
4.10 1.90 -10.64
4.20 1.90 -10.56
4.30 1.90 -10.43
4.40 1.90 -10.16
4.50 1.90 -10.23
4.60 1.90 -10.44
4.70 1.90 -10.52
4.80 1.90 -10.46
4.90 1.90 -10.38
5.00 1.90 -10.28

-1.00 2.00 -12.31
-0.90 2.00 -12.49
-0.80 2.00 -12.66
-0.70 2.00 -12.70
-0.60 2.00 -12.62
-0.50 2.00 -12.54
-0.40 2.00 -12.44
-0.30 2.00 -12.33
-0.20 2.00 -12.22
-0.10 2.00 -12.10
0.00 2.00 -11.99
0.10 2.00 -11.83
0.20 2.00 -10.90
0.30 2.00 -10.90
0.40 2.00 -11.08
0.50 2.00 -11.15
0.60 2.00 -11.46
0.70 2.00 -11.27
0.80 2.00 -11.38
0.90 2.00 -11.23
1.00 2.00 -11.41
1.10 2.00 -10.69
1.20 2.00 -11.37
1.30 2.00 -11.28
1.40 2.00 -10.82
1.50 2.00 -11.31
1.60 2.00 -11.24
1.70 2.00 -10.88
1.80 2.00 -11.12
1.90 2.00 -11.24
2.00 2.00 -11.09
2.10 2.00 -10.63
2.20 2.00 -11.02
2.30 2.00 -11.14
2.40 2.00 -11.02
2.50 2.00 -10.81
2.60 2.00 -10.70
2.70 2.00 -10.97
2.80 2.00 -10.98
2.90 2.00 -10.87
3.00 2.00 -10.67
3.10 2.00 -10.46
3.20 2.00 -10.79
3.30 2.00 -10.86
3.40 2.00 -10.78
3.50 2.00 -10.66
3.60 2.00 -10.42
3.70 2.00 -10.41
3.80 2.00 -10.64
3.90 2.00 -10.70
4.00 2.00 -10.63
4.10 2.00 -10.53
4.20 2.00 -10.37
4.30 2.00 -9.66
4.40 2.00 -10.36
4.50 2.00 -10.51
4.60 2.00 -10.51
4.70 2.00 -10.44
4.80 2.00 -10.35
4.90 2.00 -10.22
5.00 2.00 -9.93

-1.00 2.10 -12.31
-0.90 2.10 -12.49
-0.80 2.10 -12.66
-0.70 2.10 -12.65
-0.60 2.10 -12.57
-0.50 2.10 -12.48
-0.40 2.10 -12.38
-0.30 2.10 -12.26
-0.20 2.10 -12.15
-0.10 2.10 -12.03
0.00 2.10 -11.92
0.10 2.10 -11.74
0.20 2.10 -11.21
0.30 2.10 -11.44
0.40 2.10 -11.47
0.50 2.10 -11.36
0.60 2.10 -11.02
0.70 2.10 -11.46
0.80 2.10 -10.68
0.90 2.10 -11.45
1.00 2.10 -11.11
1.10 2.10 -11.30
1.20 2.10 -11.31
1.30 2.10 -10.65
1.40 2.10 -11.27
1.50 2.10 -11.26
1.60 2.10 -10.94
1.70 2.10 -11.10
1.80 2.10 -11.24
1.90 2.10 -11.10
2.00 2.10 -10.63
2.10 2.10 -11.02
2.20 2.10 -11.14
2.30 2.10 -11.02
2.40 2.10 -10.78
2.50 2.10 -10.75
2.60 2.10 -10.99
2.70 2.10 -10.98
2.80 2.10 -10.86
2.90 2.10 -10.63
3.00 2.10 -10.58
3.10 2.10 -10.83
3.20 2.10 -10.86
3.30 2.10 -10.77
3.40 2.10 -10.63
3.50 2.10 -10.28
3.60 2.10 -10.51
3.70 2.10 -10.69
3.80 2.10 -10.69
3.90 2.10 -10.61
4.00 2.10 -10.50
4.10 2.10 -10.30
4.20 2.10 -10.12
4.30 2.10 -10.44
4.40 2.10 -10.56
4.50 2.10 -10.50
4.60 2.10 -10.42
4.70 2.10 -10.32
4.80 2.10 -10.16
4.90 2.10 -9.61
5.00 2.10 -10.19

-1.00 2.20 -12.31
-0.90 2.20 -12.49
-0.80 2.20 -12.66
-0.70 2.20 -12.60
-0.60 2.20 -12.51
-0.50 2.20 -12.42
-0.40 2.20 -12.31
-0.30 2.20 -12.19
-0.20 2.20 -12.07
-0.10 2.20 -11.96
0.00 2.20 -11.85
0.10 2.20 -11.64
0.20 2.20 -11.35
0.30 2.20 -11.06
0.40 2.20 -11.12
0.50 2.20 -11.38
0.60 2.20 -11.34
0.70 2.20 -11.21
0.80 2.20 -11.35
0.90 2.20 -11.26
1.00 2.20 -11.20
1.10 2.20 -11.35
1.20 2.20 -10.99
1.30 2.20 -11.22
1.40 2.20 -11.28
1.50 2.20 -11.01
1.60 2.20 -11.06
1.70 2.20 -11.25
1.80 2.20 -11.11
1.90 2.20 -10.68
2.00 2.20 -11.02
2.10 2.20 -11.14
2.20 2.20 -11.02
2.30 2.20 -10.77
2.40 2.20 -10.78
2.50 2.20 -11.01
2.60 2.20 -10.97
2.70 2.20 -10.84
2.80 2.20 -10.58
2.90 2.20 -10.64
3.00 2.20 -10.86
3.10 2.20 -10.85
3.20 2.20 -10.75
3.30 2.20 -10.60
3.40 2.20 -9.91
3.50 2.20 -10.57
3.60 2.20 -10.73
3.70 2.20 -10.68
3.80 2.20 -10.60
3.90 2.20 -10.47
4.00 2.20 -10.19
4.10 2.20 -10.29
4.20 2.20 -10.50
4.30 2.20 -10.55
4.40 2.20 -10.49
4.50 2.20 -10.40
4.60 2.20 -10.28
4.70 2.20 -10.05
4.80 2.20 -10.02
4.90 2.20 -10.27
5.00 2.20 -10.38

-1.00 2.30 -12.31
-0.90 2.30 -12.49
-0.80 2.30 -12.63
-0.70 2.30 -12.54
-0.60 2.30 -12.45
-0.50 2.30 -12.35
-0.40 2.30 -12.23
-0.30 2.30 -12.11
-0.20 2.30 -11.99
-0.10 2.30 -11.89
0.00 2.30 -11.78
0.10 2.30 -11.52
0.20 2.30 -10.85
0.30 2.30 -11.32
0.40 2.30 -11.29
0.50 2.30 -10.52
0.60 2.30 -11.38
0.70 2.30 -11.16
0.80 2.30 -11.35
0.90 2.30 -10.93
1.00 2.30 -11.38
1.10 2.30 -11.13
1.20 2.30 -11.14
1.30 2.30 -11.30
1.40 2.30 -11.08
1.50 2.30 -10.99
1.60 2.30 -11.25
1.70 2.30 -11.12
1.80 2.30 -10.76
1.90 2.30 -11.00
2.00 2.30 -11.14
2.10 2.30 -11.02
2.20 2.30 -10.77
2.30 2.30 -10.78
2.40 2.30 -11.01
2.50 2.30 -10.97
2.60 2.30 -10.84
2.70 2.30 -10.53
2.80 2.30 -10.68
2.90 2.30 -10.88
3.00 2.30 -10.84
3.10 2.30 -10.74
3.20 2.30 -10.56
3.30 2.30 -10.16
3.40 2.30 -10.62
3.50 2.30 -10.74
3.60 2.30 -10.68
3.70 2.30 -10.58
3.80 2.30 -10.43
3.90 2.30 -9.97
4.00 2.30 -10.38
4.10 2.30 -10.54
4.20 2.30 -10.54
4.30 2.30 -10.48
4.40 2.30 -10.38
4.50 2.30 -10.24
4.60 2.30 -9.84
4.70 2.30 -10.16
4.80 2.30 -10.33
4.90 2.30 -10.38
5.00 2.30 -10.32

-1.00 2.40 -12.31
-0.90 2.40 -12.49
-0.80 2.40 -12.57
-0.70 2.40 -12.49
-0.60 2.40 -12.39
-0.50 2.40 -12.28
-0.40 2.40 -12.14
-0.30 2.40 -11.98
-0.20 2.40 -11.88
-0.10 2.40 -11.81
0.00 2.40 -11.71
0.10 2.40 -11.27
0.20 2.40 -11.31
0.30 2.40 -11.25
0.40 2.40 -11.34
0.50 2.40 -11.32
0.60 2.40 -11.02
0.70 2.40 -11.38
0.80 2.40 -11.03
0.90 2.40 -11.30
1.00 2.40 -11.22
1.10 2.40 -10.99
1.20 2.40 -11.32
1.30 2.40 -11.13
1.40 2.40 -10.86
1.50 2.40 -11.22
1.60 2.40 -11.14
1.70 2.40 -10.84
1.80 2.40 -10.97
1.90 2.40 -11.14
2.00 2.40 -11.02
2.10 2.40 -10.78
2.20 2.40 -10.78
2.30 2.40 -11.01
2.40 2.40 -10.97
2.50 2.40 -10.83
2.60 2.40 -10.50
2.70 2.40 -10.70
2.80 2.40 -10.89
2.90 2.40 -10.84
3.00 2.40 -10.73
3.10 2.40 -10.53
3.20 2.40 -10.32
3.30 2.40 -10.65
3.40 2.40 -10.74
3.50 2.40 -10.67
3.60 2.40 -10.56
3.70 2.40 -10.40
3.80 2.40 -9.90
3.90 2.40 -10.44
4.00 2.40 -10.58
4.10 2.40 -10.54
4.20 2.40 -10.46
4.30 2.40 -10.36
4.40 2.40 -10.19
4.50 2.40 -9.77
4.60 2.40 -10.24
4.70 2.40 -10.38
4.80 2.40 -10.37
4.90 2.40 -10.31
5.00 2.40 -10.23

-1.00 2.50 -12.31
-0.90 2.50 -12.49
-0.80 2.50 -12.52
-0.70 2.50 -12.43
-0.60 2.50 -12.33
-0.50 2.50 -12.19
-0.40 2.50 -11.92
-0.30 2.50 -11.25
-0.20 2.50 -11.70
-0.10 2.50 -11.72
0.00 2.50 -11.64
0.10 2.50 -10.84
0.20 2.50 -10.99
0.30 2.50 -11.00
0.40 2.50 -10.87
0.50 2.50 -11.31
0.60 2.50 -11.21
0.70 2.50 -11.24
0.80 2.50 -11.16
0.90 2.50 -11.29
1.00 2.50 -10.59
1.10 2.50 -11.26
1.20 2.50 -11.18
1.30 2.50 -9.97
1.40 2.50 -11.17
1.50 2.50 -11.16
1.60 2.50 -10.91
1.70 2.50 -10.92
1.80 2.50 -11.15
1.90 2.50 -11.03
2.00 2.50 -10.81
2.10 2.50 -10.75
2.20 2.50 -11.01
2.30 2.50 -10.97
2.40 2.50 -10.83
2.50 2.50 -10.49
2.60 2.50 -10.71
2.70 2.50 -10.90
2.80 2.50 -10.84
2.90 2.50 -10.72
3.00 2.50 -10.51
3.10 2.50 -10.40
3.20 2.50 -10.68
3.30 2.50 -10.74
3.40 2.50 -10.66
3.50 2.50 -10.55
3.60 2.50 -10.35
3.70 2.50 -10.15
3.80 2.50 -10.48
3.90 2.50 -10.59
4.00 2.50 -10.53
4.10 2.50 -10.45
4.20 2.50 -10.33
4.30 2.50 -10.12
4.40 2.50 -10.03
4.50 2.50 -10.30
4.60 2.50 -10.41
4.70 2.50 -10.36
4.80 2.50 -10.30
4.90 2.50 -10.21
5.00 2.50 -10.08

-1.00 2.60 -12.31
-0.90 2.60 -12.49
-0.80 2.60 -12.46
-0.70 2.60 -12.37
-0.60 2.60 -12.25
-0.50 2.60 -12.03
-0.40 2.60 -11.44
-0.30 2.60 -11.29
-0.20 2.60 -11.20
-0.10 2.60 -11.62
0.00 2.60 -11.57
0.10 2.60 -10.64
0.20 2.60 -11.18
0.30 2.60 -11.31
0.40 2.60 -11.23
0.50 2.60 -10.92
0.60 2.60 -11.34
0.70 2.60 -10.14
0.80 2.60 -11.33
0.90 2.60 -11.05
1.00 2.60 -11.16
1.10 2.60 -11.22
1.20 2.60 -10.87
1.30 2.60 -11.11
1.40 2.60 -11.18
1.50 2.60 -10.97
1.60 2.60 -10.83
1.70 2.60 -11.12
1.80 2.60 -11.05
1.90 2.60 -10.84
2.00 2.60 -10.70
2.10 2.60 -10.99
2.20 2.60 -10.97
2.30 2.60 -10.84
2.40 2.60 -10.50
2.50 2.60 -10.71
2.60 2.60 -10.90
2.70 2.60 -10.83
2.80 2.60 -10.72
2.90 2.60 -10.49
3.00 2.60 -10.44
3.10 2.60 -10.70
3.20 2.60 -10.73
3.30 2.60 -10.65
3.40 2.60 -10.53
3.50 2.60 -10.31
3.60 2.60 -10.25
3.70 2.60 -10.51
3.80 2.60 -10.59
3.90 2.60 -10.52
4.00 2.60 -10.43
4.10 2.60 -10.31
4.20 2.60 -10.02
4.30 2.60 -10.14
4.40 2.60 -10.35
4.50 2.60 -10.41
4.60 2.60 -10.35
4.70 2.60 -10.28
4.80 2.60 -10.18
4.90 2.60 -10.03
5.00 2.60 -8.72

-1.00 2.70 -12.31
-0.90 2.70 -12.49
-0.80 2.70 -12.41
-0.70 2.70 -12.31
-0.60 2.70 -12.16
-0.50 2.70 -11.69
-0.40 2.70 -11.62
-0.30 2.70 -11.39
-0.20 2.70 -10.74
-0.10 2.70 -11.48
0.00 2.70 -11.51
0.10 2.70 -11.10
0.20 2.70 -11.16
0.30 2.70 -11.12
0.40 2.70 -11.28
0.50 2.70 -11.17
0.60 2.70 -11.15
0.70 2.70 -11.20
0.80 2.70 -11.19
0.90 2.70 -10.97
1.00 2.70 -11.26
1.10 2.70 -11.03
1.20 2.70 -11.00
1.30 2.70 -11.20
1.40 2.70 -11.03
1.50 2.70 -10.63
1.60 2.70 -11.08
1.70 2.70 -11.06
1.80 2.70 -10.87
1.90 2.70 -10.60
2.00 2.70 -10.97
2.10 2.70 -10.98
2.20 2.70 -10.84
2.30 2.70 -10.53
2.40 2.70 -10.70
2.50 2.70 -10.90
2.60 2.70 -10.83
2.70 2.70 -10.71
2.80 2.70 -10.48
2.90 2.70 -10.46
3.00 2.70 -10.71
3.10 2.70 -10.73
3.20 2.70 -10.65
3.30 2.70 -10.52
3.40 2.70 -10.27
3.50 2.70 -10.31
3.60 2.70 -10.54
3.70 2.70 -10.58
3.80 2.70 -10.52
3.90 2.70 -10.42
4.00 2.70 -10.28
4.10 2.70 -9.85
4.20 2.70 -10.21
4.30 2.70 -10.38
4.40 2.70 -10.40
4.50 2.70 -10.35
4.60 2.70 -10.27
4.70 2.70 -10.16
4.80 2.70 -9.96
4.90 2.70 -9.78
5.00 2.70 -10.10

-1.00 2.80 -12.31
-0.90 2.80 -12.44
-0.80 2.80 -12.35
-0.70 2.80 -12.24
-0.60 2.80 -11.98
-0.50 2.80 -11.74
-0.40 2.80 -11.69
-0.30 2.80 -11.47
-0.20 2.80 -11.37
-0.10 2.80 -10.95
0.00 2.80 -11.44
0.10 2.80 -10.82
0.20 2.80 -10.75
0.30 2.80 -10.95
0.40 2.80 -11.00
0.50 2.80 -11.29
0.60 2.80 -10.78
0.70 2.80 -11.27
0.80 2.80 -10.79
0.90 2.80 -11.22
1.00 2.80 -11.12
1.10 2.80 -10.77
1.20 2.80 -11.19
1.30 2.80 -11.07
1.40 2.80 -10.53
1.50 2.80 -11.03
1.60 2.80 -11.08
1.70 2.80 -10.91
1.80 2.80 -10.36
1.90 2.80 -10.94
2.00 2.80 -10.98
2.10 2.80 -10.86
2.20 2.80 -10.58
2.30 2.80 -10.68
2.40 2.80 -10.89
2.50 2.80 -10.84
2.60 2.80 -10.72
2.70 2.80 -10.48
2.80 2.80 -10.47
2.90 2.80 -10.71
3.00 2.80 -10.73
3.10 2.80 -10.64
3.20 2.80 -10.51
3.30 2.80 -10.22
3.40 2.80 -10.35
3.50 2.80 -10.56
3.60 2.80 -10.58
3.70 2.80 -10.51
3.80 2.80 -10.41
3.90 2.80 -10.25
4.00 2.80 -9.37
4.10 2.80 -10.26
4.20 2.80 -10.41
4.30 2.80 -10.40
4.40 2.80 -10.34
4.50 2.80 -10.25
4.60 2.80 -10.13
4.70 2.80 -9.88
4.80 2.80 -9.92
4.90 2.80 -10.15
5.00 2.80 -10.25

-1.00 2.90 -12.31
-0.90 2.90 -12.39
-0.80 2.90 -12.29
-0.70 2.90 -12.16
-0.60 2.90 -11.16
-0.50 2.90 -11.66
-0.40 2.90 -11.30
-0.30 2.90 -11.43
-0.20 2.90 -11.26
-0.10 2.90 -10.90
0.00 2.90 -11.37
0.10 2.90 -11.05
0.20 2.90 -11.17
0.30 2.90 -11.22
0.40 2.90 -11.04
0.50 2.90 -11.11
0.60 2.90 -11.18
0.70 2.90 -11.10
0.80 2.90 -11.07
0.90 2.90 -11.18
1.00 2.90 -10.76
1.10 2.90 -11.11
1.20 2.90 -11.11
1.30 2.90 -10.82
1.40 2.90 -10.95
1.50 2.90 -11.09
1.60 2.90 -10.95
1.70 2.90 -10.44
1.80 2.90 -10.90
1.90 2.90 -10.99
2.00 2.90 -10.87
2.10 2.90 -10.63
2.20 2.90 -10.64
2.30 2.90 -10.88
2.40 2.90 -10.84
2.50 2.90 -10.72
2.60 2.90 -10.49
2.70 2.90 -10.46
2.80 2.90 -10.71
2.90 2.90 -10.73
3.00 2.90 -10.64
3.10 2.90 -10.51
3.20 2.90 -10.19
3.30 2.90 -10.38
3.40 2.90 -10.57
3.50 2.90 -10.58
3.60 2.90 -10.50
3.70 2.90 -10.40
3.80 2.90 -10.22
3.90 2.90 -9.87
4.00 2.90 -10.30
4.10 2.90 -10.44
4.20 2.90 -10.40
4.30 2.90 -10.33
4.40 2.90 -10.24
4.50 2.90 -10.10
4.60 2.90 -9.73
4.70 2.90 -10.01
4.80 2.90 -10.19
4.90 2.90 -10.25
5.00 2.90 -10.20

-1.00 3.00 -12.31
-0.90 3.00 -12.34
-0.80 3.00 -12.23
-0.70 3.00 -12.05
-0.60 3.00 -11.59
-0.50 3.00 -11.51
-0.40 3.00 -11.62
-0.30 3.00 -11.40
-0.20 3.00 -11.28
-0.10 3.00 -10.95
0.00 3.00 -11.30
0.10 3.00 -10.48
0.20 3.00 -11.05
0.30 3.00 -11.11
0.40 3.00 -11.23
0.50 3.00 -10.68
0.60 3.00 -11.21
0.70 3.00 -10.39
0.80 3.00 -11.23
0.90 3.00 -11.00
1.00 3.00 -10.97
1.10 3.00 -11.15
1.20 3.00 -10.94
1.30 3.00 -10.82
1.40 3.00 -11.11
1.50 3.00 -10.98
1.60 3.00 -10.67
1.70 3.00 -10.84
1.80 3.00 -11.00
1.90 3.00 -10.89
2.00 3.00 -10.67
2.10 3.00 -10.58
2.20 3.00 -10.86
2.30 3.00 -10.84
2.40 3.00 -10.73
2.50 3.00 -10.51
2.60 3.00 -10.44
2.70 3.00 -10.71
2.80 3.00 -10.73
2.90 3.00 -10.64
3.00 3.00 -10.51
3.10 3.00 -10.17
3.20 3.00 -10.39
3.30 3.00 -10.58
3.40 3.00 -10.57
3.50 3.00 -10.50
3.60 3.00 -10.39
3.70 3.00 -10.20
3.80 3.00 -9.99
3.90 3.00 -10.33
4.00 3.00 -10.45
4.10 3.00 -10.39
4.20 3.00 -10.32
4.30 3.00 -10.23
4.40 3.00 -10.07
4.50 3.00 -9.26
4.60 3.00 -10.07
4.70 3.00 -10.22
4.80 3.00 -10.24
4.90 3.00 -10.19
5.00 3.00 -10.12

-1.00 3.10 -12.31
-0.90 3.10 -12.28
-0.80 3.10 -12.17
-0.70 3.10 -11.82
-0.60 3.10 -11.76
-0.50 3.10 -11.60
-0.40 3.10 -11.35
-0.30 3.10 -11.22
-0.20 3.10 -11.09
-0.10 3.10 -11.12
0.00 3.10 -11.24
0.10 3.10 -11.02
0.20 3.10 -10.63
0.30 3.10 -10.38
0.40 3.10 -11.11
0.50 3.10 -11.12
0.60 3.10 -11.03
0.70 3.10 -11.08
0.80 3.10 -11.11
0.90 3.10 -10.58
1.00 3.10 -11.15
1.10 3.10 -11.02
1.20 3.10 -10.42
1.30 3.10 -11.05
1.40 3.10 -11.01
1.50 3.10 -10.78
1.60 3.10 -10.75
1.70 3.10 -11.00
1.80 3.10 -10.91
1.90 3.10 -10.72
2.00 3.10 -10.46
2.10 3.10 -10.83
2.20 3.10 -10.85
2.30 3.10 -10.74
2.40 3.10 -10.53
2.50 3.10 -10.40
2.60 3.10 -10.70
2.70 3.10 -10.73
2.80 3.10 -10.64
2.90 3.10 -10.51
3.00 3.10 -10.17
3.10 3.10 -10.40
3.20 3.10 -10.59
3.30 3.10 -10.57
3.40 3.10 -10.50
3.50 3.10 -10.38
3.60 3.10 -10.18
3.70 3.10 -10.06
3.80 3.10 -10.35
3.90 3.10 -10.45
4.00 3.10 -10.39
4.10 3.10 -10.32
4.20 3.10 -10.21
4.30 3.10 -10.04
4.40 3.10 -9.66
4.50 3.10 -10.11
4.60 3.10 -10.25
4.70 3.10 -10.24
4.80 3.10 -10.18
4.90 3.10 -10.11
5.00 3.10 -10.01

-1.00 3.20 -12.31
-0.90 3.20 -12.22
-0.80 3.20 -12.10
-0.70 3.20 -11.74
-0.60 3.20 -11.23
-0.50 3.20 -11.49
-0.40 3.20 -11.42
-0.30 3.20 -11.42
-0.20 3.20 -11.30
-0.10 3.20 -10.81
0.00 3.20 -11.17
0.10 3.20 -10.82
0.20 3.20 -11.06
0.30 3.20 -11.05
0.40 3.20 -10.67
0.50 3.20 -11.17
0.60 3.20 -10.57
0.70 3.20 -11.17
0.80 3.20 -10.87
0.90 3.20 -11.03
1.00 3.20 -11.07
1.10 3.20 -10.74
1.20 3.20 -10.95
1.30 3.20 -11.04
1.40 3.20 -10.86
1.50 3.20 -10.56
1.60 3.20 -10.95
1.70 3.20 -10.92
1.80 3.20 -10.76
1.90 3.20 -10.14
2.00 3.20 -10.79
2.10 3.20 -10.86
2.20 3.20 -10.75
2.30 3.20 -10.56
2.40 3.20 -10.32
2.50 3.20 -10.68
2.60 3.20 -10.73
2.70 3.20 -10.65
2.80 3.20 -10.51
2.90 3.20 -10.19
3.00 3.20 -10.39
3.10 3.20 -10.59
3.20 3.20 -10.57
3.30 3.20 -10.49
3.40 3.20 -10.38
3.50 3.20 -10.16
3.60 3.20 -10.09
3.70 3.20 -10.36
3.80 3.20 -10.44
3.90 3.20 -10.39
4.00 3.20 -10.31
4.10 3.20 -10.20
4.20 3.20 -10.01
4.30 3.20 -9.82
4.40 3.20 -10.14
4.50 3.20 -10.27
4.60 3.20 -10.23
4.70 3.20 -10.18
4.80 3.20 -10.10
4.90 3.20 -10.00
5.00 3.20 -9.81

-1.00 3.30 -12.27
-0.90 3.30 -12.17
-0.80 3.30 -12.02
-0.70 3.30 -11.53
-0.60 3.30 -11.67
-0.50 3.30 -11.36
-0.40 3.30 -11.43
-0.30 3.30 -11.07
-0.20 3.30 -10.91
-0.10 3.30 -11.02
0.00 3.30 -11.11
0.10 3.30 -10.76
0.20 3.30 -11.04
0.30 3.30 -11.13
0.40 3.30 -10.99
0.50 3.30 -11.00
0.60 3.30 -11.04
0.70 3.30 -11.04
0.80 3.30 -10.79
0.90 3.30 -11.11
1.00 3.30 -10.91
1.10 3.30 -10.80
1.20 3.30 -11.06
1.30 3.30 -10.91
1.40 3.30 -10.35
1.50 3.30 -10.89
1.60 3.30 -10.94
1.70 3.30 -10.80
1.80 3.30 -10.36
1.90 3.30 -10.74
2.00 3.30 -10.86
2.10 3.30 -10.77
2.20 3.30 -10.60
2.30 3.30 -10.16
2.40 3.30 -10.65
2.50 3.30 -10.74
2.60 3.30 -10.65
2.70 3.30 -10.52
2.80 3.30 -10.22
2.90 3.30 -10.38
3.00 3.30 -10.58
3.10 3.30 -10.57
3.20 3.30 -10.49
3.30 3.30 -10.38
3.40 3.30 -10.15
3.50 3.30 -10.11
3.60 3.30 -10.37
3.70 3.30 -10.44
3.80 3.30 -10.38
3.90 3.30 -10.30
4.00 3.30 -10.19
4.10 3.30 -9.98
4.20 3.30 -9.90
4.30 3.30 -10.17
4.40 3.30 -10.28
4.50 3.30 -10.23
4.60 3.30 -10.17
4.70 3.30 -10.09
4.80 3.30 -9.98
4.90 3.30 -9.75
5.00 3.30 -9.72

-1.00 3.40 -12.21
-0.90 3.40 -12.11
-0.80 3.40 -11.91
-0.70 3.40 -11.52
-0.60 3.40 -11.37
-0.50 3.40 -11.52
-0.40 3.40 -10.70
-0.30 3.40 -11.25
-0.20 3.40 -11.15
-0.10 3.40 -10.94
0.00 3.40 -11.04
0.10 3.40 -10.98
0.20 3.40 -10.71
0.30 3.40 -10.94
0.40 3.40 -11.14
0.50 3.40 -10.01
0.60 3.40 -11.12
0.70 3.40 -10.77
0.80 3.40 -11.04
0.90 3.40 -11.00
1.00 3.40 -10.03
1.10 3.40 -11.00
1.20 3.40 -10.96
1.30 3.40 -10.68
1.40 3.40 -10.79
1.50 3.40 -10.96
1.60 3.40 -10.83
1.70 3.40 -10.55
1.80 3.40 -10.67
1.90 3.40 -10.87
2.00 3.40 -10.78
2.10 3.40 -10.63
2.20 3.40 -9.91
2.30 3.40 -10.62
2.40 3.40 -10.74
2.50 3.40 -10.66
2.60 3.40 -10.53
2.70 3.40 -10.27
2.80 3.40 -10.35
2.90 3.40 -10.57
3.00 3.40 -10.57
3.10 3.40 -10.50
3.20 3.40 -10.38
3.30 3.40 -10.15
3.40 3.40 -10.12
3.50 3.40 -10.38
3.60 3.40 -10.44
3.70 3.40 -10.38
3.80 3.40 -10.30
3.90 3.40 -10.18
4.00 3.40 -9.95
4.10 3.40 -9.94
4.20 3.40 -10.19
4.30 3.40 -10.28
4.40 3.40 -10.23
4.50 3.40 -10.17
4.60 3.40 -10.08
4.70 3.40 -9.96
4.80 3.40 -9.68
4.90 3.40 -9.79
5.00 3.40 -10.00

-1.00 3.50 -12.16
-0.90 3.50 -12.05
-0.80 3.50 -11.62
-0.70 3.50 -11.53
-0.60 3.50 -11.46
-0.50 3.50 -11.19
-0.40 3.50 -11.37
-0.30 3.50 -11.29
-0.20 3.50 -11.17
-0.10 3.50 -10.73
0.00 3.50 -10.97
0.10 3.50 -10.74
0.20 3.50 -10.84
0.30 3.50 -10.49
0.40 3.50 -11.01
0.50 3.50 -10.96
0.60 3.50 -10.99
0.70 3.50 -10.80
0.80 3.50 -11.05
0.90 3.50 -10.79
1.00 3.50 -10.88
1.10 3.50 -11.00
1.20 3.50 -10.80
1.30 3.50 -10.62
1.40 3.50 -10.95
1.50 3.50 -10.86
1.60 3.50 -10.66
1.70 3.50 -10.55
1.80 3.50 -10.84
1.90 3.50 -10.79
2.00 3.50 -10.66
2.10 3.50 -10.28
2.20 3.50 -10.57
2.30 3.50 -10.74
2.40 3.50 -10.67
2.50 3.50 -10.55
2.60 3.50 -10.31
2.70 3.50 -10.31
2.80 3.50 -10.56
2.90 3.50 -10.58
3.00 3.50 -10.50
3.10 3.50 -10.38
3.20 3.50 -10.16
3.30 3.50 -10.11
3.40 3.50 -10.38
3.50 3.50 -10.44
3.60 3.50 -10.38
3.70 3.50 -10.30
3.80 3.50 -10.18
3.90 3.50 -9.92
4.00 3.50 -9.98
4.10 3.50 -10.20
4.20 3.50 -10.28
4.30 3.50 -10.23
4.40 3.50 -10.16
4.50 3.50 -10.07
4.60 3.50 -9.94
4.70 3.50 -9.58
4.80 3.50 -9.85
4.90 3.50 -10.03
5.00 3.50 -10.10

-1.00 3.60 -12.10
-0.90 3.60 -11.99
-0.80 3.60 -11.39
-0.70 3.60 -11.48
-0.60 3.60 -11.47
-0.50 3.60 -11.34
-0.40 3.60 -11.31
-0.30 3.60 -10.96
-0.20 3.60 -10.77
-0.10 3.60 -11.02
0.00 3.60 -10.91
0.10 3.60 -10.61
0.20 3.60 -11.02
0.30 3.60 -10.95
0.40 3.60 -10.72
0.50 3.60 -11.08
0.60 3.60 -10.72
0.70 3.60 -11.01
0.80 3.60 -10.93
0.90 3.60 -10.58
1.00 3.60 -11.02
1.10 3.60 -10.88
1.20 3.60 -10.24
1.30 3.60 -10.87
1.40 3.60 -10.89
1.50 3.60 -10.73
1.60 3.60 -10.26
1.70 3.60 -10.78
1.80 3.60 -10.81
1.90 3.60 -10.69
2.00 3.60 -10.42
2.10 3.60 -10.51
2.20 3.60 -10.73
2.30 3.60 -10.68
2.40 3.60 -10.56
2.50 3.60 -10.35
2.60 3.60 -10.25
2.70 3.60 -10.54
2.80 3.60 -10.58
2.90 3.60 -10.50
3.00 3.60 -10.39
3.10 3.60 -10.18
3.20 3.60 -10.09
3.30 3.60 -10.37
3.40 3.60 -10.44
3.50 3.60 -10.38
3.60 3.60 -10.30
3.70 3.60 -10.18
3.80 3.60 -9.91
3.90 3.60 -9.99
4.00 3.60 -10.21
4.10 3.60 -10.28
4.20 3.60 -10.22
4.30 3.60 -10.16
4.40 3.60 -10.06
4.50 3.60 -9.92
4.60 3.60 -9.42
4.70 3.60 -9.88
4.80 3.60 -10.05
4.90 3.60 -10.09
5.00 3.60 -10.05

-1.00 3.70 -12.05
-0.90 3.70 -11.93
-0.80 3.70 -11.56
-0.70 3.70 -11.25
-0.60 3.70 -10.93
-0.50 3.70 -11.39
-0.40 3.70 -10.82
-0.30 3.70 -11.10
-0.20 3.70 -11.02
-0.10 3.70 -10.79
0.00 3.70 -10.85
0.10 3.70 -10.86
0.20 3.70 -10.89
0.30 3.70 -11.02
0.40 3.70 -10.78
0.50 3.70 -10.96
0.60 3.70 -10.74
0.70 3.70 -11.00
0.80 3.70 -10.69
0.90 3.70 -10.90
1.00 3.70 -10.93
1.10 3.70 -10.67
1.20 3.70 -10.75
1.30 3.70 -10.91
1.40 3.70 -10.78
1.50 3.70 -10.38
1.60 3.70 -10.71
1.70 3.70 -10.82
1.80 3.70 -10.71
1.90 3.70 -10.50
2.00 3.70 -10.41
2.10 3.70 -10.69
2.20 3.70 -10.68
2.30 3.70 -10.58
2.40 3.70 -10.40
2.50 3.70 -10.15
2.60 3.70 -10.51
2.70 3.70 -10.58
2.80 3.70 -10.51
2.90 3.70 -10.40
3.00 3.70 -10.20
3.10 3.70 -10.06
3.20 3.70 -10.36
3.30 3.70 -10.44
3.40 3.70 -10.38
3.50 3.70 -10.30
3.60 3.70 -10.18
3.70 3.70 -9.90
3.80 3.70 -10.00
3.90 3.70 -10.22
4.00 3.70 -10.28
4.10 3.70 -10.22
4.20 3.70 -10.15
4.30 3.70 -10.06
4.40 3.70 -9.91
4.50 3.70 -8.93
4.60 3.70 -9.91
4.70 3.70 -10.07
4.80 3.70 -10.09
4.90 3.70 -10.04
5.00 3.70 -9.99

-1.00 3.80 -11.99
-0.90 3.80 -11.86
-0.80 3.80 -11.18
-0.70 3.80 -11.50
-0.60 3.80 -11.39
-0.50 3.80 -11.12
-0.40 3.80 -11.21
-0.30 3.80 -11.22
-0.20 3.80 -11.11
-0.10 3.80 -10.65
0.00 3.80 -10.78
0.10 3.80 -10.78
0.20 3.80 -10.54
0.30 3.80 -10.87
0.40 3.80 -10.97
0.50 3.80 -10.75
0.60 3.80 -10.96
0.70 3.80 -10.88
0.80 3.80 -10.65
0.90 3.80 -10.97
1.00 3.80 -10.80
1.10 3.80 -10.49
1.20 3.80 -10.90
1.30 3.80 -10.82
1.40 3.80 -10.58
1.50 3.80 -10.59
1.60 3.80 -10.83
1.70 3.80 -10.74
1.80 3.80 -10.57
1.90 3.80 -10.19
2.00 3.80 -10.64
2.10 3.80 -10.69
2.20 3.80 -10.60
2.30 3.80 -10.43
2.40 3.80 -9.90
2.50 3.80 -10.48
2.60 3.80 -10.59
2.70 3.80 -10.52
2.80 3.80 -10.41
2.90 3.80 -10.22
3.00 3.80 -9.99
3.10 3.80 -10.35
3.20 3.80 -10.44
3.30 3.80 -10.38
3.40 3.80 -10.30
3.50 3.80 -10.18
3.60 3.80 -9.91
3.70 3.80 -10.00
3.80 3.80 -10.22
3.90 3.80 -10.28
4.00 3.80 -10.22
4.10 3.80 -10.15
4.20 3.80 -10.05
4.30 3.80 -9.89
4.40 3.80 -9.32
4.50 3.80 -9.93
4.60 3.80 -10.08
4.70 3.80 -10.09
4.80 3.80 -10.04
4.90 3.80 -9.98
5.00 3.80 -9.90

-1.00 3.90 -11.94
-0.90 3.90 -11.79
-0.80 3.90 -11.47
-0.70 3.90 -11.24
-0.60 3.90 -11.35
-0.50 3.90 -11.14
-0.40 3.90 -11.25
-0.30 3.90 -11.03
-0.20 3.90 -10.88
-0.10 3.90 -10.91
0.00 3.90 -10.72
0.10 3.90 -10.35
0.20 3.90 -10.73
0.30 3.90 -10.50
0.40 3.90 -10.95
0.50 3.90 -10.56
0.60 3.90 -10.96
0.70 3.90 -10.62
0.80 3.90 -10.88
0.90 3.90 -10.87
1.00 3.90 -10.51
1.10 3.90 -10.79
1.20 3.90 -10.85
1.30 3.90 -10.68
1.40 3.90 -10.34
1.50 3.90 -10.77
1.60 3.90 -10.76
1.70 3.90 -10.62
1.80 3.90 -10.13
1.90 3.90 -10.58
2.00 3.90 -10.70
2.10 3.90 -10.61
2.20 3.90 -10.47
2.30 3.90 -9.97
2.40 3.90 -10.44
2.50 3.90 -10.59
2.60 3.90 -10.52
2.70 3.90 -10.42
2.80 3.90 -10.25
2.90 3.90 -9.87
3.00 3.90 -10.33
3.10 3.90 -10.45
3.20 3.90 -10.39
3.30 3.90 -10.30
3.40 3.90 -10.18
3.50 3.90 -9.92
3.60 3.90 -9.99
3.70 3.90 -10.22
3.80 3.90 -10.28
3.90 3.90 -10.22
4.00 3.90 -10.15
4.10 3.90 -10.05
4.20 3.90 -9.89
4.30 3.90 -9.45
4.40 3.90 -9.95
4.50 3.90 -10.09
4.60 3.90 -10.09
4.70 3.90 -10.04
4.80 3.90 -9.98
4.90 3.90 -9.89
5.00 3.90 -9.76

-1.00 4.00 -11.89
-0.90 4.00 -11.69
-0.80 4.00 -10.74
-0.70 4.00 -11.24
-0.60 4.00 -11.00
-0.50 4.00 -11.32
-0.40 4.00 -11.03
-0.30 4.00 -10.67
-0.20 4.00 -10.70
-0.10 4.00 -10.78
0.00 4.00 -10.65
0.10 4.00 -10.65
0.20 4.00 -10.90
0.30 4.00 -10.73
0.40 4.00 -10.81
0.50 4.00 -10.86
0.60 4.00 -10.84
0.70 4.00 -10.62
0.80 4.00 -10.92
0.90 4.00 -10.73
1.00 4.00 -10.61
1.10 4.00 -10.88
1.20 4.00 -10.75
1.30 4.00 -10.35
1.40 4.00 -10.68
1.50 4.00 -10.78
1.60 4.00 -10.66
1.70 4.00 -10.39
1.80 4.00 -10.49
1.90 4.00 -10.71
2.00 4.00 -10.63
2.10 4.00 -10.50
2.20 4.00 -10.19
2.30 4.00 -10.38
2.40 4.00 -10.58
2.50 4.00 -10.53
2.60 4.00 -10.43
2.70 4.00 -10.28
2.80 4.00 -9.37
2.90 4.00 -10.30
3.00 4.00 -10.45
3.10 4.00 -10.39
3.20 4.00 -10.31
3.30 4.00 -10.19
3.40 4.00 -9.95
3.50 4.00 -9.98
3.60 4.00 -10.21
3.70 4.00 -10.28
3.80 4.00 -10.22
3.90 4.00 -10.15
4.00 4.00 -10.05
4.10 4.00 -9.88
4.20 4.00 -9.50
4.30 4.00 -9.96
4.40 4.00 -10.10
4.50 4.00 -10.09
4.60 4.00 -10.04
4.70 4.00 -9.97
4.80 4.00 -9.88
4.90 4.00 -9.75
5.00 4.00 -9.35

-1.00 4.10 -11.83
-0.90 4.10 -11.54
-0.80 4.10 -11.42
-0.70 4.10 -11.38
-0.60 4.10 -11.19
-0.50 4.10 -11.15
-0.40 4.10 -10.85
-0.30 4.10 -11.06
-0.20 4.10 -10.98
-0.10 4.10 -10.10
0.00 4.10 -10.59
0.10 4.10 -10.80
0.20 4.10 -10.82
0.30 4.10 -10.90
0.40 4.10 -10.40
0.50 4.10 -10.93
0.60 4.10 -10.62
0.70 4.10 -10.84
0.80 4.10 -10.82
0.90 4.10 -10.31
1.00 4.10 -10.80
1.10 4.10 -10.80
1.20 4.10 -10.57
1.30 4.10 -10.54
1.40 4.10 -10.79
1.50 4.10 -10.69
1.60 4.10 -10.50
1.70 4.10 -10.34
1.80 4.10 -10.66
1.90 4.10 -10.64
2.00 4.10 -10.53
2.10 4.10 -10.30
2.20 4.10 -10.29
2.30 4.10 -10.54
2.40 4.10 -10.54
2.50 4.10 -10.45
2.60 4.10 -10.31
2.70 4.10 -9.85
2.80 4.10 -10.26
2.90 4.10 -10.44
3.00 4.10 -10.39
3.10 4.10 -10.32
3.20 4.10 -10.20
3.30 4.10 -9.98
3.40 4.10 -9.94
3.50 4.10 -10.20
3.60 4.10 -10.28
3.70 4.10 -10.22
3.80 4.10 -10.15
3.90 4.10 -10.05
4.00 4.10 -9.88
4.10 4.10 -9.52
4.20 4.10 -9.96
4.30 4.10 -10.10
4.40 4.10 -10.09
4.50 4.10 -10.04
4.60 4.10 -9.97
4.70 4.10 -9.88
4.80 4.10 -9.73
4.90 4.10 -9.22
5.00 4.10 -9.70

-1.00 4.20 -11.78
-0.90 4.20 -10.69
-0.80 4.20 -11.25
-0.70 4.20 -11.16
-0.60 4.20 -11.29
-0.50 4.20 -10.52
-0.40 4.20 -11.13
-0.30 4.20 -11.06
-0.20 4.20 -10.94
-0.10 4.20 -10.71
0.00 4.20 -10.53
0.10 4.20 -10.65
0.20 4.20 -10.62
0.30 4.20 -10.85
0.40 4.20 -10.68
0.50 4.20 -10.82
0.60 4.20 -10.51
0.70 4.20 -10.88
0.80 4.20 -10.67
0.90 4.20 -10.63
1.00 4.20 -10.83
1.10 4.20 -10.68
1.20 4.20 -10.07
1.30 4.20 -10.72
1.40 4.20 -10.72
1.50 4.20 -10.57
1.60 4.20 -9.05
1.70 4.20 -10.59
1.80 4.20 -10.66
1.90 4.20 -10.56
2.00 4.20 -10.37
2.10 4.20 -10.12
2.20 4.20 -10.50
2.30 4.20 -10.54
2.40 4.20 -10.46
2.50 4.20 -10.33
2.60 4.20 -10.02
2.70 4.20 -10.21
2.80 4.20 -10.41
2.90 4.20 -10.40
3.00 4.20 -10.32
3.10 4.20 -10.21
3.20 4.20 -10.01
3.30 4.20 -9.90
3.40 4.20 -10.19
3.50 4.20 -10.28
3.60 4.20 -10.22
3.70 4.20 -10.15
3.80 4.20 -10.05
3.90 4.20 -9.89
4.00 4.20 -9.50
4.10 4.20 -9.96
4.20 4.20 -10.10
4.30 4.20 -10.09
4.40 4.20 -10.03
4.50 4.20 -9.97
4.60 4.20 -9.87
4.70 4.20 -9.72
4.80 4.20 -8.96
4.90 4.20 -9.72
5.00 4.20 -9.88

-1.00 4.30 -11.72
-0.90 4.30 -11.19
-0.80 4.30 -10.99
-0.70 4.30 -10.98
-0.60 4.30 -11.11
-0.50 4.30 -11.09
-0.40 4.30 -11.09
-0.30 4.30 -10.87
-0.20 4.30 -10.72
-0.10 4.30 -10.80
0.00 4.30 -10.47
0.10 4.30 -10.28
0.20 4.30 -10.37
0.30 4.30 -10.69
0.40 4.30 -10.84
0.50 4.30 -10.65
0.60 4.30 -10.77
0.70 4.30 -10.78
0.80 4.30 -10.12
0.90 4.30 -10.79
1.00 4.30 -10.74
1.10 4.30 -10.45
1.20 4.30 -10.60
1.30 4.30 -10.74
1.40 4.30 -10.62
1.50 4.30 -10.33
1.60 4.30 -10.49
1.70 4.30 -10.67
1.80 4.30 -10.58
1.90 4.30 -10.43
2.00 4.30 -9.66
2.10 4.30 -10.44
2.20 4.30 -10.55
2.30 4.30 -10.48
2.40 4.30 -10.36
2.50 4.30 -10.12
2.60 4.30 -10.14
2.70 4.30 -10.38
2.80 4.30 -10.40
2.90 4.30 -10.33
3.00 4.30 -10.23
3.10 4.30 -10.04
3.20 4.30 -9.82
3.30 4.30 -10.17
3.40 4.30 -10.28
3.50 4.30 -10.23
3.60 4.30 -10.16
3.70 4.30 -10.06
3.80 4.30 -9.89
3.90 4.30 -9.45
4.00 4.30 -9.96
4.10 4.30 -10.10
4.20 4.30 -10.09
4.30 4.30 -10.03
4.40 4.30 -9.97
4.50 4.30 -9.87
4.60 4.30 -9.72
4.70 4.30 -8.87
4.80 4.30 -9.74
4.90 4.30 -9.89
5.00 4.30 -9.92

-1.00 4.40 -11.67
-0.90 4.40 -11.20
-0.80 4.40 -11.32
-0.70 4.40 -11.26
-0.60 4.40 -10.52
-0.50 4.40 -11.16
-0.40 4.40 -10.88
-0.30 4.40 -10.52
-0.20 4.40 -10.58
-0.10 4.40 -10.63
0.00 4.40 -10.40
0.10 4.40 -10.50
0.20 4.40 -10.69
0.30 4.40 -10.21
0.40 4.40 -10.82
0.50 4.40 -10.01
0.60 4.40 -10.84
0.70 4.40 -10.63
0.80 4.40 -10.60
0.90 4.40 -10.78
1.00 4.40 -10.61
1.10 4.40 -10.35
1.20 4.40 -10.74
1.30 4.40 -10.66
1.40 4.40 -10.47
1.50 4.40 -10.32
1.60 4.40 -10.64
1.70 4.40 -10.60
1.80 4.40 -10.47
1.90 4.40 -10.16
2.00 4.40 -10.36
2.10 4.40 -10.56
2.20 4.40 -10.49
2.30 4.40 -10.38
2.40 4.40 -10.19
2.50 4.40 -10.03
2.60 4.40 -10.35
2.70 4.40 -10.40
2.80 4.40 -10.34
2.90 4.40 -10.24
3.00 4.40 -10.07
3.10 4.40 -9.66
3.20 4.40 -10.14
3.30 4.40 -10.28
3.40 4.40 -10.23
3.50 4.40 -10.16
3.60 4.40 -10.06
3.70 4.40 -9.91
3.80 4.40 -9.32
3.90 4.40 -9.95
4.00 4.40 -10.10
4.10 4.40 -10.09
4.20 4.40 -10.03
4.30 4.40 -9.97
4.40 4.40 -9.87
4.50 4.40 -9.71
4.60 4.40 -9.07
4.70 4.40 -9.75
4.80 4.40 -9.90
4.90 4.40 -9.92
5.00 4.40 -9.88

-1.00 4.50 -11.61
-0.90 4.50 -11.06
-0.80 4.50 -11.15
-0.70 4.50 -11.16
-0.60 4.50 -11.10
-0.50 4.50 -11.00
-0.40 4.50 -10.64
-0.30 4.50 -10.90
-0.20 4.50 -10.84
-0.10 4.50 -9.81
0.00 4.50 -10.34
0.10 4.50 -10.66
0.20 4.50 -10.78
0.30 4.50 -10.60
0.40 4.50 -10.69
0.50 4.50 -10.65
0.60 4.50 -10.75
0.70 4.50 -10.18
0.80 4.50 -10.76
0.90 4.50 -10.69
1.00 4.50 -10.33
1.10 4.50 -10.62
1.20 4.50 -10.69
1.30 4.50 -10.55
1.40 4.50 -9.90
1.50 4.50 -10.55
1.60 4.50 -10.62
1.70 4.50 -10.51
1.80 4.50 -10.30
1.90 4.50 -10.23
2.00 4.50 -10.51
2.10 4.50 -10.50
2.20 4.50 -10.40
2.30 4.50 -10.24
2.40 4.50 -9.77
2.50 4.50 -10.30
2.60 4.50 -10.41
2.70 4.50 -10.35
2.80 4.50 -10.25
2.90 4.50 -10.10
3.00 4.50 -9.26
3.10 4.50 -10.11
3.20 4.50 -10.27
3.30 4.50 -10.23
3.40 4.50 -10.17
3.50 4.50 -10.07
3.60 4.50 -9.92
3.70 4.50 -8.93
3.80 4.50 -9.93
3.90 4.50 -10.09
4.00 4.50 -10.09
4.10 4.50 -10.04
4.20 4.50 -9.97
4.30 4.50 -9.87
4.40 4.50 -9.71
4.50 4.50 -9.11
4.60 4.50 -9.75
4.70 4.50 -9.90
4.80 4.50 -9.92
4.90 4.50 -9.88
5.00 4.50 -9.83

-1.00 4.60 -11.56
-0.90 4.60 -11.11
-0.80 4.60 -10.18
-0.70 4.60 -10.86
-0.60 4.60 -11.13
-0.50 4.60 -10.56
-0.40 4.60 -10.96
-0.30 4.60 -10.95
-0.20 4.60 -10.84
-0.10 4.60 -10.59
0.00 4.60 -10.28
0.10 4.60 -10.60
0.20 4.60 -10.66
0.30 4.60 -10.75
0.40 4.60 -10.46
0.50 4.60 -10.78
0.60 4.60 -10.62
0.70 4.60 -10.54
0.80 4.60 -10.74
0.90 4.60 -10.55
1.00 4.60 -10.41
1.10 4.60 -10.72
1.20 4.60 -10.60
1.30 4.60 -10.35
1.40 4.60 -10.42
1.50 4.60 -10.63
1.60 4.60 -10.54
1.70 4.60 -10.38
1.80 4.60 -9.90
1.90 4.60 -10.44
2.00 4.60 -10.51
2.10 4.60 -10.42
2.20 4.60 -10.28
2.30 4.60 -9.84
2.40 4.60 -10.24
2.50 4.60 -10.41
2.60 4.60 -10.35
2.70 4.60 -10.27
2.80 4.60 -10.13
2.90 4.60 -9.73
3.00 4.60 -10.07
3.10 4.60 -10.25
3.20 4.60 -10.23
3.30 4.60 -10.17
3.40 4.60 -10.08
3.50 4.60 -9.94
3.60 4.60 -9.42
3.70 4.60 -9.91
3.80 4.60 -10.08
3.90 4.60 -10.09
4.00 4.60 -10.04
4.10 4.60 -9.97
4.20 4.60 -9.87
4.30 4.60 -9.72
4.40 4.60 -9.07
4.50 4.60 -9.75
4.60 4.60 -9.90
4.70 4.60 -9.92
4.80 4.60 -9.88
4.90 4.60 -9.83
5.00 4.60 -9.75

-1.00 4.70 -11.50
-0.90 4.70 -11.13
-0.80 4.70 -11.12
-0.70 4.70 -10.94
-0.60 4.70 -10.97
-0.50 4.70 -10.89
-0.40 4.70 -10.98
-0.30 4.70 -10.81
-0.20 4.70 -10.68
-0.10 4.70 -10.70
0.00 4.70 -10.22
0.10 4.70 -10.41
0.20 4.70 -10.46
0.30 4.70 -10.72
0.40 4.70 -10.38
0.50 4.70 -10.73
0.60 4.70 -10.32
0.70 4.70 -10.70
0.80 4.70 -10.65
0.90 4.70 -10.22
1.00 4.70 -10.61
1.10 4.70 -10.64
1.20 4.70 -10.48
1.30 4.70 -10.14
1.40 4.70 -10.58
1.50 4.70 -10.57
1.60 4.70 -10.44
1.70 4.70 -10.08
1.80 4.70 -10.36
1.90 4.70 -10.52
2.00 4.70 -10.44
2.10 4.70 -10.32
2.20 4.70 -10.05
2.30 4.70 -10.16
2.40 4.70 -10.38
2.50 4.70 -10.36
2.60 4.70 -10.28
2.70 4.70 -10.16
2.80 4.70 -9.88
2.90 4.70 -10.01
3.00 4.70 -10.22
3.10 4.70 -10.24
3.20 4.70 -10.18
3.30 4.70 -10.09
3.40 4.70 -9.96
3.50 4.70 -9.58
3.60 4.70 -9.88
3.70 4.70 -10.07
3.80 4.70 -10.09
3.90 4.70 -10.04
4.00 4.70 -9.97
4.10 4.70 -9.88
4.20 4.70 -9.72
4.30 4.70 -8.87
4.40 4.70 -9.75
4.50 4.70 -9.90
4.60 4.70 -9.92
4.70 4.70 -9.88
4.80 4.70 -9.82
4.90 4.70 -9.75
5.00 4.70 -9.65

-1.00 4.80 -11.45
-0.90 4.80 -10.46
-0.80 4.80 -11.12
-0.70 4.80 -11.13
-0.60 4.80 -10.41
-0.50 4.80 -11.04
-0.40 4.80 -10.84
-0.30 4.80 -10.49
-0.20 4.80 -10.17
-0.10 4.80 -10.57
0.00 4.80 -10.16
0.10 4.80 -10.02
0.20 4.80 -10.18
0.30 4.80 -10.60
0.40 4.80 -10.63
0.50 4.80 -10.62
0.60 4.80 -10.42
0.70 4.80 -10.70
0.80 4.80 -10.51
0.90 4.80 -10.40
1.00 4.80 -10.67
1.10 4.80 -10.55
1.20 4.80 -10.21
1.30 4.80 -10.47
1.40 4.80 -10.59
1.50 4.80 -10.48
1.60 4.80 -10.26
1.70 4.80 -10.21
1.80 4.80 -10.49
1.90 4.80 -10.46
2.00 4.80 -10.35
2.10 4.80 -10.16
2.20 4.80 -10.02
2.30 4.80 -10.33
2.40 4.80 -10.37
2.50 4.80 -10.30
2.60 4.80 -10.18
2.70 4.80 -9.96
2.80 4.80 -9.92
2.90 4.80 -10.19
3.00 4.80 -10.24
3.10 4.80 -10.18
3.20 4.80 -10.10
3.30 4.80 -9.98
3.40 4.80 -9.68
3.50 4.80 -9.85
3.60 4.80 -10.05
3.70 4.80 -10.09
3.80 4.80 -10.04
3.90 4.80 -9.98
4.00 4.80 -9.88
4.10 4.80 -9.73
4.20 4.80 -8.96
4.30 4.80 -9.74
4.40 4.80 -9.90
4.50 4.80 -9.92
4.60 4.80 -9.88
4.70 4.80 -9.82
4.80 4.80 -9.75
4.90 4.80 -9.65
5.00 4.80 -9.46

-1.00 4.90 -11.39
-0.90 4.90 -11.06
-0.80 4.90 -10.91
-0.70 4.90 -11.01
-0.60 4.90 -10.89
-0.50 4.90 -10.92
-0.40 4.90 -10.50
-0.30 4.90 -10.62
-0.20 4.90 -10.60
-0.10 4.90 -10.29
0.00 4.90 -10.10
0.10 4.90 -10.44
0.20 4.90 -10.53
0.30 4.90 -10.37
0.40 4.90 -10.71
0.50 4.90 -10.43
0.60 4.90 -10.61
0.70 4.90 -10.61
0.80 4.90 -10.19
0.90 4.90 -10.58
1.00 4.90 -10.60
1.10 4.90 -10.41
1.20 4.90 -10.26
1.30 4.90 -10.59
1.40 4.90 -10.51
1.50 4.90 -10.36
1.60 4.90 -9.80
1.70 4.90 -10.41
1.80 4.90 -10.47
1.90 4.90 -10.38
2.00 4.90 -10.22
2.10 4.90 -9.61
2.20 4.90 -10.27
2.30 4.90 -10.38
2.40 4.90 -10.31
2.50 4.90 -10.21
2.60 4.90 -10.03
2.70 4.90 -9.78
2.80 4.90 -10.15
2.90 4.90 -10.25
3.00 4.90 -10.19
3.10 4.90 -10.11
3.20 4.90 -10.00
3.30 4.90 -9.75
3.40 4.90 -9.79
3.50 4.90 -10.03
3.60 4.90 -10.09
3.70 4.90 -10.04
3.80 4.90 -9.98
3.90 4.90 -9.89
4.00 4.90 -9.75
4.10 4.90 -9.22
4.20 4.90 -9.72
4.30 4.90 -9.89
4.40 4.90 -9.92
4.50 4.90 -9.88
4.60 4.90 -9.83
4.70 4.90 -9.75
4.80 4.90 -9.65
4.90 4.90 -9.46
5.00 4.90 -9.26

-1.00 5.00 -11.34
-0.90 5.00 -11.01
-0.80 5.00 -10.68
-0.70 5.00 -10.78
-0.60 5.00 -11.02
-0.50 5.00 -10.73
-0.40 5.00 -10.67
-0.30 5.00 -10.80
-0.20 5.00 -10.74
-0.10 5.00 -10.32
0.00 5.00 -10.04
0.10 5.00 -10.56
0.20 5.00 -10.64
0.30 5.00 -10.25
0.40 5.00 -10.62
0.50 5.00 -10.07
0.60 5.00 -10.67
0.70 5.00 -10.49
0.80 5.00 -10.35
0.90 5.00 -10.63
1.00 5.00 -10.50
1.10 5.00 -10.04
1.20 5.00 -10.48
1.30 5.00 -10.54
1.40 5.00 -10.42
1.50 5.00 -10.11
1.60 5.00 -10.30
1.70 5.00 -10.48
1.80 5.00 -10.41
1.90 5.00 -10.28
2.00 5.00 -9.93
2.10 5.00 -10.19
2.20 5.00 -10.38
2.30 5.00 -10.32
2.40 5.00 -10.23
2.50 5.00 -10.08
2.60 5.00 -8.72
2.70 5.00 -10.10
2.80 5.00 -10.25
2.90 5.00 -10.20
3.00 5.00 -10.12
3.10 5.00 -10.01
3.20 5.00 -9.81
3.30 5.00 -9.72
3.40 5.00 -10.00
3.50 5.00 -10.10
3.60 5.00 -10.05
3.70 5.00 -9.99
3.80 5.00 -9.90
3.90 5.00 -9.76
4.00 5.00 -9.35
4.10 5.00 -9.70
4.20 5.00 -9.88
4.30 5.00 -9.92
4.40 5.00 -9.88
4.50 5.00 -9.83
4.60 5.00 -9.75
4.70 5.00 -9.65
4.80 5.00 -9.46
4.90 5.00 -9.26
5.00 5.00 -9.60



==> Experiment10/data_exp13_1.txt <==
-1.00 -1.00 11.63
-0.90 -1.00 11.55
-0.80 -1.00 11.76
-0.70 -1.00 11.65
-0.60 -1.00 11.84
-0.50 -1.00 11.89
-0.40 -1.00 11.64
-0.30 -1.00 11.46
-0.20 -1.00 11.88
-0.10 -1.00 11.81
0.00 -1.00 11.88
0.10 -1.00 11.75
0.20 -1.00 11.80
0.30 -1.00 11.54
0.40 -1.00 11.86
0.50 -1.00 11.72
0.60 -1.00 11.73
0.70 -1.00 11.52
0.80 -1.00 11.83
0.90 -1.00 11.58
1.00 -1.00 11.69
1.10 -1.00 11.60
1.20 -1.00 11.62
1.30 -1.00 11.89
1.40 -1.00 11.79
1.50 -1.00 11.92
1.60 -1.00 11.67
1.70 -1.00 11.95
1.80 -1.00 11.68
1.90 -1.00 11.89
2.00 -1.00 11.72
2.10 -1.00 11.72
2.20 -1.00 11.80
2.30 -1.00 11.73
2.40 -1.00 11.58
2.50 -1.00 11.87
2.60 -1.00 11.65
2.70 -1.00 11.63
2.80 -1.00 11.97
2.90 -1.00 11.59
3.00 -1.00 11.56
3.10 -1.00 11.89
3.20 -1.00 11.76
3.30 -1.00 11.86
3.40 -1.00 11.92
3.50 -1.00 11.69
3.60 -1.00 11.64
3.70 -1.00 11.68
3.80 -1.00 11.69
3.90 -1.00 11.65
4.00 -1.00 11.65
4.10 -1.00 11.86
4.20 -1.00 11.57
4.30 -1.00 11.74
4.40 -1.00 11.94
4.50 -1.00 11.87
4.60 -1.00 11.41
4.70 -1.00 11.56
4.80 -1.00 11.60
4.90 -1.00 11.69
5.00 -1.00 11.78

-1.00 -0.90 11.81
-0.90 -0.90 11.62
-0.80 -0.90 11.76
-0.70 -0.90 11.66
-0.60 -0.90 11.75
-0.50 -0.90 11.83
-0.40 -0.90 11.50
-0.30 -0.90 11.66
-0.20 -0.90 11.68
-0.10 -0.90 11.70
0.00 -0.90 11.53
0.10 -0.90 11.90
0.20 -0.90 11.79
0.30 -0.90 11.72
0.40 -0.90 11.86
0.50 -0.90 11.85
0.60 -0.90 11.85
0.70 -0.90 11.77
0.80 -0.90 11.75
0.90 -0.90 11.64
1.00 -0.90 11.90
1.10 -0.90 11.80
1.20 -0.90 12.06
1.30 -0.90 11.72
1.40 -0.90 11.94
1.50 -0.90 11.73
1.60 -0.90 11.88
1.70 -0.90 11.82
1.80 -0.90 11.67
1.90 -0.90 11.77
2.00 -0.90 11.64
2.10 -0.90 11.74
2.20 -0.90 11.75
2.30 -0.90 11.75
2.40 -0.90 11.61
2.50 -0.90 11.99
2.60 -0.90 11.67
2.70 -0.90 11.70
2.80 -0.90 11.64
2.90 -0.90 11.73
3.00 -0.90 11.85
3.10 -0.90 12.00
3.20 -0.90 11.84
3.30 -0.90 11.55
3.40 -0.90 11.88
3.50 -0.90 11.69
3.60 -0.90 11.77
3.70 -0.90 11.82
3.80 -0.90 11.78
3.90 -0.90 11.78
4.00 -0.90 11.77
4.10 -0.90 11.77
4.20 -0.90 11.52
4.30 -0.90 11.93
4.40 -0.90 11.90
4.50 -0.90 11.91
4.60 -0.90 11.65
4.70 -0.90 11.74
4.80 -0.90 11.76
4.90 -0.90 11.75
5.00 -0.90 11.81

-1.00 -0.80 11.83
-0.90 -0.80 11.71
-0.80 -0.80 11.70
-0.70 -0.80 11.63
-0.60 -0.80 11.71
-0.50 -0.80 11.84
-0.40 -0.80 11.81
-0.30 -0.80 11.72
-0.20 -0.80 11.63
-0.10 -0.80 11.86
0.00 -0.80 11.58
0.10 -0.80 11.81
0.20 -0.80 11.71
0.30 -0.80 11.52
0.40 -0.80 11.72
0.50 -0.80 11.72
0.60 -0.80 11.88
0.70 -0.80 11.86
0.80 -0.80 11.72
0.90 -0.80 11.96
1.00 -0.80 11.71
1.10 -0.80 11.70
1.20 -0.80 11.66
1.30 -0.80 11.71
1.40 -0.80 11.71
1.50 -0.80 11.60
1.60 -0.80 11.68
1.70 -0.80 11.92
1.80 -0.80 11.70
1.90 -0.80 11.70
2.00 -0.80 11.74
2.10 -0.80 11.75
2.20 -0.80 11.91
2.30 -0.80 11.66
2.40 -0.80 11.75
2.50 -0.80 11.84
2.60 -0.80 11.88
2.70 -0.80 11.75
2.80 -0.80 11.70
2.90 -0.80 11.72
3.00 -0.80 11.73
3.10 -0.80 11.78
3.20 -0.80 11.89
3.30 -0.80 11.63
3.40 -0.80 11.71
3.50 -0.80 11.60
3.60 -0.80 11.71
3.70 -0.80 11.81
3.80 -0.80 11.63
3.90 -0.80 11.85
4.00 -0.80 11.77
4.10 -0.80 11.90
4.20 -0.80 11.78
4.30 -0.80 11.68
4.40 -0.80 11.73
4.50 -0.80 11.78
4.60 -0.80 11.78
4.70 -0.80 11.85
4.80 -0.80 11.63
4.90 -0.80 11.81
5.00 -0.80 11.85

-1.00 -0.70 11.75
-0.90 -0.70 11.72
-0.80 -0.70 11.70
-0.70 -0.70 11.78
-0.60 -0.70 11.74
-0.50 -0.70 11.68
-0.40 -0.70 11.80
-0.30 -0.70 11.85
-0.20 -0.70 11.93
-0.10 -0.70 11.64
0.00 -0.70 11.81
0.10 -0.70 11.88
0.20 -0.70 11.77
0.30 -0.70 11.91
0.40 -0.70 11.95
0.50 -0.70 11.76
0.60 -0.70 11.87
0.70 -0.70 11.68
0.80 -0.70 11.71
0.90 -0.70 11.71
1.00 -0.70 11.65
1.10 -0.70 11.90
1.20 -0.70 11.91
1.30 -0.70 11.65
1.40 -0.70 11.82
1.50 -0.70 11.51
1.60 -0.70 11.55
1.70 -0.70 11.55
1.80 -0.70 11.53
1.90 -0.70 11.72
2.00 -0.70 11.67
2.10 -0.70 11.71
2.20 -0.70 11.81
2.30 -0.70 12.02
2.40 -0.70 11.73
2.50 -0.70 11.80
2.60 -0.70 11.82
2.70 -0.70 11.99
2.80 -0.70 11.80
2.90 -0.70 11.68
3.00 -0.70 11.72
3.10 -0.70 11.71
3.20 -0.70 11.86
3.30 -0.70 11.48
3.40 -0.70 11.74
3.50 -0.70 11.60
3.60 -0.70 11.68
3.70 -0.70 11.70
3.80 -0.70 11.91
3.90 -0.70 11.77
4.00 -0.70 11.64
4.10 -0.70 11.55
4.20 -0.70 11.75
4.30 -0.70 11.78
4.40 -0.70 11.58
4.50 -0.70 11.72
4.60 -0.70 11.70
4.70 -0.70 11.66
4.80 -0.70 11.84
4.90 -0.70 11.81
5.00 -0.70 11.85

-1.00 -0.60 11.73
-0.90 -0.60 11.68
-0.80 -0.60 11.91
-0.70 -0.60 11.73
-0.60 -0.60 11.78
-0.50 -0.60 11.74
-0.40 -0.60 11.66
-0.30 -0.60 11.76
-0.20 -0.60 11.63
-0.10 -0.60 11.55
0.00 -0.60 11.58
0.10 -0.60 11.72
0.20 -0.60 11.63
0.30 -0.60 11.88
0.40 -0.60 11.80
0.50 -0.60 11.73
0.60 -0.60 11.72
0.70 -0.60 11.54
0.80 -0.60 11.65
0.90 -0.60 11.83
1.00 -0.60 11.87
1.10 -0.60 11.68
1.20 -0.60 11.78
1.30 -0.60 11.62
1.40 -0.60 11.65
1.50 -0.60 11.60
1.60 -0.60 11.75
1.70 -0.60 11.73
1.80 -0.60 11.76
1.90 -0.60 11.73
2.00 -0.60 11.73
2.10 -0.60 11.87
2.20 -0.60 11.65
2.30 -0.60 12.04
2.40 -0.60 11.81
2.50 -0.60 11.82
2.60 -0.60 11.82
2.70 -0.60 11.86
2.80 -0.60 11.87
2.90 -0.60 11.67
3.00 -0.60 11.70
3.10 -0.60 11.96
3.20 -0.60 11.75
3.30 -0.60 11.70
3.40 -0.60 11.84
3.50 -0.60 11.72
3.60 -0.60 11.88
3.70 -0.60 11.83
3.80 -0.60 11.94
3.90 -0.60 11.67
4.00 -0.60 11.71
4.10 -0.60 11.70
4.20 -0.60 11.68
4.30 -0.60 11.84
4.40 -0.60 11.78
4.50 -0.60 11.58
4.60 -0.60 11.75
4.70 -0.60 11.78
4.80 -0.60 11.53
4.90 -0.60 11.77
5.00 -0.60 11.52

-1.00 -0.50 11.89
-0.90 -0.50 11.72
-0.80 -0.50 11.90
-0.70 -0.50 11.90
-0.60 -0.50 11.79
-0.50 -0.50 11.85
-0.40 -0.50 11.65
-0.30 -0.50 11.73
-0.20 -0.50 11.89
-0.10 -0.50 11.90
0.00 -0.50 11.81
0.10 -0.50 11.76
0.20 -0.50 11.89
0.30 -0.50 11.75
0.40 -0.50 11.76
0.50 -0.50 11.69
0.60 -0.50 11.80
0.70 -0.50 11.82
0.80 -0.50 11.75
0.90 -0.50 11.72
1.00 -0.50 11.70
1.10 -0.50 11.78
1.20 -0.50 11.74
1.30 -0.50 11.71
1.40 -0.50 11.88
1.50 -0.50 11.68
1.60 -0.50 11.97
1.70 -0.50 11.86
1.80 -0.50 11.74
1.90 -0.50 11.82
2.00 -0.50 11.87
2.10 -0.50 11.85
2.20 -0.50 11.76
2.30 -0.50 11.65
2.40 -0.50 11.86
2.50 -0.50 11.78
2.60 -0.50 11.73
2.70 -0.50 11.64
2.80 -0.50 11.62
2.90 -0.50 11.96
3.00 -0.50 11.54
3.10 -0.50 11.70
3.20 -0.50 11.72
3.30 -0.50 11.71
3.40 -0.50 11.77
3.50 -0.50 11.78
3.60 -0.50 11.59
3.70 -0.50 11.87
3.80 -0.50 11.62
3.90 -0.50 11.66
4.00 -0.50 11.72
4.10 -0.50 11.77
4.20 -0.50 11.73
4.30 -0.50 11.66
4.40 -0.50 11.95
4.50 -0.50 11.72
4.60 -0.50 11.78
4.70 -0.50 11.78
4.80 -0.50 11.83
4.90 -0.50 11.81
5.00 -0.50 11.56

-1.00 -0.40 11.66
-0.90 -0.40 11.50
-0.80 -0.40 11.65
-0.70 -0.40 11.70
-0.60 -0.40 11.92
-0.50 -0.40 11.65
-0.40 -0.40 11.71
-0.30 -0.40 11.79
-0.20 -0.40 11.91
-0.10 -0.40 11.68
0.00 -0.40 11.57
0.10 -0.40 11.68
0.20 -0.40 11.88
0.30 -0.40 11.64
0.40 -0.40 11.79
0.50 -0.40 11.63
0.60 -0.40 11.73
0.70 -0.40 11.63
0.80 -0.40 11.82
0.90 -0.40 11.70
1.00 -0.40 11.84
1.10 -0.40 11.59
1.20 -0.40 11.89
1.30 -0.40 11.78
1.40 -0.40 11.69
1.50 -0.40 11.69
1.60 -0.40 11.78
1.70 -0.40 11.85
1.80 -0.40 11.70
1.90 -0.40 11.56
2.00 -0.40 11.97
2.10 -0.40 11.71
2.20 -0.40 11.59
2.30 -0.40 11.77
2.40 -0.40 11.64
2.50 -0.40 11.68
2.60 -0.40 11.69
2.70 -0.40 11.73
2.80 -0.40 11.65
2.90 -0.40 11.50
3.00 -0.40 11.87
3.10 -0.40 11.86
3.20 -0.40 11.95
3.30 -0.40 11.86
3.40 -0.40 11.73
3.50 -0.40 11.88
3.60 -0.40 11.79
3.70 -0.40 11.61
3.80 -0.40 11.60
3.90 -0.40 11.74
4.00 -0.40 11.68
4.10 -0.40 11.87
4.20 -0.40 11.48
4.30 -0.40 11.87
4.40 -0.40 11.80
4.50 -0.40 11.76
4.60 -0.40 11.69
4.70 -0.40 11.87
4.80 -0.40 11.69
4.90 -0.40 11.65
5.00 -0.40 11.61

-1.00 -0.30 11.82
-0.90 -0.30 11.87
-0.80 -0.30 11.78
-0.70 -0.30 11.68
-0.60 -0.30 11.76
-0.50 -0.30 11.73
-0.40 -0.30 11.59
-0.30 -0.30 11.57
-0.20 -0.30 11.79
-0.10 -0.30 11.73
0.00 -0.30 11.61
0.10 -0.30 11.73
0.20 -0.30 11.64
0.30 -0.30 11.90
0.40 -0.30 11.78
0.50 -0.30 11.72
0.60 -0.30 11.62
0.70 -0.30 11.73
0.80 -0.30 11.74
0.90 -0.30 11.86
1.00 -0.30 11.74
1.10 -0.30 11.70
1.20 -0.30 11.71
1.30 -0.30 11.74
1.40 -0.30 11.65
1.50 -0.30 11.76
1.60 -0.30 11.53
1.70 -0.30 11.61
1.80 -0.30 11.59
1.90 -0.30 11.70
2.00 -0.30 11.79
2.10 -0.30 11.67
2.20 -0.30 11.77
2.30 -0.30 11.51
2.40 -0.30 11.89
2.50 -0.30 11.71
2.60 -0.30 11.81
2.70 -0.30 11.86
2.80 -0.30 11.79
2.90 -0.30 11.89
3.00 -0.30 11.73
3.10 -0.30 11.68
3.20 -0.30 11.68
3.30 -0.30 11.83
3.40 -0.30 11.59
3.50 -0.30 11.91
3.60 -0.30 12.04
3.70 -0.30 11.46
3.80 -0.30 11.78
3.90 -0.30 11.56
4.00 -0.30 11.67
4.10 -0.30 11.84
4.20 -0.30 11.63
4.30 -0.30 11.85
4.40 -0.30 11.59
4.50 -0.30 11.67
4.60 -0.30 11.52
4.70 -0.30 11.57
4.80 -0.30 11.28
4.90 -0.30 11.80
5.00 -0.30 11.78

-1.00 -0.20 11.79
-0.90 -0.20 11.83
-0.80 -0.20 11.59
-0.70 -0.20 11.93
-0.60 -0.20 11.73
-0.50 -0.20 11.89
-0.40 -0.20 11.71
-0.30 -0.20 11.79
-0.20 -0.20 11.70
-0.10 -0.20 11.90
0.00 -0.20 11.62
0.10 -0.20 11.71
0.20 -0.20 11.75
0.30 -0.20 11.95
0.40 -0.20 11.85
0.50 -0.20 11.84
0.60 -0.20 11.67
0.70 -0.20 11.74
0.80 -0.20 11.75
0.90 -0.20 11.67
1.00 -0.20 11.64
1.10 -0.20 11.64
1.20 -0.20 11.67
1.30 -0.20 11.65
1.40 -0.20 11.78
1.50 -0.20 11.86
1.60 -0.20 11.64
1.70 -0.20 11.78
1.80 -0.20 11.55
1.90 -0.20 11.79
2.00 -0.20 11.70
2.10 -0.20 11.67
2.20 -0.20 11.81
2.30 -0.20 11.67
2.40 -0.20 11.60
2.50 -0.20 11.79
2.60 -0.20 11.58
2.70 -0.20 11.67
2.80 -0.20 11.71
2.90 -0.20 11.74
3.00 -0.20 11.79
3.10 -0.20 11.66
3.20 -0.20 11.66
3.30 -0.20 11.71
3.40 -0.20 11.66
3.50 -0.20 11.77
3.60 -0.20 11.50
3.70 -0.20 11.71
3.80 -0.20 11.55
3.90 -0.20 11.85
4.00 -0.20 11.90
4.10 -0.20 11.79
4.20 -0.20 11.82
4.30 -0.20 11.85
4.40 -0.20 11.87
4.50 -0.20 11.99
4.60 -0.20 11.73
4.70 -0.20 11.74
4.80 -0.20 11.43
4.90 -0.20 11.57
5.00 -0.20 11.59

-1.00 -0.10 11.70
-0.90 -0.10 11.76
-0.80 -0.10 11.75
-0.70 -0.10 11.85
-0.60 -0.10 11.55
-0.50 -0.10 11.90
-0.40 -0.10 11.68
-0.30 -0.10 11.73
-0.20 -0.10 11.63
-0.10 -0.10 11.65
0.00 -0.10 11.72
0.10 -0.10 11.94
0.20 -0.10 11.77
0.30 -0.10 11.61
0.40 -0.10 11.89
0.50 -0.10 11.60
0.60 -0.10 11.87
0.70 -0.10 11.76
0.80 -0.10 11.82
0.90 -0.10 12.06
1.00 -0.10 11.83
1.10 -0.10 11.68
1.20 -0.10 11.83
1.30 -0.10 11.86
1.40 -0.10 11.74
1.50 -0.10 11.77
1.60 -0.10 11.71
1.70 -0.10 11.86
1.80 -0.10 11.79
1.90 -0.10 11.75
2.00 -0.10 11.72
2.10 -0.10 11.75
2.20 -0.10 11.64
2.30 -0.10 11.72
2.40 -0.10 11.60
2.50 -0.10 11.71
2.60 -0.10 11.89
2.70 -0.10 11.71
2.80 -0.10 11.69
2.90 -0.10 11.85
3.00 -0.10 11.56
3.10 -0.10 11.85
3.20 -0.10 11.87
3.30 -0.10 11.69
3.40 -0.10 11.80
3.50 -0.10 11.66
3.60 -0.10 11.96
3.70 -0.10 11.82
3.80 -0.10 11.74
3.90 -0.10 11.83
4.00 -0.10 12.00
4.10 -0.10 11.53
4.20 -0.10 11.77
4.30 -0.10 11.77
4.40 -0.10 11.81
4.50 -0.10 11.10
4.60 -0.10 11.67
4.70 -0.10 11.72
4.80 -0.10 11.80
4.90 -0.10 11.62
5.00 -0.10 11.64

-1.00 0.00 11.88
-0.90 0.00 11.53
-0.80 0.00 11.58
-0.70 0.00 11.81
-0.60 0.00 11.58
-0.50 0.00 11.81
-0.40 0.00 11.57
-0.30 0.00 11.61
-0.20 0.00 11.62
-0.10 0.00 11.72
0.00 0.00 12.75
0.10 0.00 11.47
0.20 0.00 11.82
0.30 0.00 11.46
0.40 0.00 11.81
0.50 0.00 11.79
0.60 0.00 11.75
0.70 0.00 11.73
0.80 0.00 11.74
0.90 0.00 11.68
1.00 0.00 11.63
1.10 0.00 11.76
1.20 0.00 11.69
1.30 0.00 11.73
1.40 0.00 11.73
1.50 0.00 11.59
1.60 0.00 11.53
1.70 0.00 11.80
1.80 0.00 11.50
1.90 0.00 11.69
2.00 0.00 11.61
2.10 0.00 11.77
2.20 0.00 11.82
2.30 0.00 11.71
2.40 0.00 11.65
2.50 0.00 11.69
2.60 0.00 11.39
2.70 0.00 11.68
2.80 0.00 11.48
2.90 0.00 11.79
3.00 0.00 11.65
3.10 0.00 11.68
3.20 0.00 11.73
3.30 0.00 11.36
3.40 0.00 11.64
3.50 0.00 11.69
3.60 0.00 11.51
3.70 0.00 11.73
3.80 0.00 11.54
3.90 0.00 11.46
4.00 0.00 11.61
4.10 0.00 11.68
4.20 0.00 11.57
4.30 0.00 11.89
4.40 0.00 11.68
4.50 0.00 11.52
4.60 0.00 11.93
4.70 0.00 11.97
4.80 0.00 11.69
4.90 0.00 11.81
5.00 0.00 11.81

-1.00 0.10 11.75
-0.90 0.10 11.90
-0.80 0.10 11.72
-0.70 0.10 11.86
-0.60 0.10 11.72
-0.50 0.10 11.76
-0.40 0.10 11.68
-0.30 0.10 11.89
-0.20 0.10 11.69
-0.10 0.10 11.94
0.00 0.10 11.47
0.10 0.10 11.76
0.20 0.10 11.75
0.30 0.10 11.83
0.40 0.10 11.71
0.50 0.10 11.74
0.60 0.10 11.76
0.70 0.10 11.82
0.80 0.10 11.75
0.90 0.10 11.65
1.00 0.10 11.76
1.10 0.10 11.50
1.20 0.10 11.69
1.30 0.10 11.69
1.40 0.10 11.65
1.50 0.10 11.53
1.60 0.10 11.72
1.70 0.10 11.82
1.80 0.10 11.52
1.90 0.10 11.61
2.00 0.10 11.84
2.10 0.10 11.77
2.20 0.10 11.74
2.30 0.10 11.67
2.40 0.10 11.75
2.50 0.10 11.53
2.60 0.10 11.65
2.70 0.10 11.64
2.80 0.10 11.72
2.90 0.10 11.75
3.00 0.10 11.59
3.10 0.10 11.72
3.20 0.10 11.66
3.30 0.10 11.75
3.40 0.10 11.57
3.50 0.10 11.75
3.60 0.10 11.72
3.70 0.10 11.86
3.80 0.10 11.76
3.90 0.10 11.82
4.00 0.10 11.71
4.10 0.10 11.80
4.20 0.10 11.69
4.30 0.10 11.79
4.40 0.10 11.62
4.50 0.10 11.61
4.60 0.10 11.73
4.70 0.10 11.47
4.80 0.10 11.60
4.90 0.10 11.60
5.00 0.10 11.66

-1.00 0.20 11.80
-0.90 0.20 11.68
-0.80 0.20 11.71
-0.70 0.20 11.77
-0.60 0.20 11.73
-0.50 0.20 11.89
-0.40 0.20 11.73
-0.30 0.20 11.64
-0.20 0.20 11.75
-0.10 0.20 11.68
0.00 0.20 11.82
0.10 0.20 11.66
0.20 0.20 11.77
0.30 0.20 11.58
0.40 0.20 11.87
0.50 0.20 11.62
0.60 0.20 11.59
0.70 0.20 11.70
0.80 0.20 11.70
0.90 0.20 11.65
1.00 0.20 11.69
1.10 0.20 11.67
1.20 0.20 11.91
1.30 0.20 11.77
1.40 0.20 11.65
1.50 0.20 11.48
1.60 0.20 11.61
1.70 0.20 11.78
1.80 0.20 11.66
1.90 0.20 11.66
2.00 0.20 11.84
2.10 0.20 11.75
2.20 0.20 11.71
2.30 0.20 11.62
2.40 0.20 11.73
2.50 0.20 11.73
2.60 0.20 11.62
2.70 0.20 11.79
2.80 0.20 11.81
2.90 0.20 11.62
3.00 0.20 11.68
3.10 0.20 11.84
3.20 0.20 11.72
3.30 0.20 11.63
3.40 0.20 11.71
3.50 0.20 11.82
3.60 0.20 11.60
3.70 0.20 11.61
3.80 0.20 11.63
3.90 0.20 11.65
4.00 0.20 11.60
4.10 0.20 11.70
4.20 0.20 11.73
4.30 0.20 11.23
4.40 0.20 11.59
4.50 0.20 11.69
4.60 0.20 11.58
4.70 0.20 11.38
4.80 0.20 10.87
4.90 0.20 11.37
5.00 0.20 11.34

-1.00 0.30 11.54
-0.90 0.30 11.77
-0.80 0.30 11.52
-0.70 0.30 11.91
-0.60 0.30 11.63
-0.50 0.30 11.75
-0.40 0.30 11.90
-0.30 0.30 11.90
-0.20 0.30 11.95
-0.10 0.30 11.82
0.00 0.30 11.46
0.10 0.30 11.70
0.20 0.30 11.58
0.30 0.30 11.75
0.40 0.30 11.73
0.50 0.30 11.62
0.60 0.30 11.98
0.70 0.30 11.55
0.80 0.30 11.84
0.90 0.30 11.68
1.00 0.30 11.94
1.10 0.30 11.73
1.20 0.30 11.84
1.30 0.30 11.75
1.40 0.30 11.59
1.50 0.30 11.62
1.60 0.30 11.74
1.70 0.30 11.80
1.80 0.30 11.78
1.90 0.30 11.59
2.00 0.30 11.83
2.10 0.30 11.87
2.20 0.30 11.86
2.30 0.30 11.74
2.40 0.30 11.83
2.50 0.30 11.71
2.60 0.30 11.77
2.70 0.30 11.87
2.80 0.30 11.79
2.90 0.30 11.93
3.00 0.30 11.55
3.10 0.30 11.79
3.20 0.30 11.70
3.30 0.30 11.72
3.40 0.30 11.49
3.50 0.30 11.63
3.60 0.30 11.73
3.70 0.30 11.77
3.80 0.30 11.67
3.90 0.30 11.40
4.00 0.30 11.66
4.10 0.30 11.79
4.20 0.30 11.45
4.30 0.30 11.27
4.40 0.30 11.62
4.50 0.30 11.49
4.60 0.30 11.44
4.70 0.30 11.67
4.80 0.30 10.91
4.90 0.30 11.22
5.00 0.30 11.11

-1.00 0.40 11.86
-0.90 0.40 11.76
-0.80 0.40 11.72
-0.70 0.40 11.95
-0.60 0.40 11.63
-0.50 0.40 11.76
-0.40 0.40 11.86
-0.30 0.40 11.78
-0.20 0.40 11.85
-0.10 0.40 11.66
0.00 0.40 11.81
0.10 0.40 11.99
0.20 0.40 11.60
0.30 0.40 11.73
0.40 0.40 11.58
0.50 0.40 11.61
0.60 0.40 11.95
0.70 0.40 11.71
0.80 0.40 11.72
0.90 0.40 11.75
1.00 0.40 11.76
1.10 0.40 11.95
1.20 0.40 11.83
1.30 0.40 11.83
1.40 0.40 11.67
1.50 0.40 11.68
1.60 0.40 11.81
1.70 0.40 11.83
1.80 0.40 11.75
1.90 0.40 11.70
2.00 0.40 11.69
2.10 0.40 11.75
2.20 0.40 11.74
2.30 0.40 11.61
2.40 0.40 11.77
2.50 0.40 11.80
2.60 0.40 11.81
2.70 0.40 11.72
2.80 0.40 11.64
2.90 0.40 11.70
3.00 0.40 11.77
3.10 0.40 11.86
3.20 0.40 11.66
3.30 0.40 11.79
3.40 0.40 11.55
3.50 0.40 11.80
3.60 0.40 11.63
3.70 0.40 11.65
3.80 0.40 11.70
3.90 0.40 11.74
4.00 0.40 11.61
4.10 0.40 11.24
4.20 0.40 11.35
4.30 0.40 11.49
4.40 0.40 11.67
4.50 0.40 11.63
4.60 0.40 11.18
4.70 0.40 11.48
4.80 0.40 11.37
4.90 0.40 11.60
5.00 0.40 11.47

-1.00 0.50 11.72
-0.90 0.50 11.85
-0.80 0.50 11.72
-0.70 0.50 11.76
-0.60 0.50 11.73
-0.50 0.50 11.69
-0.40 0.50 11.63
-0.30 0.50 11.72
-0.20 0.50 11.84
-0.10 0.50 11.60
0.00 0.50 11.79
0.10 0.50 11.74
0.20 0.50 11.62
0.30 0.50 11.62
0.40 0.50 11.61
0.50 0.50 11.58
0.60 0.50 11.78
0.70 0.50 11.80
0.80 0.50 11.69
0.90 0.50 11.66
1.00 0.50 11.77
1.10 0.50 11.94
1.20 0.50 11.92
1.30 0.50 11.43
1.40 0.50 11.90
1.50 0.50 11.67
1.60 0.50 11.80
1.70 0.50 11.77
1.80 0.50 11.82
1.90 0.50 11.58
2.00 0.50 11.91
2.10 0.50 11.54
2.20 0.50 11.59
2.30 0.50 11.69
2.40 0.50 11.69
2.50 0.50 11.81
2.60 0.50 11.86
2.70 0.50 11.89
2.80 0.50 11.79
2.90 0.50 11.64
3.00 0.50 11.77
3.10 0.50 11.87
3.20 0.50 11.64
3.30 0.50 11.68
3.40 0.50 11.49
3.50 0.50 11.82
3.60 0.50 11.69
3.70 0.50 11.72
3.80 0.50 11.76
3.90 0.50 11.28
4.00 0.50 11.56
4.10 0.50 11.57
4.20 0.50 11.75
4.30 0.50 11.30
4.40 0.50 10.75
4.50 0.50 11.52
4.60 0.50 11.47
4.70 0.50 11.66
4.80 0.50 11.57
4.90 0.50 10.85
5.00 0.50 10.55

-1.00 0.60 11.73
-0.90 0.60 11.85
-0.80 0.60 11.82
-0.70 0.60 11.95
-0.60 0.60 11.72
-0.50 0.60 11.80
-0.40 0.60 11.73
-0.30 0.60 11.73
-0.20 0.60 11.58
-0.10 0.60 11.87
0.00 0.60 11.75
0.10 0.60 11.76
0.20 0.60 11.59
0.30 0.60 11.69
0.40 0.60 11.95
0.50 0.60 11.78
0.60 0.60 11.60
0.70 0.60 11.64
0.80 0.60 11.76
0.90 0.60 11.84
1.00 0.60 11.82
1.10 0.60 11.62
1.20 0.60 11.75
1.30 0.60 11.75
1.40 0.60 11.50
1.50 0.60 11.70
1.60 0.60 11.78
1.70 0.60 11.83
1.80 0.60 11.84
1.90 0.60 11.59
2.00 0.60 11.72
2.10 0.60 11.92
2.20 0.60 11.75
2.30 0.60 11.79
2.40 0.60 11.67
2.50 0.60 11.75
2.60 0.60 11.82
2.70 0.60 11.87
2.80 0.60 11.49
2.90 0.60 11.90
3.00 0.60 11.78
3.10 0.60 11.71
3.20 0.60 11.49
3.30 0.60 11.89
3.40 0.60 11.47
3.50 0.60 11.67
3.60 0.60 11.30
3.70 0.60 11.75
3.80 0.60 11.61
3.90 0.60 11.72
4.00 0.60 11.73
4.10 0.60 11.69
4.20 0.60 11.26
4.30 0.60 11.55
4.40 0.60 11.71
4.50 0.60 11.53
4.60 0.60 11.28
4.70 0.60 11.10
4.80 0.60 11.51
4.90 0.60 11.08
5.00 0.60 11.60

-1.00 0.70 11.52
-0.90 0.70 11.75
-0.80 0.70 11.86
-0.70 0.70 11.68
-0.60 0.70 11.74
-0.50 0.70 11.82
-0.40 0.70 11.87
-0.30 0.70 11.73
-0.20 0.70 11.74
-0.10 0.70 11.62
0.00 0.70 11.73
0.10 0.70 11.84
0.20 0.70 11.70
0.30 0.70 11.55
0.40 0.70 11.67
0.50 0.70 11.80
0.60 0.70 11.75
0.70 0.70 11.81
0.80 0.70 11.86
0.90 0.70 11.63
1.00 0.70 11.85
1.10 0.70 11.66
1.20 0.70 11.82
1.30 0.70 11.67
1.40 0.70 11.71
1.50 0.70 11.68
1.60 0.70 11.73
1.70 0.70 11.68
1.80 0.70 11.90
1.90 0.70 11.66
2.00 0.70 11.64
2.10 0.70 11.83
2.20 0.70 11.85
2.30 0.70 11.80
2.40 0.70 11.84
2.50 0.70 11.75
2.60 0.70 11.59
2.70 0.70 11.68
2.80 0.70 11.90
2.90 0.70 11.82
3.00 0.70 11.17
3.10 0.70 11.58
3.20 0.70 11.60
3.30 0.70 11.55
3.40 0.70 11.66
3.50 0.70 11.71
3.60 0.70 11.89
3.70 0.70 11.56
3.80 0.70 11.42
3.90 0.70 11.50
4.00 0.70 11.36
4.10 0.70 11.68
4.20 0.70 11.43
4.30 0.70 11.26
4.40 0.70 11.55
4.50 0.70 11.20
4.60 0.70 11.03
4.70 0.70 11.36
4.80 0.70 11.61
4.90 0.70 11.63
5.00 0.70 11.44

-1.00 0.80 11.83
-0.90 0.80 11.80
-0.80 0.80 11.72
-0.70 0.80 11.71
-0.60 0.80 11.69
-0.50 0.80 11.75
-0.40 0.80 11.67
-0.30 0.80 11.74
-0.20 0.80 11.75
-0.10 0.80 11.73
0.00 0.80 11.74
0.10 0.80 11.62
0.20 0.80 11.70
0.30 0.80 11.84
0.40 0.80 11.58
0.50 0.80 11.69
0.60 0.80 11.90
0.70 0.80 11.86
0.80 0.80 11.65
0.90 0.80 11.79
1.00 0.80 11.76
1.10 0.80 11.93
1.20 0.80 11.73
1.30 0.80 11.80
1.40 0.80 11.78
1.50 0.80 11.69
1.60 0.80 11.81
1.70 0.80 11.75
1.80 0.80 11.83
1.90 0.80 11.71
2.00 0.80 11.72
2.10 0.80 11.58
2.20 0.80 11.71
2.30 0.80 11.91
2.40 0.80 11.55
2.50 0.80 11.90
2.60 0.80 11.73
2.70 0.80 11.57
2.80 0.80 11.78
2.90 0.80 11.65
3.00 0.80 11.49
3.10 0.80 11.74
3.20 0.80 11.54
3.30 0.80 11.74
3.40 0.80 11.71
3.50 0.80 11.60
3.60 0.80 11.73
3.70 0.80 11.62
3.80 0.80 11.76
3.90 0.80 11.60
4.00 0.80 11.75
4.10 0.80 11.52
4.20 0.80 11.77
4.30 0.80 11.85
4.40 0.80 11.05
4.50 0.80 11.24
4.60 0.80 11.63
4.70 0.80 11.58
4.80 0.80 11.29
4.90 0.80 11.18
5.00 0.80 10.78

-1.00 0.90 11.58
-0.90 0.90 11.86
-0.80 0.90 11.96
-0.70 0.90 11.71
-0.60 0.90 11.64
-0.50 0.90 11.72
-0.40 0.90 11.80
-0.30 0.90 11.86
-0.20 0.90 11.67
-0.10 0.90 11.71
0.00 0.90 11.68
0.10 0.90 11.65
0.20 0.90 11.62
0.30 0.90 11.85
0.40 0.90 11.75
0.50 0.90 11.66
0.60 0.90 11.84
0.70 0.90 11.69
0.80 0.90 11.84
0.90 0.90 11.60
1.00 0.90 11.73
1.10 0.90 11.79
1.20 0.90 11.60
1.30 0.90 11.89
1.40 0.90 11.64
1.50 0.90 11.81
1.60 0.90 11.51
1.70 0.90 11.84
1.80 0.90 11.66
1.90 0.90 11.75
2.00 0.90 11.72
2.10 0.90 11.81
2.20 0.90 11.71
2.30 0.90 11.53
2.40 0.90 12.06
2.50 0.90 12.00
2.60 0.90 11.62
2.70 0.90 11.53
2.80 0.90 11.68
2.90 0.90 11.68
3.00 0.90 11.62
3.10 0.90 11.13
3.20 0.90 11.76
3.30 0.90 11.80
3.40 0.90 11.86
3.50 0.90 11.68
3.60 0.90 11.25
3.70 0.90 11.65
3.80 0.90 11.59
3.90 0.90 11.64
4.00 0.90 11.41
4.10 0.90 10.64
4.20 0.90 11.54
4.30 0.90 11.31
4.40 0.90 11.41
4.50 0.90 11.72
4.60 0.90 11.53
4.70 0.90 10.79
4.80 0.90 11.77
4.90 0.90 11.45
5.00 0.90 11.65

-1.00 1.00 11.69
-0.90 1.00 11.90
-0.80 1.00 11.71
-0.70 1.00 11.65
-0.60 1.00 11.87
-0.50 1.00 11.70
-0.40 1.00 11.84
-0.30 1.00 11.74
-0.20 1.00 11.64
-0.10 1.00 11.83
0.00 1.00 11.63
0.10 1.00 11.76
0.20 1.00 11.69
0.30 1.00 11.94
0.40 1.00 11.76
0.50 1.00 11.77
0.60 1.00 11.82
0.70 1.00 11.85
0.80 1.00 11.76
0.90 1.00 11.73
1.00 1.00 11.78
1.10 1.00 11.81
1.20 1.00 11.69
1.30 1.00 11.72
1.40 1.00 12.05
1.50 1.00 11.54
1.60 1.00 11.82
1.70 1.00 11.69
1.80 1.00 11.72
1.90 1.00 11.83
2.00 1.00 11.74
2.10 1.00 11.72
2.20 1.00 11.80
2.30 1.00 11.63
2.40 1.00 11.79
2.50 1.00 11.74
2.60 1.00 11.73
2.70 1.00 11.77
2.80 1.00 11.85
2.90 1.00 11.58
3.00 1.00 11.83
3.10 1.00 11.75
3.20 1.00 11.70
3.30 1.00 11.69
3.40 1.00 10.87
3.50 1.00 11.46
3.60 1.00 11.58
3.70 1.00 11.77
3.80 1.00 11.15
3.90 1.00 11.20
4.00 1.00 11.64
4.10 1.00 11.26
4.20 1.00 11.22
4.30 1.00 11.45
4.40 1.00 11.66
4.50 1.00 10.88
4.60 1.00 11.51
4.70 1.00 11.33
4.80 1.00 11.55
4.90 1.00 11.59
5.00 1.00 11.61

-1.00 1.10 11.96
-0.90 1.10 11.72
-0.80 1.10 11.80
-0.70 1.10 11.80
-0.60 1.10 11.86
-0.50 1.10 11.81
-0.40 1.10 11.87
-0.30 1.10 11.69
-0.20 1.10 11.72
-0.10 1.10 11.75
0.00 1.10 11.76
0.10 1.10 11.82
0.20 1.10 11.88
0.30 1.10 11.85
0.40 1.10 11.95
0.50 1.10 11.94
0.60 1.10 11.85
0.70 1.10 11.64
0.80 1.10 11.72
0.90 1.10 11.79
1.00 1.10 11.81
1.10 1.10 11.82
1.20 1.10 11.55
1.30 1.10 11.71
1.40 1.10 11.70
1.50 1.10 11.76
1.60 1.10 12.09
1.70 1.10 11.69
1.80 1.10 11.61
1.90 1.10 11.64
2.00 1.10 11.81
2.10 1.10 11.81
2.20 1.10 11.87
2.30 1.10 11.64
2.40 1.10 11.65
2.50 1.10 11.63
2.60 1.10 11.86
2.70 1.10 11.45
2.80 1.10 11.43
2.90 1.10 11.78
3.00 1.10 11.50
3.10 1.10 11.62
3.20 1.10 11.59
3.30 1.10 11.67
3.40 1.10 11.68
3.50 1.10 11.70
3.60 1.10 11.40
3.70 1.10 11.52
3.80 1.10 10.68
3.90 1.10 11.74
4.00 1.10 11.77
4.10 1.10 11.56
4.20 1.10 11.68
4.30 1.10 11.72
4.40 1.10 11.54
4.50 1.10 11.64
4.60 1.10 11.72
4.70 1.10 11.48
4.80 1.10 11.53
4.90 1.10 11.37
5.00 1.10 11.23

-1.00 1.20 11.69
-0.90 1.20 11.70
-0.80 1.20 11.70
-0.70 1.20 11.69
-0.60 1.20 11.73
-0.50 1.20 11.78
-0.40 1.20 11.86
-0.30 1.20 11.71
-0.20 1.20 11.84
-0.10 1.20 11.71
0.00 1.20 11.69
0.10 1.20 11.78
0.20 1.20 11.51
0.30 1.20 11.84
0.40 1.20 11.69
0.50 1.20 11.92
0.60 1.20 11.82
0.70 1.20 11.77
0.80 1.20 11.73
0.90 1.20 11.66
1.00 1.20 11.69
1.10 1.20 11.61
1.20 1.20 11.71
1.30 1.20 11.92
1.40 1.20 11.75
1.50 1.20 11.77
1.60 1.20 11.77
1.70 1.20 11.70
1.80 1.20 11.81
1.90 1.20 11.86
2.00 1.20 11.68
2.10 1.20 11.74
2.20 1.20 11.73
2.30 1.20 11.55
2.40 1.20 11.90
2.50 1.20 11.84
2.60 1.20 11.35
2.70 1.20 11.38
2.80 1.20 11.76
2.90 1.20 11.68
3.00 1.20 11.71
3.10 1.20 10.90
3.20 1.20 11.75
3.30 1.20 11.74
3.40 1.20 11.57
3.50 1.20 11.72
3.60 1.20 10.61
3.70 1.20 11.14
3.80 1.20 11.82
3.90 1.20 11.70
4.00 1.20 11.47
4.10 1.20 11.21
4.20 1.20 11.63
4.30 1.20 11.13
4.40 1.20 11.82
4.50 1.20 11.63
4.60 1.20 11.50
4.70 1.20 11.15
4.80 1.20 11.27
4.90 1.20 11.60
5.00 1.20 11.22

-1.00 1.30 11.71
-0.90 1.30 11.80
-0.80 1.30 11.65
-0.70 1.30 11.57
-0.60 1.30 11.83
-0.50 1.30 11.82
-0.40 1.30 11.79
-0.30 1.30 11.61
-0.20 1.30 11.66
-0.10 1.30 11.83
0.00 1.30 11.73
0.10 1.30 11.85
0.20 1.30 11.86
0.30 1.30 11.58
0.40 1.30 11.83
0.50 1.30 11.43
0.60 1.30 11.65
0.70 1.30 11.85
0.80 1.30 11.79
0.90 1.30 11.89
1.00 1.30 11.72
1.10 1.30 11.71
1.20 1.30 11.88
1.30 1.30 11.72
1.40 1.30 11.62
1.50 1.30 11.81
1.60 1.30 11.80
1.70 1.30 11.79
1.80 1.30 11.81
1.90 1.30 11.66
2.00 1.30 11.63
2.10 1.30 11.45
2.20 1.30 11.81
2.30 1.30 11.71
2.40 1.30 11.61
2.50 1.30 10.70
2.60 1.30 11.69
2.70 1.30 11.72
2.80 1.30 11.41
2.90 1.30 11.49
3.00 1.30 11.64
3.10 1.30 11.70
3.20 1.30 11.84
3.30 1.30 11.47
3.40 1.30 11.37
3.50 1.30 11.46
3.60 1.30 11.65
3.70 1.30 11.66
3.80 1.30 11.59
3.90 1.30 11.77
4.00 1.30 10.98
4.10 1.30 11.68
4.20 1.30 11.55
4.30 1.30 11.62
4.40 1.30 11.43
4.50 1.30 11.65
4.60 1.30 11.70
4.70 1.30 11.16
4.80 1.30 11.54
4.90 1.30 11.29
5.00 1.30 11.61

-1.00 1.40 11.74
-0.90 1.40 11.93
-0.80 1.40 11.84
-0.70 1.40 11.97
-0.60 1.40 11.68
-0.50 1.40 11.86
-0.40 1.40 11.59
-0.30 1.40 11.79
-0.20 1.40 11.88
-0.10 1.40 11.58
0.00 1.40 11.73
0.10 1.40 11.65
0.20 1.40 11.74
0.30 1.40 12.02
0.40 1.40 11.72
0.50 1.40 11.90
0.60 1.40 11.50
0.70 1.40 11.71
0.80 1.40 11.75
0.90 1.40 11.41
1.00 1.40 12.05
1.10 1.40 11.70
1.20 1.40 11.82
1.30 1.40 11.58
1.40 1.40 11.60
1.50 1.40 11.89
1.60 1.40 11.82
1.70 1.40 11.68
1.80 1.40 11.73
1.90 1.40 11.88
2.00 1.40 11.72
2.10 1.40 11.76
2.20 1.40 11.44
2.30 1.40 11.72
2.40 1.40 11.54
2.50 1.40 11.73
2.60 1.40 11.48
2.70 1.40 11.54
2.80 1.40 11.55
2.90 1.40 11.56
3.00 1.40 11.84
3.10 1.40 11.69
3.20 1.40 11.43
3.30 1.40 11.50
3.40 1.40 11.21
3.50 1.40 11.56
3.60 1.40 11.50
3.70 1.40 11.73
3.80 1.40 11.52
3.90 1.40 11.64
4.00 1.40 11.59
4.10 1.40 11.43
4.20 1.40 11.60
4.30 1.40 11.58
4.40 1.40 11.51
4.50 1.40 11.58
4.60 1.40 11.33
4.70 1.40 11.54
4.80 1.40 11.30
4.90 1.40 11.12
5.00 1.40 11.24

-1.00 1.50 11.92
-0.90 1.50 11.73
-0.80 1.50 11.60
-0.70 1.50 11.51
-0.60 1.50 11.60
-0.50 1.50 11.68
-0.40 1.50 11.69
-0.30 1.50 11.76
-0.20 1.50 11.86
-0.10 1.50 11.77
0.00 1.50 11.59
0.10 1.50 11.53
0.20 1.50 11.48
0.30 1.50 11.62
0.40 1.50 11.68
0.50 1.50 11.67
0.60 1.50 11.70
0.70 1.50 11.68
0.80 1.50 11.69
0.90 1.50 11.81
1.00 1.50 11.54
1.10 1.50 11.76
1.20 1.50 11.77
1.30 1.50 11.81
1.40 1.50 11.89
1.50 1.50 11.86
1.60 1.50 11.71
1.70 1.50 11.74
1.80 1.50 11.71
1.90 1.50 11.43
2.00 1.50 11.71
2.10 1.50 11.78
2.20 1.50 11.67
2.30 1.50 11.60
2.40 1.50 11.53
2.50 1.50 11.72
2.60 1.50 11.54
2.70 1.50 11.78
2.80 1.50 11.72
2.90 1.50 11.63
3.00 1.50 11.29
3.10 1.50 11.58
3.20 1.50 11.56
3.30 1.50 11.63
3.40 1.50 11.56
3.50 1.50 11.62
3.60 1.50 11.45
3.70 1.50 10.98
3.80 1.50 11.56
3.90 1.50 11.66
4.00 1.50 11.39
4.10 1.50 11.51
4.20 1.50 11.64
4.30 1.50 11.60
4.40 1.50 11.36
4.50 1.50 11.60
4.60 1.50 11.45
4.70 1.50 11.47
4.80 1.50 11.53
4.90 1.50 11.17
5.00 1.50 10.82

-1.00 1.60 11.92
-0.90 1.60 11.86
-0.80 1.60 11.80
-0.70 1.60 11.80
-0.60 1.60 11.82
-0.50 1.60 11.97
-0.40 1.60 11.71
-0.30 1.60 11.50
-0.20 1.60 11.77
-0.10 1.60 11.71
0.00 1.60 11.53
0.10 1.60 11.90
0.20 1.60 11.86
0.30 1.60 11.81
0.40 1.60 11.81
0.50 1.60 11.80
0.60 1.60 11.86
0.70 1.60 11.67
0.80 1.60 11.89
0.90 1.60 11.51
1.00 1.60 11.82
1.10 1.60 12.09
1.20 1.60 11.82
1.30 1.60 11.80
1.40 1.60 11.82
1.50 1.60 11.71
1.60 1.60 11.61
1.70 1.60 11.73
1.80 1.60 11.84
1.90 1.60 11.86
2.00 1.60 11.80
2.10 1.60 11.70
2.20 1.60 11.60
2.30 1.60 11.69
2.40 1.60 11.69
2.50 1.60 11.80
2.60 1.60 11.30
2.70 1.60 11.65
2.80 1.60 11.63
2.90 1.60 11.83
3.00 1.60 11.56
3.10 1.60 11.70
3.20 1.60 11.74
3.30 1.60 11.72
3.40 1.60 11.70
3.50 1.60 11.48
3.60 1.60 11.64
3.70 1.60 11.56
3.80 1.60 11.41
3.90 1.60 11.65
4.00 1.60 11.46
4.10 1.60 11.48
4.20 1.60 11.21
4.30 1.60 11.41
4.40 1.60 11.63
4.50 1.60 11.46
4.60 1.60 11.63
4.70 1.60 11.40
4.80 1.60 10.92
4.90 1.60 10.69
5.00 1.60 11.21

-1.00 1.70 11.81
-0.90 1.70 11.75
-0.80 1.70 11.71
-0.70 1.70 11.49
-0.60 1.70 11.81
-0.50 1.70 11.86
-0.40 1.70 11.77
-0.30 1.70 11.83
-0.20 1.70 11.78
-0.10 1.70 11.71
0.00 1.70 11.80
0.10 1.70 12.01
0.20 1.70 11.60
0.30 1.70 11.80
0.40 1.70 11.85
0.50 1.70 11.77
0.60 1.70 11.74
0.70 1.70 11.84
0.80 1.70 11.75
0.90 1.70 11.58
1.00 1.70 11.69
1.10 1.70 11.71
1.20 1.70 11.70
1.30 1.70 11.76
1.40 1.70 11.71
1.50 1.70 11.74
1.60 1.70 11.69
1.70 1.70 11.64
1.80 1.70 11.95
1.90 1.70 11.66
2.00 1.70 11.96
2.10 1.70 11.74
2.20 1.70 11.67
2.30 1.70 11.64
2.40 1.70 11.90
2.50 1.70 11.65
2.60 1.70 11.81
2.70 1.70 11.62
2.80 1.70 11.59
2.90 1.70 11.34
3.00 1.70 11.73
3.10 1.70 11.79
3.20 1.70 11.64
3.30 1.70 11.85
3.40 1.70 11.48
3.50 1.70 11.45
3.60 1.70 11.65
3.70 1.70 11.65
3.80 1.70 11.11
3.90 1.70 11.05
4.00 1.70 11.49
4.10 1.70 11.40
4.20 1.70 11.39
4.30 1.70 11.13
4.40 1.70 11.16
4.50 1.70 11.52
4.60 1.70 11.40
4.70 1.70 11.54
4.80 1.70 11.49
4.90 1.70 11.14
5.00 1.70 11.33

-1.00 1.80 11.68
-0.90 1.80 11.82
-0.80 1.80 11.74
-0.70 1.80 11.51
-0.60 1.80 11.78
-0.50 1.80 11.74
-0.40 1.80 11.68
-0.30 1.80 11.86
-0.20 1.80 11.77
-0.10 1.80 11.69
0.00 1.80 11.50
0.10 1.80 11.73
0.20 1.80 11.74
0.30 1.80 11.77
0.40 1.80 11.75
0.50 1.80 11.82
0.60 1.80 11.80
0.70 1.80 11.86
0.80 1.80 11.65
0.90 1.80 11.66
1.00 1.80 11.72
1.10 1.80 11.61
1.20 1.80 11.51
1.30 1.80 11.81
1.40 1.80 11.70
1.50 1.80 11.71
1.60 1.80 11.74
1.70 1.80 11.61
1.80 1.80 11.88
1.90 1.80 11.69
2.00 1.80 11.80
2.10 1.80 11.53
2.20 1.80 11.81
2.30 1.80 11.62
2.40 1.80 11.62
2.50 1.80 11.61
2.60 1.80 11.84
2.70 1.80 11.84
2.80 1.80 11.66
2.90 1.80 11.64
3.00 1.80 11.49
3.10 1.80 11.77
3.20 1.80 11.63
3.30 1.80 11.52
3.40 1.80 11.64
3.50 1.80 11.69
3.60 1.80 11.43
3.70 1.80 11.29
3.80 1.80 11.67
3.90 1.80 11.16
4.00 1.80 11.21
4.10 1.80 11.54
4.20 1.80 11.46
4.30 1.80 11.66
4.40 1.80 11.11
4.50 1.80 11.13
4.60 1.80 10.97
4.70 1.80 11.21
4.80 1.80 11.40
4.90 1.80 11.47
5.00 1.80 11.53

-1.00 1.90 12.03
-0.90 1.90 11.80
-0.80 1.90 11.84
-0.70 1.90 11.68
-0.60 1.90 11.51
-0.50 1.90 11.82
-0.40 1.90 11.56
-0.30 1.90 11.85
-0.20 1.90 11.76
-0.10 1.90 11.85
0.00 1.90 11.69
0.10 1.90 11.61
0.20 1.90 11.92
0.30 1.90 11.39
0.40 1.90 11.65
0.50 1.90 11.58
0.60 1.90 11.59
0.70 1.90 11.67
0.80 1.90 11.81
0.90 1.90 11.81
1.00 1.90 11.83
1.10 1.90 11.64
1.20 1.90 11.73
1.30 1.90 11.84
1.40 1.90 11.88
1.50 1.90 11.43
1.60 1.90 11.86
1.70 1.90 11.57
1.80 1.90 11.72
1.90 1.90 11.57
2.00 1.90 11.65
2.10 1.90 11.71
2.20 1.90 11.54
2.30 1.90 11.69
2.40 1.90 11.58
2.50 1.90 11.67
2.60 1.90 11.74
2.70 1.90 11.25
2.80 1.90 11.73
2.90 1.90 11.58
3.00 1.90 11.76
3.10 1.90 11.60
3.20 1.90 10.99
3.30 1.90 11.73
3.40 1.90 11.75
3.50 1.90 11.53
3.60 1.90 11.59
3.70 1.90 11.67
3.80 1.90 11.28
3.90 1.90 11.58
4.00 1.90 11.77
4.10 1.90 11.62
4.20 1.90 11.61
4.30 1.90 11.53
4.40 1.90 11.57
4.50 1.90 11.66
4.60 1.90 11.51
4.70 1.90 11.34
4.80 1.90 11.58
4.90 1.90 11.25
5.00 1.90 11.38

-1.00 2.00 11.72
-0.90 2.00 11.64
-0.80 2.00 11.74
-0.70 2.00 11.67
-0.60 2.00 11.73
-0.50 2.00 11.87
-0.40 2.00 11.97
-0.30 2.00 11.79
-0.20 2.00 11.70
-0.10 2.00 11.72
0.00 2.00 11.61
0.10 2.00 11.84
0.20 2.00 11.84
0.30 2.00 11.83
0.40 2.00 11.69
0.50 2.00 11.91
0.60 2.00 11.72
0.70 2.00 11.64
0.80 2.00 11.72
0.90 2.00 11.72
1.00 2.00 11.74
1.10 2.00 11.81
1.20 2.00 11.68
1.30 2.00 11.63
1.40 2.00 11.72
1.50 2.00 11.71
1.60 2.00 11.80
1.70 2.00 11.96
1.80 2.00 11.80
1.90 2.00 11.65
2.00 2.00 11.70
2.10 2.00 11.46
2.20 2.00 11.57
2.30 2.00 11.65
2.40 2.00 11.77
2.50 2.00 11.78
2.60 2.00 11.41
2.70 2.00 11.85
2.80 2.00 11.60
2.90 2.00 11.61
3.00 2.00 11.40
3.10 2.00 11.23
3.20 2.00 11.51
3.30 2.00 11.81
3.40 2.00 11.71
3.50 2.00 11.77
3.60 2.00 11.53
3.70 2.00 11.49
3.80 2.00 11.42
3.90 2.00 11.75
4.00 2.00 11.72
4.10 2.00 11.44
4.20 2.00 11.23
4.30 2.00 10.88
4.40 2.00 11.29
4.50 2.00 11.37
4.60 2.00 11.34
4.70 2.00 11.40
4.80 2.00 11.24
4.90 2.00 11.05
5.00 2.00 10.79

-1.00 2.10 11.72
-0.90 2.10 11.77
-0.80 2.10 11.71
-0.70 2.10 11.67
-0.60 2.10 11.87
-0.50 2.10 11.85
-0.40 2.10 11.89
-0.30 2.10 11.88
-0.20 2.10 11.73
-0.10 2.10 11.75
0.00 2.10 11.77
0.10 2.10 11.88
0.20 2.10 11.86
0.30 2.10 11.67
0.40 2.10 11.75
0.50 2.10 11.54
0.60 2.10 11.82
0.70 2.10 11.73
0.80 2.10 11.67
0.90 2.10 11.81
1.00 2.10 11.72
1.10 2.10 11.81
1.20 2.10 11.78
1.30 2.10 11.15
1.40 2.10 11.76
1.50 2.10 11.78
1.60 2.10 11.70
1.70 2.10 11.73
1.80 2.10 11.75
1.90 2.10 11.71
2.00 2.10 11.46
2.10 2.10 11.46
2.20 2.10 11.67
2.30 2.10 11.53
2.40 2.10 11.69
2.50 2.10 11.77
2.60 2.10 11.81
2.70 2.10 11.71
2.80 2.10 11.63
2.90 2.10 11.44
3.00 2.10 11.66
3.10 2.10 11.69
3.20 2.10 11.64
3.30 2.10 11.57
3.40 2.10 11.65
3.50 2.10 11.47
3.60 2.10 11.69
3.70 2.10 11.59
3.80 2.10 11.42
3.90 2.10 11.53
4.00 2.10 11.53
4.10 2.10 11.08
4.20 2.10 11.46
4.30 2.10 11.49
4.40 2.10 11.34
4.50 2.10 11.38
4.60 2.10 11.39
4.70 2.10 11.20
4.80 2.10 11.03
4.90 2.10 10.13
5.00 2.10 11.41

-1.00 2.20 11.80
-0.90 2.20 11.89
-0.80 2.20 11.68
-0.70 2.20 11.79
-0.60 2.20 11.81
-0.50 2.20 11.76
-0.40 2.20 11.86
-0.30 2.20 11.98
-0.20 2.20 11.70
-0.10 2.20 11.66
0.00 2.20 11.82
0.10 2.20 11.60
0.20 2.20 11.81
0.30 2.20 11.72
0.40 2.20 11.69
0.50 2.20 11.59
0.60 2.20 11.80
0.70 2.20 11.79
0.80 2.20 11.75
0.90 2.20 11.92
1.00 2.20 11.80
1.10 2.20 11.88
1.20 2.20 11.93
1.30 2.20 11.81
1.40 2.20 11.96
1.50 2.20 11.67
1.60 2.20 11.61
1.70 2.20 11.64
1.80 2.20 11.81
1.90 2.20 11.42
2.00 2.20 11.57
2.10 2.20 11.62
2.20 2.20 11.85
2.30 2.20 11.84
2.40 2.20 11.76
2.50 2.20 11.85
2.60 2.20 11.64
2.70 2.20 11.69
2.80 2.20 11.66
2.90 2.20 11.63
3.00 2.20 11.76
3.10 2.20 11.43
3.20 2.20 11.61
3.30 2.20 11.44
3.40 2.20 10.97
3.50 2.20 11.55
3.60 2.20 11.53
3.70 2.20 11.58
3.80 2.20 11.44
3.90 2.20 11.18
4.00 2.20 11.36
4.10 2.20 11.66
4.20 2.20 11.43
4.30 2.20 11.39
4.40 2.20 11.44
4.50 2.20 11.25
4.60 2.20 11.66
4.70 2.20 10.71
4.80 2.20 11.43
4.90 2.20 11.39
5.00 2.20 11.06

-1.00 2.30 11.73
-0.90 2.30 11.72
-0.80 2.30 11.66
-0.70 2.30 11.75
-0.60 2.30 11.83
-0.50 2.30 11.65
-0.40 2.30 11.80
-0.30 2.30 11.51
-0.20 2.30 11.68
-0.10 2.30 11.85
0.00 2.30 11.71
0.10 2.30 11.99
0.20 2.30 11.62
0.30 2.30 12.03
0.40 2.30 11.66
0.50 2.30 11.69
0.60 2.30 11.75
0.70 2.30 11.80
0.80 2.30 11.75
0.90 2.30 11.87
1.00 2.30 11.63
1.10 2.30 11.74
1.20 2.30 11.55
1.30 2.30 11.74
1.40 2.30 11.86
1.50 2.30 11.60
1.60 2.30 11.54
1.70 2.30 11.64
1.80 2.30 11.47
1.90 2.30 11.32
2.00 2.30 11.65
2.10 2.30 11.65
2.20 2.30 11.79
2.30 2.30 11.42
2.40 2.30 11.75
2.50 2.30 11.67
2.60 2.30 11.60
2.70 2.30 11.36
2.80 2.30 11.66
2.90 2.30 11.74
3.00 2.30 11.67
3.10 2.30 11.41
3.20 2.30 11.55
3.30 2.30 11.53
3.40 2.30 11.52
3.50 2.30 11.63
3.60 2.30 11.64
3.70 2.30 11.45
3.80 2.30 11.54
3.90 2.30 10.91
4.00 2.30 11.21
4.10 2.30 11.28
4.20 2.30 11.42
4.30 2.30 11.22
4.40 2.30 11.32
4.50 2.30 11.35
4.60 2.30 11.32
4.70 2.30 11.10
4.80 2.30 11.59
4.90 2.30 11.19
5.00 2.30 11.06

-1.00 2.40 11.58
-0.90 2.40 11.61
-0.80 2.40 11.86
-0.70 2.40 11.76
-0.60 2.40 11.52
-0.50 2.40 11.86
-0.40 2.40 11.64
-0.30 2.40 11.70
-0.20 2.40 11.72
-0.10 2.40 11.85
0.00 2.40 11.65
0.10 2.40 11.75
0.20 2.40 11.77
0.30 2.40 11.80
0.40 2.40 11.88
0.50 2.40 11.69
0.60 2.40 11.67
0.70 2.40 11.71
0.80 2.40 11.54
0.90 2.40 11.94
1.00 2.40 11.79
1.10 2.40 11.65
1.20 2.40 11.81
1.30 2.40 11.45
1.40 2.40 11.54
1.50 2.40 11.53
1.60 2.40 11.69
1.70 2.40 11.37
1.80 2.40 11.79
1.90 2.40 11.58
2.00 2.40 11.77
2.10 2.40 11.69
2.20 2.40 11.70
2.30 2.40 11.69
2.40 2.40 11.67
2.50 2.40 11.54
2.60 2.40 11.25
2.70 2.40 11.61
2.80 2.40 11.65
2.90 2.40 11.66
3.00 2.40 11.84
3.10 2.40 11.40
3.20 2.40 11.75
3.30 2.40 11.67
3.40 2.40 11.47
3.50 2.40 11.56
3.60 2.40 11.60
3.70 2.40 11.56
3.80 2.40 10.96
3.90 2.40 11.24
4.00 2.40 11.41
4.10 2.40 11.53
4.20 2.40 11.48
4.30 2.40 11.54
4.40 2.40 11.35
4.50 2.40 10.65
4.60 2.40 11.17
4.70 2.40 11.16
4.80 2.40 10.93
4.90 2.40 11.17
5.00 2.40 11.40

-1.00 2.50 11.87
-0.90 2.50 11.99
-0.80 2.50 11.84
-0.70 2.50 11.80
-0.60 2.50 11.82
-0.50 2.50 11.78
-0.40 2.50 11.68
-0.30 2.50 11.71
-0.20 2.50 11.79
-0.10 2.50 11.71
0.00 2.50 11.69
0.10 2.50 11.53
0.20 2.50 11.73
0.30 2.50 11.71
0.40 2.50 11.80
0.50 2.50 11.81
0.60 2.50 11.75
0.70 2.50 11.75
0.80 2.50 11.90
0.90 2.50 12.00
1.00 2.50 11.74
1.10 2.50 11.63
1.20 2.50 11.84
1.30 2.50 10.70
1.40 2.50 11.73
1.50 2.50 11.72
1.60 2.50 11.80
1.70 2.50 11.65
1.80 2.50 11.61
1.90 2.50 11.67
2.00 2.50 11.78
2.10 2.50 11.77
2.20 2.50 11.85
2.30 2.50 11.67
2.40 2.50 11.54
2.50 2.50 11.51
2.60 2.50 11.40
2.70 2.50 11.81
2.80 2.50 11.55
2.90 2.50 11.51
3.00 2.50 11.78
3.10 2.50 11.46
3.20 2.50 11.62
3.30 2.50 11.51
3.40 2.50 11.53
3.50 2.50 11.28
3.60 2.50 11.44
3.70 2.50 10.90
3.80 2.50 11.51
3.90 2.50 11.53
4.00 2.50 11.48
4.10 2.50 11.38
4.20 2.50 11.29
4.30 2.50 11.34
4.40 2.50 10.73
4.50 2.50 11.33
4.60 2.50 11.27
4.70 2.50 10.93
4.80 2.50 11.27
4.90 2.50 11.36
5.00 2.50 11.03

-1.00 2.60 11.65
-0.90 2.60 11.64
-0.80 2.60 11.90
-0.70 2.60 11.60
-0.60 2.60 11.82
-0.50 2.60 11.73
-0.40 2.60 11.80
-0.30 2.60 11.86
-0.20 2.60 11.56
-0.10 2.60 11.89
0.00 2.60 11.39
0.10 2.60 11.71
0.20 2.60 11.82
0.30 2.60 11.87
0.40 2.60 11.81
0.50 2.60 11.86
0.60 2.60 11.72
0.70 2.60 11.65
0.80 2.60 11.82
0.90 2.60 11.62
1.00 2.60 11.73
1.10 2.60 11.86
1.20 2.60 11.78
1.30 2.60 11.65
1.40 2.60 11.48
1.50 2.60 11.54
1.60 2.60 11.30
1.70 2.60 11.73
1.80 2.60 11.63
1.90 2.60 11.74
2.00 2.60 11.41
2.10 2.60 11.81
2.20 2.60 11.76
2.30 2.60 11.61
2.40 2.60 11.25
2.50 2.60 11.40
2.60 2.60 11.63
2.70 2.60 11.57
2.80 2.60 11.65
2.90 2.60 11.49
3.00 2.60 11.65
3.10 2.60 11.33
3.20 2.60 11.55
3.30 2.60 11.44
3.40 2.60 11.47
3.50 2.60 11.55
3.60 2.60 11.66
3.70 2.60 11.32
3.80 2.60 11.24
3.90 2.60 11.67
4.00 2.60 11.38
4.10 2.60 11.47
4.20 2.60 10.60
4.30 2.60 11.22
4.40 2.60 11.28
4.50 2.60 11.18
4.60 2.60 11.33
4.70 2.60 10.86
4.80 2.60 11.21
4.90 2.60 10.97
5.00 2.60 9.80

-1.00 2.70 11.63
-0.90 2.70 11.92
-0.80 2.70 11.74
-0.70 2.70 11.54
-0.60 2.70 11.73
-0.50 2.70 11.64
-0.40 2.70 11.73
-0.30 2.70 11.80
-0.20 2.70 11.68
-0.10 2.70 11.79
0.00 2.70 11.68
0.10 2.70 11.74
0.20 2.70 11.85
0.30 2.70 11.62
0.40 2.70 11.57
0.50 2.70 11.89
0.60 2.70 11.71
0.70 2.70 11.72
0.80 2.70 11.65
0.90 2.70 11.73
1.00 2.70 11.77
1.10 2.70 11.89
1.20 2.70 11.65
1.30 2.70 11.72
1.40 2.70 11.70
1.50 2.70 11.78
1.60 2.70 11.69
1.70 2.70 11.30
1.80 2.70 11.84
1.90 2.70 11.65
2.00 2.70 11.85
2.10 2.70 11.72
2.20 2.70 11.69
2.30 2.70 11.57
2.40 2.70 11.57
2.50 2.70 11.81
2.60 2.70 11.60
2.70 2.70 11.61
2.80 2.70 11.33
2.90 2.70 11.22
3.00 2.70 11.50
3.10 2.70 11.49
3.20 2.70 11.44
3.30 2.70 11.54
3.40 2.70 11.05
3.50 2.70 11.28
3.60 2.70 11.29
3.70 2.70 11.35
3.80 2.70 11.40
3.90 2.70 11.17
4.00 2.70 11.05
4.10 2.70 10.74
4.20 2.70 11.30
4.30 2.70 11.28
4.40 2.70 11.45
4.50 2.70 11.22
4.60 2.70 11.01
4.70 2.70 10.70
4.80 2.70 11.40
4.90 2.70 11.01
5.00 2.70 10.83

-1.00 2.80 11.97
-0.90 2.80 11.76
-0.80 2.80 11.70
-0.70 2.80 11.77
-0.60 2.80 11.69
-0.50 2.80 11.62
-0.40 2.80 11.76
-0.30 2.80 11.79
-0.20 2.80 11.79
-0.10 2.80 11.94
0.00 2.80 11.48
0.10 2.80 11.68
0.20 2.80 11.81
0.30 2.80 11.86
0.40 2.80 11.73
0.50 2.80 11.79
0.60 2.80 11.75
0.70 2.80 11.90
0.80 2.80 11.70
0.90 2.80 11.80
1.00 2.80 11.85
1.10 2.80 11.70
1.20 2.80 11.76
1.30 2.80 11.79
1.40 2.80 11.57
1.50 2.80 11.72
1.60 2.80 11.61
1.70 2.80 11.59
1.80 2.80 11.30
1.90 2.80 11.47
2.00 2.80 11.60
2.10 2.80 11.63
2.20 2.80 11.59
2.30 2.80 11.66
2.40 2.80 11.43
2.50 2.80 11.55
2.60 2.80 11.25
2.70 2.80 11.33
2.80 2.80 11.53
2.90 2.80 11.60
3.00 2.80 11.60
3.10 2.80 11.62
3.20 2.80 11.73
3.30 2.80 11.10
3.40 2.80 11.07
3.50 2.80 11.41
3.60 2.80 11.48
3.70 2.80 11.47
3.80 2.80 11.41
3.90 2.80 11.13
4.00 2.80 10.54
4.10 2.80 11.12
4.20 2.80 11.43
4.30 2.80 11.45
4.40 2.80 11.22
4.50 2.80 10.92
4.60 2.80 10.81
4.70 2.80 10.31
4.80 2.80 10.62
4.90 2.80 11.13
5.00 2.80 11.24

-1.00 2.90 11.59
-0.90 2.90 11.73
-0.80 2.90 11.74
-0.70 2.90 11.74
-0.60 2.90 11.87
-0.50 2.90 11.96
-0.40 2.90 11.50
-0.30 2.90 11.69
-0.20 2.90 11.67
-0.10 2.90 11.62
0.00 2.90 11.79
0.10 2.90 11.75
0.20 2.90 11.72
0.30 2.90 11.71
0.40 2.90 11.67
0.50 2.90 11.64
0.60 2.90 11.90
0.70 2.90 11.76
0.80 2.90 11.78
0.90 2.90 11.55
1.00 2.90 11.58
1.10 2.90 11.78
1.20 2.90 11.52
1.30 2.90 11.56
1.40 2.90 11.56
1.50 2.90 11.63
1.60 2.90 11.83
1.70 2.90 10.85
1.80 2.90 11.66
1.90 2.90 11.58
2.00 2.90 11.61
2.10 2.90 11.44
2.20 2.90 11.44
2.30 2.90 11.70
2.40 2.90 11.66
2.50 2.90 11.51
2.60 2.90 11.49
2.70 2.90 11.59
2.80 2.90 11.56
2.90 2.90 11.55
3.00 2.90 11.48
3.10 2.90 11.62
3.20 2.90 11.48
3.30 2.90 11.45
3.40 2.90 11.57
3.50 2.90 11.38
3.60 2.90 11.55
3.70 2.90 11.03
3.80 2.90 11.26
3.90 2.90 11.45
4.00 2.90 11.16
4.10 2.90 11.48
4.20 2.90 11.14
4.30 2.90 10.97
4.40 2.90 11.36
4.50 2.90 10.88
4.60 2.90 10.60
4.70 2.90 10.69
4.80 2.90 11.06
4.90 2.90 10.95
5.00 2.90 10.96

-1.00 3.00 11.56
-0.90 3.00 11.85
-0.80 3.00 11.73
-0.70 3.00 11.72
-0.60 3.00 11.70
-0.50 3.00 11.54
-0.40 3.00 11.87
-0.30 3.00 11.73
-0.20 3.00 11.79
-0.10 3.00 11.56
0.00 3.00 11.65
0.10 3.00 11.59
0.20 3.00 11.68
0.30 3.00 11.55
0.40 3.00 11.77
0.50 3.00 11.77
0.60 3.00 11.78
0.70 3.00 11.17
0.80 3.00 11.49
0.90 3.00 11.62
1.00 3.00 11.83
1.10 3.00 11.50
1.20 3.00 11.71
1.30 3.00 11.64
1.40 3.00 11.84
1.50 3.00 11.29
1.60 3.00 11.56
1.70 3.00 11.73
1.80 3.00 11.49
1.90 3.00 11.76
2.00 3.00 11.40
2.10 3.00 11.66
2.20 3.00 11.76
2.30 3.00 11.67
2.40 3.00 11.84
2.50 3.00 11.78
2.60 3.00 11.65
2.70 3.00 11.50
2.80 3.00 11.60
2.90 3.00 11.48
3.00 3.00 11.33
3.10 3.00 11.09
3.20 3.00 11.45
3.30 3.00 11.29
3.40 3.00 11.52
3.50 3.00 11.50
3.60 3.00 11.25
3.70 3.00 10.83
3.80 3.00 10.96
3.90 3.00 11.65
4.00 3.00 11.35
4.10 3.00 11.20
4.20 3.00 11.15
4.30 3.00 11.29
4.40 3.00 11.11
4.50 3.00 10.96
4.60 3.00 11.01
4.70 3.00 10.98
4.80 3.00 10.96
4.90 3.00 11.20
5.00 3.00 10.95

-1.00 3.10 11.71
-0.90 3.10 11.63
-0.80 3.10 11.88
-0.70 3.10 11.69
-0.60 3.10 11.64
-0.50 3.10 11.89
-0.40 3.10 11.59
-0.30 3.10 11.79
-0.20 3.10 11.88
-0.10 3.10 11.82
0.00 3.10 11.68
0.10 3.10 11.73
0.20 3.10 11.71
0.30 3.10 11.68
0.40 3.10 11.86
0.50 3.10 11.87
0.60 3.10 11.58
0.70 3.10 11.72
0.80 3.10 11.78
0.90 3.10 11.13
1.00 3.10 11.75
1.10 3.10 11.83
1.20 3.10 11.04
1.30 3.10 11.69
1.40 3.10 11.69
1.50 3.10 11.58
1.60 3.10 11.22
1.70 3.10 11.79
1.80 3.10 11.67
1.90 3.10 11.60
2.00 3.10 11.23
2.10 3.10 11.45
2.20 3.10 11.67
2.30 3.10 11.61
2.40 3.10 11.40
2.50 3.10 11.46
2.60 3.10 11.38
2.70 3.10 11.57
2.80 3.10 11.52
2.90 3.10 11.62
3.00 3.10 11.09
3.10 3.10 11.59
3.20 3.10 11.36
3.30 3.10 11.43
3.40 3.10 11.27
3.50 3.10 11.43
3.60 3.10 11.53
3.70 3.10 11.24
3.80 3.10 11.03
3.90 3.10 11.43
4.00 3.10 11.13
4.10 3.10 10.80
4.20 3.10 11.22
4.30 3.10 11.19
4.40 3.10 10.85
4.50 3.10 11.04
4.60 3.10 11.21
4.70 3.10 11.05
4.80 3.10 11.02
4.90 3.10 10.82
5.00 3.10 11.07

-1.00 3.20 11.68
-0.90 3.20 11.80
-0.80 3.20 11.44
-0.70 3.20 11.81
-0.60 3.20 11.85
-0.50 3.20 11.75
-0.40 3.20 11.68
-0.30 3.20 11.74
-0.20 3.20 11.75
-0.10 3.20 11.69
0.00 3.20 11.73
0.10 3.20 11.75
0.20 3.20 11.84
0.30 3.20 11.70
0.40 3.20 11.59
0.50 3.20 11.64
0.60 3.20 11.44
0.70 3.20 11.58
0.80 3.20 11.54
0.90 3.20 11.59
1.00 3.20 11.70
1.10 3.20 11.61
1.20 3.20 11.65
1.30 3.20 11.84
1.40 3.20 11.63
1.50 3.20 11.56
1.60 3.20 11.55
1.70 3.20 11.71
1.80 3.20 11.63
1.90 3.20 10.98
2.00 3.20 11.51
2.10 3.20 11.67
2.20 3.20 11.56
2.30 3.20 11.55
2.40 3.20 11.17
2.50 3.20 11.62
2.60 3.20 11.63
2.70 3.20 11.50
2.80 3.20 11.73
2.90 3.20 11.21
3.00 3.20 11.45
3.10 3.20 11.01
3.20 3.20 11.58
3.30 3.20 11.36
3.40 3.20 11.43
3.50 3.20 11.38
3.60 3.20 11.28
3.70 3.20 11.17
3.80 3.20 11.38
3.90 3.20 11.45
4.00 3.20 11.51
4.10 3.20 11.40
4.20 3.20 11.44
4.30 3.20 11.22
4.40 3.20 11.12
4.50 3.20 11.16
4.60 3.20 11.09
4.70 3.20 10.94
4.80 3.20 11.06
4.90 3.20 10.84
5.00 3.20 10.57

-1.00 3.30 12.00
-0.90 3.30 11.65
-0.80 3.30 11.68
-0.70 3.30 11.67
-0.60 3.30 11.66
-0.50 3.30 11.72
-0.40 3.30 11.77
-0.30 3.30 11.73
-0.20 3.30 11.81
-0.10 3.30 11.64
0.00 3.30 11.36
0.10 3.30 11.78
0.20 3.30 11.63
0.30 3.30 11.77
0.40 3.30 11.75
0.50 3.30 11.68
0.60 3.30 11.74
0.70 3.30 11.55
0.80 3.30 11.72
0.90 3.30 11.78
1.00 3.30 11.69
1.10 3.30 11.59
1.20 3.30 11.74
1.30 3.30 11.61
1.40 3.30 11.18
1.50 3.30 11.63
1.60 3.30 11.72
1.70 3.30 11.85
1.80 3.30 11.47
1.90 3.30 11.55
2.00 3.30 11.81
2.10 3.30 11.44
2.20 3.30 11.44
2.30 3.30 11.00
2.40 3.30 11.38
2.50 3.30 11.51
2.60 3.30 11.57
2.70 3.30 11.54
2.80 3.30 10.77
2.90 3.30 11.54
3.00 3.30 11.29
3.10 3.30 11.48
3.20 3.30 11.36
3.30 3.30 11.47
3.40 3.30 11.15
3.50 3.30 11.44
3.60 3.30 11.26
3.70 3.30 10.99
3.80 3.30 11.47
3.90 3.30 11.26
4.00 3.30 11.13
4.10 3.30 10.94
4.20 3.30 11.41
4.30 3.30 11.33
4.40 3.30 11.05
4.50 3.30 10.73
4.60 3.30 11.30
4.70 3.30 10.52
4.80 3.30 10.97
4.90 3.30 11.04
5.00 3.30 10.92

-1.00 3.40 11.60
-0.90 3.40 11.93
-0.80 3.40 11.92
-0.70 3.40 11.84
-0.60 3.40 11.86
-0.50 3.40 11.88
-0.40 3.40 11.87
-0.30 3.40 11.75
-0.20 3.40 11.58
-0.10 3.40 11.63
0.00 3.40 11.64
0.10 3.40 11.57
0.20 3.40 11.74
0.30 3.40 11.71
0.40 3.40 11.68
0.50 3.40 11.49
0.60 3.40 11.47
0.70 3.40 11.73
0.80 3.40 11.72
0.90 3.40 11.58
1.00 3.40 10.87
1.10 3.40 11.68
1.20 3.40 11.60
1.30 3.40 11.57
1.40 3.40 11.05
1.50 3.40 11.56
1.60 3.40 11.70
1.70 3.40 11.68
1.80 3.40 11.57
1.90 3.40 11.59
2.00 3.40 11.71
2.10 3.40 11.65
2.20 3.40 11.40
2.30 3.40 11.59
2.40 3.40 11.67
2.50 3.40 11.53
2.60 3.40 11.47
2.70 3.40 11.07
2.80 3.40 11.39
2.90 3.40 11.47
3.00 3.40 11.52
3.10 3.40 11.27
3.20 3.40 11.52
3.30 3.40 10.86
3.40 3.40 11.30
3.50 3.40 11.08
3.60 3.40 11.38
3.70 3.40 11.23
3.80 3.40 11.14
3.90 3.40 10.81
4.00 3.40 10.75
4.10 3.40 11.00
4.20 3.40 10.68
4.30 3.40 11.12
4.40 3.40 11.09
4.50 3.40 10.79
4.60 3.40 10.72
4.70 3.40 11.12
4.80 3.40 10.57
4.90 3.40 10.66
5.00 3.40 10.93

-1.00 3.50 11.69
-0.90 3.50 11.69
-0.80 3.50 11.60
-0.70 3.50 11.60
-0.60 3.50 11.72
-0.50 3.50 11.78
-0.40 3.50 11.88
-0.30 3.50 11.91
-0.20 3.50 11.77
-0.10 3.50 11.66
0.00 3.50 11.69
0.10 3.50 11.75
0.20 3.50 11.82
0.30 3.50 11.63
0.40 3.50 11.80
0.50 3.50 11.82
0.60 3.50 11.67
0.70 3.50 11.71
0.80 3.50 11.60
0.90 3.50 11.68
1.00 3.50 11.46
1.10 3.50 11.70
1.20 3.50 11.72
1.30 3.50 11.46
1.40 3.50 11.56
1.50 3.50 11.62
1.60 3.50 11.48
1.70 3.50 11.45
1.80 3.50 11.69
1.90 3.50 11.53
2.00 3.50 11.77
2.10 3.50 11.47
2.20 3.50 11.55
2.30 3.50 11.63
2.40 3.50 11.56
2.50 3.50 11.28
2.60 3.50 11.55
2.70 3.50 11.28
2.80 3.50 11.41
2.90 3.50 11.38
3.00 3.50 11.50
3.10 3.50 11.43
3.20 3.50 11.38
3.30 3.50 11.44
3.40 3.50 11.08
3.50 3.50 11.31
3.60 3.50 11.25
3.70 3.50 11.59
3.80 3.50 11.33
3.90 3.50 11.19
4.00 3.50 11.08
4.10 3.50 11.03
4.20 3.50 11.13
4.30 3.50 11.19
4.40 3.50 11.09
4.50 3.50 11.08
4.60 3.50 11.14
4.70 3.50 10.80
4.80 3.50 10.94
4.90 3.50 10.66
5.00 3.50 10.74

-1.00 3.60 11.76
-0.90 3.60 11.69
-0.80 3.60 11.61
-0.70 3.60 11.69
-0.60 3.60 11.76
-0.50 3.60 11.59
-0.40 3.60 11.65
-0.30 3.60 11.56
-0.20 3.60 11.59
-0.10 3.60 11.96
0.00 3.60 11.51
0.10 3.60 11.75
0.20 3.60 11.72
0.30 3.60 11.72
0.40 3.60 11.63
0.50 3.60 11.69
0.60 3.60 11.68
0.70 3.60 11.48
0.80 3.60 11.66
0.90 3.60 11.25
1.00 3.60 11.58
1.10 3.60 11.66
1.20 3.60 11.14
1.30 3.60 11.72
1.40 3.60 11.50
1.50 3.60 11.45
1.60 3.60 11.07
1.70 3.60 11.67
1.80 3.60 11.63
1.90 3.60 11.59
2.00 3.60 11.53
2.10 3.60 11.70
2.20 3.60 11.55
2.30 3.60 11.67
2.40 3.60 11.60
2.50 3.60 11.44
2.60 3.60 11.49
2.70 3.60 11.31
2.80 3.60 11.38
2.90 3.60 11.55
3.00 3.60 11.25
3.10 3.60 11.53
3.20 3.60 11.00
3.30 3.60 11.46
3.40 3.60 11.38
3.50 3.60 11.25
3.60 3.60 11.02
3.70 3.60 10.93
3.80 3.60 10.47
3.90 3.60 10.77
4.00 3.60 11.34
4.10 3.60 11.03
4.20 3.60 11.13
4.30 3.60 10.85
4.40 3.60 10.84
4.50 3.60 10.92
4.60 3.60 10.62
4.70 3.60 10.89
4.80 3.60 10.82
4.90 3.60 11.19
5.00 3.60 10.96

-1.00 3.70 11.73
-0.90 3.70 11.81
-0.80 3.70 11.79
-0.70 3.70 11.59
-0.60 3.70 11.77
-0.50 3.70 11.87
-0.40 3.70 11.88
-0.30 3.70 11.59
-0.20 3.70 11.71
-0.10 3.70 11.59
0.00 3.70 11.73
0.10 3.70 11.78
0.20 3.70 11.84
0.30 3.70 11.77
0.40 3.70 11.75
0.50 3.70 11.72
0.60 3.70 11.67
0.70 3.70 11.71
0.80 3.70 11.62
0.90 3.70 11.47
1.00 3.70 11.77
1.10 3.70 11.85
1.20 3.70 11.79
1.30 3.70 11.66
1.40 3.70 11.68
1.50 3.70 10.98
1.60 3.70 11.69
1.70 3.70 11.72
1.80 3.70 11.29
1.90 3.70 11.48
2.00 3.70 11.49
2.10 3.70 11.61
2.20 3.70 11.31
2.30 3.70 11.45
2.40 3.70 11.63
2.50 3.70 10.90
2.60 3.70 11.54
2.70 3.70 11.45
2.80 3.70 11.47
2.90 3.70 11.20
3.00 3.70 10.83
3.10 3.70 11.21
3.20 3.70 11.17
3.30 3.70 10.99
3.40 3.70 11.28
3.50 3.70 11.59
3.60 3.70 11.09
3.70 3.70 10.65
3.80 3.70 10.83
3.90 3.70 11.07
4.00 3.70 10.95
4.10 3.70 10.99
4.20 3.70 11.14
4.30 3.70 10.98
4.40 3.70 10.47
4.50 3.70 9.43
4.60 3.70 11.24
4.70 3.70 11.19
4.80 3.70 10.89
4.90 3.70 11.01
5.00 3.70 10.68

-1.00 3.80 11.67
-0.90 3.80 11.71
-0.80 3.80 11.85
-0.70 3.80 11.87
-0.60 3.80 11.89
-0.50 3.80 11.62
-0.40 3.80 11.91
-0.30 3.80 11.78
-0.20 3.80 11.88
-0.10 3.80 11.63
0.00 3.80 11.54
0.10 3.80 11.71
0.20 3.80 11.63
0.30 3.80 11.71
0.40 3.80 11.67
0.50 3.80 11.76
0.60 3.80 11.52
0.70 3.80 11.42
0.80 3.80 11.48
0.90 3.80 11.63
1.00 3.80 11.15
1.10 3.80 11.71
1.20 3.80 11.82
1.30 3.80 11.71
1.40 3.80 11.32
1.50 3.80 11.56
1.60 3.80 11.59
1.70 3.80 11.11
1.80 3.80 11.58
1.90 3.80 11.59
2.00 3.80 11.42
2.10 3.80 11.37
2.20 3.80 11.44
2.30 3.80 11.56
2.40 3.80 11.02
2.50 3.80 11.51
2.60 3.80 11.37
2.70 3.80 11.40
2.80 3.80 10.98
2.90 3.80 11.47
3.00 3.80 10.96
3.10 3.80 11.08
3.20 3.80 11.38
3.30 3.80 11.47
3.40 3.80 11.36
3.50 3.80 11.33
3.60 3.80 10.55
3.70 3.80 10.83
3.80 3.80 10.92
3.90 3.80 10.83
4.00 3.80 10.82
4.10 3.80 11.18
4.20 3.80 11.07
4.30 3.80 11.07
4.40 3.80 10.31
4.50 3.80 11.11
4.60 3.80 11.01
4.70 3.80 10.95
4.80 3.80 10.90
4.90 3.80 10.61
5.00 3.80 10.93

-1.00 3.90 11.94
-0.90 3.90 11.69
-0.80 3.90 11.78
-0.70 3.90 11.77
-0.60 3.90 11.73
-0.50 3.90 11.66
-0.40 3.90 11.74
-0.30 3.90 11.74
-0.20 3.90 11.81
-0.10 3.90 11.63
0.00 3.90 11.46
0.10 3.90 11.82
0.20 3.90 11.79
0.30 3.90 11.62
0.40 3.90 11.70
0.50 3.90 11.28
0.60 3.90 11.72
0.70 3.90 11.03
0.80 3.90 11.18
0.90 3.90 11.39
1.00 3.90 11.20
1.10 3.90 11.74
1.20 3.90 11.71
1.30 3.90 11.46
1.40 3.90 11.58
1.50 3.90 11.66
1.60 3.90 11.65
1.70 3.90 11.58
1.80 3.90 10.87
1.90 3.90 11.63
2.00 3.90 11.75
2.10 3.90 11.53
2.20 3.90 11.42
2.30 3.90 11.16
2.40 3.90 11.29
2.50 3.90 11.53
2.60 3.90 11.67
2.70 3.90 11.10
2.80 3.90 11.24
2.90 3.90 11.50
3.00 3.90 11.65
3.10 3.90 11.43
3.20 3.90 11.23
3.30 3.90 11.27
3.40 3.90 10.81
3.50 3.90 11.19
3.60 3.90 10.77
3.70 3.90 10.83
3.80 3.90 11.10
3.90 3.90 11.02
4.00 3.90 10.96
4.10 3.90 11.00
4.20 3.90 10.78
4.30 3.90 10.90
4.40 3.90 11.16
4.50 3.90 10.87
4.60 3.90 10.91
4.70 3.90 11.05
4.80 3.90 10.76
4.90 3.90 11.09
5.00 3.90 11.06

-1.00 4.00 11.65
-0.90 4.00 11.77
-0.80 4.00 11.77
-0.70 4.00 11.64
-0.60 4.00 11.71
-0.50 4.00 11.72
-0.40 4.00 11.68
-0.30 4.00 11.67
-0.20 4.00 11.90
-0.10 4.00 12.00
0.00 4.00 11.61
0.10 4.00 11.71
0.20 4.00 11.60
0.30 4.00 11.66
0.40 4.00 11.61
0.50 4.00 11.56
0.60 4.00 11.73
0.70 4.00 11.36
0.80 4.00 11.75
0.90 4.00 11.41
1.00 4.00 11.64
1.10 4.00 11.77
1.20 4.00 11.47
1.30 4.00 10.98
1.40 4.00 11.59
1.50 4.00 11.39
1.60 4.00 11.46
1.70 4.00 11.49
1.80 4.00 11.21
1.90 4.00 11.77
2.00 4.00 11.72
2.10 4.00 11.53
2.20 4.00 11.36
2.30 4.00 11.21
2.40 4.00 11.41
2.50 4.00 11.48
2.60 4.00 11.38
2.70 4.00 11.05
2.80 4.00 10.54
2.90 4.00 11.16
3.00 4.00 11.35
3.10 4.00 11.13
3.20 4.00 11.51
3.30 4.00 11.13
3.40 4.00 10.75
3.50 4.00 11.08
3.60 4.00 11.34
3.70 4.00 10.95
3.80 4.00 10.82
3.90 4.00 10.96
4.00 4.00 10.95
4.10 4.00 10.65
4.20 4.00 10.61
4.30 4.00 10.87
4.40 4.00 10.97
4.50 4.00 10.71
4.60 4.00 10.85
4.70 4.00 10.62
4.80 4.00 11.10
4.90 4.00 10.63
5.00 4.00 10.30

-1.00 4.10 11.86
-0.90 4.10 11.71
-0.80 4.10 11.87
-0.70 4.10 11.61
-0.60 4.10 11.70
-0.50 4.10 11.77
-0.40 4.10 11.81
-0.30 4.10 11.79
-0.20 4.10 11.88
-0.10 4.10 11.53
0.00 4.10 11.68
0.10 4.10 11.55
0.20 4.10 11.61
0.30 4.10 11.68
0.40 4.10 11.24
0.50 4.10 11.57
0.60 4.10 11.07
0.70 4.10 11.00
0.80 4.10 11.70
0.90 4.10 10.64
1.00 4.10 11.26
1.10 4.10 11.61
1.20 4.10 11.31
1.30 4.10 11.72
1.40 4.10 11.43
1.50 4.10 11.51
1.60 4.10 11.22
1.70 4.10 11.64
1.80 4.10 11.57
1.90 4.10 11.62
2.00 4.10 11.44
2.10 4.10 11.50
2.20 4.10 11.44
2.30 4.10 11.13
2.40 4.10 11.53
2.50 4.10 11.38
2.60 4.10 11.51
2.70 4.10 11.39
2.80 4.10 11.60
2.90 4.10 11.48
3.00 4.10 11.20
3.10 4.10 10.80
3.20 4.10 10.90
3.30 4.10 11.33
3.40 4.10 11.00
3.50 4.10 11.03
3.60 4.10 11.03
3.70 4.10 10.96
3.80 4.10 10.71
3.90 4.10 11.00
4.00 4.10 10.65
4.10 4.10 10.46
4.20 4.10 10.89
4.30 4.10 10.95
4.40 4.10 10.67
4.50 4.10 10.87
4.60 4.10 10.73
4.70 4.10 10.57
4.80 4.10 10.74
4.90 4.10 9.72
5.00 4.10 10.54

-1.00 4.20 11.57
-0.90 4.20 11.93
-0.80 4.20 11.61
-0.70 4.20 11.75
-0.60 4.20 11.62
-0.50 4.20 11.73
-0.40 4.20 11.55
-0.30 4.20 11.56
-0.20 4.20 11.82
-0.10 4.20 11.70
0.00 4.20 11.57
0.10 4.20 11.71
0.20 4.20 11.84
0.30 4.20 11.45
0.40 4.20 11.84
0.50 4.20 11.75
0.60 4.20 11.50
0.70 4.20 11.63
0.80 4.20 11.77
0.90 4.20 11.69
1.00 4.20 11.22
1.10 4.20 11.68
1.20 4.20 11.67
1.30 4.20 11.55
1.40 4.20 11.59
1.50 4.20 11.64
1.60 4.20 9.43
1.70 4.20 11.53
1.80 4.20 11.46
1.90 4.20 11.46
2.00 4.20 11.23
2.10 4.20 11.54
2.20 4.20 11.38
2.30 4.20 11.42
2.40 4.20 11.50
2.50 4.20 11.29
2.60 4.20 10.78
2.70 4.20 11.18
2.80 4.20 11.43
2.90 4.20 11.51
3.00 4.20 11.15
3.10 4.20 10.96
3.20 4.20 11.44
3.30 4.20 11.41
3.40 4.20 10.73
3.50 4.20 11.13
3.60 4.20 11.23
3.70 4.20 11.14
3.80 4.20 11.07
3.90 4.20 11.00
4.00 4.20 10.61
4.10 4.20 10.63
4.20 4.20 11.09
4.30 4.20 10.78
4.40 4.20 10.97
4.50 4.20 10.52
4.60 4.20 10.75
4.70 4.20 10.51
4.80 4.20 10.60
4.90 4.20 10.75
5.00 4.20 10.52

-1.00 4.30 11.74
-0.90 4.30 11.77
-0.80 4.30 11.68
-0.70 4.30 11.75
-0.60 4.30 11.68
-0.50 4.30 11.66
-0.40 4.30 11.84
-0.30 4.30 11.85
-0.20 4.30 11.61
-0.10 4.30 11.56
0.00 4.30 11.89
0.10 4.30 11.62
0.20 4.30 11.23
0.30 4.30 11.53
0.40 4.30 11.17
0.50 4.30 11.30
0.60 4.30 11.49
0.70 4.30 11.26
0.80 4.30 10.87
0.90 4.30 11.65
1.00 4.30 11.45
1.10 4.30 11.41
1.20 4.30 11.13
1.30 4.30 11.44
1.40 4.30 11.27
1.50 4.30 11.60
1.60 4.30 11.45
1.70 4.30 11.13
1.80 4.30 11.72
1.90 4.30 11.79
2.00 4.30 10.88
2.10 4.30 11.33
2.20 4.30 11.39
2.30 4.30 11.31
2.40 4.30 11.42
2.50 4.30 11.34
2.60 4.30 11.20
2.70 4.30 11.28
2.80 4.30 11.18
2.90 4.30 11.41
3.00 4.30 11.29
3.10 4.30 10.92
3.20 4.30 11.22
3.30 4.30 11.33
3.40 4.30 11.06
3.50 4.30 11.19
3.60 4.30 11.06
3.70 4.30 10.98
3.80 4.30 11.07
3.90 4.30 10.99
4.00 4.30 10.87
4.10 4.30 11.05
4.20 4.30 10.78
4.30 4.30 11.09
4.40 4.30 10.74
4.50 4.30 10.71
4.60 4.30 10.28
4.70 4.30 9.93
4.80 4.30 10.53
4.90 4.30 10.75
5.00 4.30 10.42

-1.00 4.40 11.94
-0.90 4.40 11.90
-0.80 4.40 11.80
-0.70 4.40 11.61
-0.60 4.40 11.33
-0.50 4.40 11.95
-0.40 4.40 11.80
-0.30 4.40 11.69
-0.20 4.40 11.85
-0.10 4.40 11.75
0.00 4.40 11.68
0.10 4.40 11.62
0.20 4.40 11.82
0.30 4.40 11.21
0.40 4.40 11.19
0.50 4.40 10.75
0.60 4.40 11.71
0.70 4.40 11.59
0.80 4.40 11.08
0.90 4.40 11.20
1.00 4.40 11.66
1.10 4.40 11.54
1.20 4.40 11.54
1.30 4.40 11.66
1.40 4.40 11.52
1.50 4.40 11.36
1.60 4.40 11.63
1.70 4.40 11.15
1.80 4.40 11.29
1.90 4.40 10.91
2.00 4.40 11.29
2.10 4.40 11.34
2.20 4.40 11.44
2.30 4.40 11.53
2.40 4.40 11.18
2.50 4.40 10.73
2.60 4.40 11.28
2.70 4.40 11.10
2.80 4.40 11.16
2.90 4.40 11.22
3.00 4.40 11.11
3.10 4.40 10.85
3.20 4.40 11.04
3.30 4.40 11.17
3.40 4.40 11.09
3.50 4.40 11.09
3.60 4.40 10.84
3.70 4.40 11.01
3.80 4.40 10.37
3.90 4.40 11.16
4.00 4.40 10.97
4.10 4.40 10.67
4.20 4.40 10.75
4.30 4.40 10.92
4.40 4.40 10.90
4.50 4.40 10.80
4.60 4.40 10.32
4.70 4.40 10.37
4.80 4.40 10.88
4.90 4.40 10.69
5.00 4.40 10.77

-1.00 4.50 11.87
-0.90 4.50 11.91
-0.80 4.50 11.78
-0.70 4.50 11.72
-0.60 4.50 11.58
-0.50 4.50 11.72
-0.40 4.50 11.76
-0.30 4.50 11.67
-0.20 4.50 11.99
-0.10 4.50 11.10
0.00 4.50 11.52
0.10 4.50 11.61
0.20 4.50 11.69
0.30 4.50 11.49
0.40 4.50 11.63
0.50 4.50 11.52
0.60 4.50 11.53
0.70 4.50 11.20
0.80 4.50 11.24
0.90 4.50 11.72
1.00 4.50 10.88
1.10 4.50 11.64
1.20 4.50 11.63
1.30 4.50 11.65
1.40 4.50 11.58
1.50 4.50 11.60
1.60 4.50 11.46
1.70 4.50 11.52
1.80 4.50 11.13
1.90 4.50 11.66
2.00 4.50 11.37
2.10 4.50 11.38
2.20 4.50 11.25
2.30 4.50 11.35
2.40 4.50 10.65
2.50 4.50 11.33
2.60 4.50 11.18
2.70 4.50 11.22
2.80 4.50 10.92
2.90 4.50 10.88
3.00 4.50 10.96
3.10 4.50 11.04
3.20 4.50 11.16
3.30 4.50 10.73
3.40 4.50 10.79
3.50 4.50 11.08
3.60 4.50 10.92
3.70 4.50 9.43
3.80 4.50 11.11
3.90 4.50 10.87
4.00 4.50 10.71
4.10 4.50 10.87
4.20 4.50 10.52
4.30 4.50 10.71
4.40 4.50 10.80
4.50 4.50 10.14
4.60 4.50 10.22
4.70 4.50 10.72
4.80 4.50 10.99
4.90 4.50 10.48
5.00 4.50 10.48

-1.00 4.60 11.41
-0.90 4.60 11.60
-0.80 4.60 11.87
-0.70 4.60 11.67
-0.60 4.60 11.75
-0.50 4.60 11.78
-0.40 4.60 11.61
-0.30 4.60 11.58
-0.20 4.60 11.74
-0.10 4.60 11.67
0.00 4.60 11.93
0.10 4.60 11.53
0.20 4.60 11.80
0.30 4.60 11.63
0.40 4.60 11.18
0.50 4.60 11.47
0.60 4.60 11.55
0.70 4.60 11.59
0.80 4.60 11.64
0.90 4.60 11.53
1.00 4.60 11.51
1.10 4.60 11.66
1.20 4.60 11.36
1.30 4.60 11.16
1.40 4.60 11.33
1.50 4.60 11.45
1.60 4.60 11.43
1.70 4.60 11.65
1.80 4.60 10.85
1.90 4.60 11.51
2.00 4.60 11.34
2.10 4.60 11.09
2.20 4.60 10.85
2.30 4.60 10.58
2.40 4.60 11.17
2.50 4.60 11.27
2.60 4.60 11.42
2.70 4.60 11.04
2.80 4.60 10.73
2.90 4.60 10.60
3.00 4.60 11.01
3.10 4.60 11.21
3.20 4.60 11.16
3.30 4.60 11.10
3.40 4.60 10.72
3.50 4.60 11.14
3.60 4.60 10.62
3.70 4.60 10.93
3.80 4.60 10.90
3.90 4.60 10.91
4.00 4.60 10.85
4.10 4.60 10.73
4.20 4.60 10.75
4.30 4.60 10.46
4.40 4.60 10.32
4.50 4.60 10.22
4.60 4.60 10.69
4.70 4.60 10.96
4.80 4.60 10.36
4.90 4.60 10.49
5.00 4.60 10.26

-1.00 4.70 11.56
-0.90 4.70 11.76
-0.80 4.70 11.83
-0.70 4.70 11.66
-0.60 4.70 11.70
-0.50 4.70 11.78
-0.40 4.70 11.65
-0.30 4.70 11.59
-0.20 4.70 11.74
-0.10 4.70 11.53
0.00 4.70 11.97
0.10 4.70 11.45
0.20 4.70 11.52
0.30 4.70 11.67
0.40 4.70 11.30
0.50 4.70 11.66
0.60 4.70 11.19
0.70 4.70 11.47
0.80 4.70 11.58
0.90 4.70 11.34
1.00 4.70 11.33
1.10 4.70 11.55
1.20 4.70 11.62
1.30 4.70 11.16
1.40 4.70 11.43
1.50 4.70 11.47
1.60 4.70 11.59
1.70 4.70 11.57
1.80 4.70 11.21
1.90 4.70 11.39
2.00 4.70 11.40
2.10 4.70 11.13
2.20 4.70 10.71
2.30 4.70 11.10
2.40 4.70 11.36
2.50 4.70 10.93
2.60 4.70 10.98
2.70 4.70 10.86
2.80 4.70 10.31
2.90 4.70 11.34
3.00 4.70 10.98
3.10 4.70 11.35
3.20 4.70 10.94
3.30 4.70 10.52
3.40 4.70 10.56
3.50 4.70 10.80
3.60 4.70 11.00
3.70 4.70 11.19
3.80 4.70 10.95
3.90 4.70 10.86
4.00 4.70 10.62
4.10 4.70 10.73
4.20 4.70 10.51
4.30 4.70 9.93
4.40 4.70 10.91
4.50 4.70 10.72
4.60 4.70 10.58
4.70 4.70 10.33
4.80 4.70 10.60
4.90 4.70 10.48
5.00 4.70 10.57

-1.00 4.80 11.60
-0.90 4.80 11.54
-0.80 4.80 11.63
-0.70 4.80 11.67
-0.60 4.80 11.54
-0.50 4.80 11.83
-0.40 4.80 11.67
-0.30 4.80 11.28
-0.20 4.80 11.49
-0.10 4.80 11.75
0.00 4.80 11.69
0.10 4.80 11.02
0.20 4.80 10.87
0.30 4.80 10.97
0.40 4.80 11.74
0.50 4.80 11.57
0.60 4.80 11.59
0.70 4.80 11.61
0.80 4.80 11.04
0.90 4.80 10.75
1.00 4.80 11.55
1.10 4.80 11.43
1.20 4.80 11.27
1.30 4.80 11.39
1.40 4.80 11.51
1.50 4.80 11.53
1.60 4.80 11.56
1.70 4.80 11.49
1.80 4.80 11.56
1.90 4.80 11.17
2.00 4.80 11.24
2.10 4.80 10.74
2.20 4.80 11.43
2.30 4.80 11.10
2.40 4.80 11.13
2.50 4.80 11.27
2.60 4.80 11.06
2.70 4.80 11.40
2.80 4.80 10.87
2.90 4.80 10.95
3.00 4.80 10.96
3.10 4.80 11.18
3.20 4.80 11.06
3.30 4.80 10.97
3.40 4.80 10.96
3.50 4.80 10.94
3.60 4.80 10.89
3.70 4.80 10.89
3.80 4.80 10.90
3.90 4.80 10.99
4.00 4.80 11.10
4.10 4.80 10.53
4.20 4.80 10.60
4.30 4.80 10.53
4.40 4.80 10.80
4.50 4.80 10.99
4.60 4.80 10.67
4.70 4.80 10.60
4.80 4.80 10.81
4.90 4.80 10.39
5.00 4.80 10.44

-1.00 4.90 11.69
-0.90 4.90 11.75
-0.80 4.90 11.84
-0.70 4.90 11.75
-0.60 4.90 11.57
-0.50 4.90 11.81
-0.40 4.90 11.65
-0.30 4.90 11.74
-0.20 4.90 11.57
-0.10 4.90 11.62
0.00 4.90 11.81
0.10 4.90 11.60
0.20 4.90 11.21
0.30 4.90 10.81
0.40 4.90 11.24
0.50 4.90 10.85
0.60 4.90 11.08
0.70 4.90 11.63
0.80 4.90 11.58
0.90 4.90 10.96
1.00 4.90 11.59
1.10 4.90 11.37
1.20 4.90 11.44
1.30 4.90 11.58
1.40 4.90 11.46
1.50 4.90 11.17
1.60 4.90 10.69
1.70 4.90 11.45
1.80 4.90 11.15
1.90 4.90 11.56
2.00 4.90 11.05
2.10 4.90 10.13
2.20 4.90 11.37
2.30 4.90 11.17
2.40 4.90 11.28
2.50 4.90 11.36
2.60 4.90 10.97
2.70 4.90 11.02
2.80 4.90 10.92
2.90 4.90 10.86
3.00 4.90 11.20
3.10 4.90 10.82
3.20 4.90 10.72
3.30 4.90 10.96
3.40 4.90 10.66
3.50 4.90 10.66
3.60 4.90 11.19
3.70 4.90 11.06
3.80 4.90 10.96
3.90 4.90 11.09
4.00 4.90 10.63
4.10 4.90 9.72
4.20 4.90 10.88
4.30 4.90 10.93
4.40 4.90 10.69
4.50 4.90 10.48
4.60 4.90 10.49
4.70 4.90 10.36
4.80 4.90 10.47
4.90 4.90 10.57
5.00 4.90 10.15

-1.00 5.00 11.78
-0.90 5.00 11.81
-0.80 5.00 11.85
-0.70 5.00 11.85
-0.60 5.00 11.52
-0.50 5.00 11.56
-0.40 5.00 11.61
-0.30 5.00 11.78
-0.20 5.00 11.59
-0.10 5.00 11.64
0.00 5.00 11.81
0.10 5.00 11.66
0.20 5.00 11.34
0.30 5.00 11.11
0.40 5.00 11.47
0.50 5.00 10.55
0.60 5.00 11.60
0.70 5.00 11.44
0.80 5.00 10.78
0.90 5.00 11.65
1.00 5.00 11.61
1.10 5.00 11.23
1.20 5.00 11.22
1.30 5.00 11.61
1.40 5.00 11.24
1.50 5.00 10.82
1.60 5.00 11.21
1.70 5.00 11.33
1.80 5.00 11.53
1.90 5.00 11.38
2.00 5.00 10.79
2.10 5.00 11.41
2.20 5.00 11.06
2.30 5.00 11.06
2.40 5.00 11.40
2.50 5.00 11.03
2.60 5.00 9.80
2.70 5.00 10.83
2.80 5.00 11.24
2.90 5.00 10.96
3.00 5.00 10.95
3.10 5.00 11.07
3.20 5.00 10.57
3.30 5.00 10.92
3.40 5.00 10.93
3.50 5.00 10.74
3.60 5.00 10.96
3.70 5.00 10.68
3.80 5.00 10.93
3.90 5.00 11.06
4.00 5.00 10.30
4.10 5.00 10.54
4.20 5.00 10.52
4.30 5.00 10.42
4.40 5.00 10.77
4.50 5.00 10.48
4.60 5.00 10.26
4.70 5.00 10.57
4.80 5.00 10.44
4.90 5.00 10.15
5.00 5.00 10.48



==> Experiment10/data_exp13_2.txt <==
-1.00 -1.00 -11.61
-0.90 -1.00 -11.71
-0.80 -1.00 -11.79
-0.70 -1.00 -11.88
-0.60 -1.00 -11.96
-0.50 -1.00 -12.03
-0.40 -1.00 -12.08
-0.30 -1.00 -12.12
-0.20 -1.00 -12.15
-0.10 -1.00 -12.18
0.00 -1.00 -12.21
0.10 -1.00 -12.23
0.20 -1.00 -12.25
0.30 -1.00 -12.27
0.40 -1.00 -12.29
0.50 -1.00 -12.31
0.60 -1.00 -12.32
0.70 -1.00 -12.32
0.80 -1.00 -12.32
0.90 -1.00 -12.32
1.00 -1.00 -12.31
1.10 -1.00 -12.31
1.20 -1.00 -12.31
1.30 -1.00 -12.31
1.40 -1.00 -12.31
1.50 -1.00 -12.31
1.60 -1.00 -12.31
1.70 -1.00 -12.31
1.80 -1.00 -12.31
1.90 -1.00 -12.31
2.00 -1.00 -12.31
2.10 -1.00 -12.31
2.20 -1.00 -12.31
2.30 -1.00 -12.31
2.40 -1.00 -12.31
2.50 -1.00 -12.31
2.60 -1.00 -12.31
2.70 -1.00 -12.31
2.80 -1.00 -12.31
2.90 -1.00 -12.31
3.00 -1.00 -12.31
3.10 -1.00 -12.31
3.20 -1.00 -12.31
3.30 -1.00 -12.27
3.40 -1.00 -12.21
3.50 -1.00 -12.16
3.60 -1.00 -12.10
3.70 -1.00 -12.05
3.80 -1.00 -11.99
3.90 -1.00 -11.94
4.00 -1.00 -11.89
4.10 -1.00 -11.83
4.20 -1.00 -11.78
4.30 -1.00 -11.72
4.40 -1.00 -11.67
4.50 -1.00 -11.61
4.60 -1.00 -11.56
4.70 -1.00 -11.50
4.80 -1.00 -11.45
4.90 -1.00 -11.39
5.00 -1.00 -11.34

-1.00 -0.90 -11.71
-0.90 -0.90 -11.80
-0.80 -0.90 -11.90
-0.70 -0.90 -11.98
-0.60 -0.90 -12.07
-0.50 -0.90 -12.15
-0.40 -0.90 -12.22
-0.30 -0.90 -12.27
-0.20 -0.90 -12.31
-0.10 -0.90 -12.34
0.00 -0.90 -12.37
0.10 -0.90 -12.40
0.20 -0.90 -12.43
0.30 -0.90 -12.45
0.40 -0.90 -12.48
0.50 -0.90 -12.49
0.60 -0.90 -12.49
0.70 -0.90 -12.49
0.80 -0.90 -12.49
0.90 -0.90 -12.49
1.00 -0.90 -12.49
1.10 -0.90 -12.49
1.20 -0.90 -12.49
1.30 -0.90 -12.49
1.40 -0.90 -12.49
1.50 -0.90 -12.49
1.60 -0.90 -12.49
1.70 -0.90 -12.49
1.80 -0.90 -12.49
1.90 -0.90 -12.49
2.00 -0.90 -12.49
2.10 -0.90 -12.49
2.20 -0.90 -12.49
2.30 -0.90 -12.49
2.40 -0.90 -12.49
2.50 -0.90 -12.49
2.60 -0.90 -12.49
2.70 -0.90 -12.49
2.80 -0.90 -12.44
2.90 -0.90 -12.39
3.00 -0.90 -12.34
3.10 -0.90 -12.28
3.20 -0.90 -12.22
3.30 -0.90 -12.17
3.40 -0.90 -12.11
3.50 -0.90 -12.05
3.60 -0.90 -11.99
3.70 -0.90 -11.93
3.80 -0.90 -11.86
3.90 -0.90 -11.79
4.00 -0.90 -11.69
4.10 -0.90 -11.54
4.20 -0.90 -10.69
4.30 -0.90 -11.19
4.40 -0.90 -11.20
4.50 -0.90 -11.06
4.60 -0.90 -11.11
4.70 -0.90 -11.13
4.80 -0.90 -10.46
4.90 -0.90 -11.06
5.00 -0.90 -11.01

-1.00 -0.80 -11.79
-0.90 -0.80 -11.90
-0.80 -0.80 -11.99
-0.70 -0.80 -12.09
-0.60 -0.80 -12.18
-0.50 -0.80 -12.26
-0.40 -0.80 -12.34
-0.30 -0.80 -12.40
-0.20 -0.80 -12.45
-0.10 -0.80 -12.49
0.00 -0.80 -12.53
0.10 -0.80 -12.56
0.20 -0.80 -12.59
0.30 -0.80 -12.62
0.40 -0.80 -12.64
0.50 -0.80 -12.65
0.60 -0.80 -12.65
0.70 -0.80 -12.65
0.80 -0.80 -12.65
0.90 -0.80 -12.66
1.00 -0.80 -12.66
1.10 -0.80 -12.66
1.20 -0.80 -12.66
1.30 -0.80 -12.66
1.40 -0.80 -12.66
1.50 -0.80 -12.66
1.60 -0.80 -12.66
1.70 -0.80 -12.66
1.80 -0.80 -12.66
1.90 -0.80 -12.66
2.00 -0.80 -12.66
2.10 -0.80 -12.66
2.20 -0.80 -12.66
2.30 -0.80 -12.63
2.40 -0.80 -12.57
2.50 -0.80 -12.52
2.60 -0.80 -12.46
2.70 -0.80 -12.41
2.80 -0.80 -12.35
2.90 -0.80 -12.29
3.00 -0.80 -12.23
3.10 -0.80 -12.17
3.20 -0.80 -12.10
3.30 -0.80 -12.02
3.40 -0.80 -11.91
3.50 -0.80 -11.62
3.60 -0.80 -11.39
3.70 -0.80 -11.56
3.80 -0.80 -11.18
3.90 -0.80 -11.47
4.00 -0.80 -10.74
4.10 -0.80 -11.42
4.20 -0.80 -11.25
4.30 -0.80 -10.99
4.40 -0.80 -11.32
4.50 -0.80 -11.15
4.60 -0.80 -10.18
4.70 -0.80 -11.12
4.80 -0.80 -11.12
4.90 -0.80 -10.91
5.00 -0.80 -10.68

-1.00 -0.70 -11.88
-0.90 -0.70 -11.98
-0.80 -0.70 -12.09
-0.70 -0.70 -12.19
-0.60 -0.70 -12.28
-0.50 -0.70 -12.36
-0.40 -0.70 -12.45
-0.30 -0.70 -12.52
-0.20 -0.70 -12.57
-0.10 -0.70 -12.62
0.00 -0.70 -12.67
0.10 -0.70 -12.70
0.20 -0.70 -12.74
0.30 -0.70 -12.77
0.40 -0.70 -12.78
0.50 -0.70 -12.79
0.60 -0.70 -12.79
0.70 -0.70 -12.80
0.80 -0.70 -12.80
0.90 -0.70 -12.80
1.00 -0.70 -12.81
1.10 -0.70 -12.81
1.20 -0.70 -12.81
1.30 -0.70 -12.81
1.40 -0.70 -12.81
1.50 -0.70 -12.81
1.60 -0.70 -12.81
1.70 -0.70 -12.82
1.80 -0.70 -12.80
1.90 -0.70 -12.75
2.00 -0.70 -12.70
2.10 -0.70 -12.65
2.20 -0.70 -12.60
2.30 -0.70 -12.54
2.40 -0.70 -12.49
2.50 -0.70 -12.43
2.60 -0.70 -12.37
2.70 -0.70 -12.31
2.80 -0.70 -12.24
2.90 -0.70 -12.16
3.00 -0.70 -12.05
3.10 -0.70 -11.82
3.20 -0.70 -11.74
3.30 -0.70 -11.53
3.40 -0.70 -11.52
3.50 -0.70 -11.53
3.60 -0.70 -11.48
3.70 -0.70 -11.25
3.80 -0.70 -11.50
3.90 -0.70 -11.24
4.00 -0.70 -11.24
4.10 -0.70 -11.38
4.20 -0.70 -11.16
4.30 -0.70 -10.98
4.40 -0.70 -11.26
4.50 -0.70 -11.16
4.60 -0.70 -10.86
4.70 -0.70 -10.94
4.80 -0.70 -11.13
4.90 -0.70 -11.01
5.00 -0.70 -10.78

-1.00 -0.60 -11.96
-0.90 -0.60 -12.07
-0.80 -0.60 -12.18
-0.70 -0.60 -12.28
-0.60 -0.60 -12.37
-0.50 -0.60 -12.46
-0.40 -0.60 -12.55
-0.30 -0.60 -12.62
-0.20 -0.60 -12.69
-0.10 -0.60 -12.74
0.00 -0.60 -12.78
0.10 -0.60 -12.82
0.20 -0.60 -12.86
0.30 -0.60 -12.89
0.40 -0.60 -12.90
0.50 -0.60 -12.91
0.60 -0.60 -12.91
0.70 -0.60 -12.92
0.80 -0.60 -12.92
0.90 -0.60 -12.93
1.00 -0.60 -12.93
1.10 -0.60 -12.93
1.20 -0.60 -12.93
1.30 -0.60 -12.94
1.40 -0.60 -12.92
1.50 -0.60 -12.87
1.60 -0.60 -12.83
1.70 -0.60 -12.78
1.80 -0.60 -12.73
1.90 -0.60 -12.68
2.00 -0.60 -12.62
2.10 -0.60 -12.57
2.20 -0.60 -12.51
2.30 -0.60 -12.45
2.40 -0.60 -12.39
2.50 -0.60 -12.33
2.60 -0.60 -12.25
2.70 -0.60 -12.16
2.80 -0.60 -11.98
2.90 -0.60 -11.16
3.00 -0.60 -11.59
3.10 -0.60 -11.76
3.20 -0.60 -11.23
3.30 -0.60 -11.67
3.40 -0.60 -11.37
3.50 -0.60 -11.46
3.60 -0.60 -11.47
3.70 -0.60 -10.93
3.80 -0.60 -11.39
3.90 -0.60 -11.35
4.00 -0.60 -11.00
4.10 -0.60 -11.19
4.20 -0.60 -11.29
4.30 -0.60 -11.11
4.40 -0.60 -10.52
4.50 -0.60 -11.10
4.60 -0.60 -11.13
4.70 -0.60 -10.97
4.80 -0.60 -10.41
4.90 -0.60 -10.89
5.00 -0.60 -11.02

-1.00 -0.50 -12.03
-0.90 -0.50 -12.15
-0.80 -0.50 -12.26
-0.70 -0.50 -12.36
-0.60 -0.50 -12.46
-0.50 -0.50 -12.55
-0.40 -0.50 -12.64
-0.30 -0.50 -12.72
-0.20 -0.50 -12.79
-0.10 -0.50 -12.84
0.00 -0.50 -12.88
0.10 -0.50 -12.92
0.20 -0.50 -12.95
0.30 -0.50 -12.98
0.40 -0.50 -12.99
0.50 -0.50 -13.00
0.60 -0.50 -13.00
0.70 -0.50 -13.01
0.80 -0.50 -13.01
0.90 -0.50 -13.01
1.00 -0.50 -13.01
1.10 -0.50 -12.98
1.20 -0.50 -12.94
1.30 -0.50 -12.90
1.40 -0.50 -12.86
1.50 -0.50 -12.81
1.60 -0.50 -12.76
1.70 -0.50 -12.71
1.80 -0.50 -12.65
1.90 -0.50 -12.60
2.00 -0.50 -12.54
2.10 -0.50 -12.48
2.20 -0.50 -12.42
2.30 -0.50 -12.35
2.40 -0.50 -12.28
2.50 -0.50 -12.19
2.60 -0.50 -12.03
2.70 -0.50 -11.69
2.80 -0.50 -11.74
2.90 -0.50 -11.66
3.00 -0.50 -11.51
3.10 -0.50 -11.60
3.20 -0.50 -11.49
3.30 -0.50 -11.36
3.40 -0.50 -11.52
3.50 -0.50 -11.19
3.60 -0.50 -11.34
3.70 -0.50 -11.39
3.80 -0.50 -11.12
3.90 -0.50 -11.14
4.00 -0.50 -11.32
4.10 -0.50 -11.15
4.20 -0.50 -10.52
4.30 -0.50 -11.09
4.40 -0.50 -11.16
4.50 -0.50 -11.00
4.60 -0.50 -10.56
4.70 -0.50 -10.89
4.80 -0.50 -11.04
4.90 -0.50 -10.92
5.00 -0.50 -10.73

-1.00 -0.40 -12.08
-0.90 -0.40 -12.22
-0.80 -0.40 -12.34
-0.70 -0.40 -12.45
-0.60 -0.40 -12.55
-0.50 -0.40 -12.64
-0.40 -0.40 -12.72
-0.30 -0.40 -12.80
-0.20 -0.40 -12.86
-0.10 -0.40 -12.92
0.00 -0.40 -12.96
0.10 -0.40 -13.00
0.20 -0.40 -13.02
0.30 -0.40 -13.04
0.40 -0.40 -13.05
0.50 -0.40 -13.05
0.60 -0.40 -13.05
0.70 -0.40 -13.05
0.80 -0.40 -13.03
0.90 -0.40 -13.00
1.00 -0.40 -12.97
1.10 -0.40 -12.93
1.20 -0.40 -12.88
1.30 -0.40 -12.84
1.40 -0.40 -12.79
1.50 -0.40 -12.74
1.60 -0.40 -12.68
1.70 -0.40 -12.62
1.80 -0.40 -12.56
1.90 -0.40 -12.50
2.00 -0.40 -12.44
2.10 -0.40 -12.38
2.20 -0.40 -12.31
2.30 -0.40 -12.23
2.40 -0.40 -12.14
2.50 -0.40 -11.92
2.60 -0.40 -11.44
2.70 -0.40 -11.62
2.80 -0.40 -11.69
2.90 -0.40 -11.30
3.00 -0.40 -11.62
3.10 -0.40 -11.35
3.20 -0.40 -11.42
3.30 -0.40 -11.43
3.40 -0.40 -10.70
3.50 -0.40 -11.37
3.60 -0.40 -11.31
3.70 -0.40 -10.82
3.80 -0.40 -11.21
3.90 -0.40 -11.25
4.00 -0.40 -11.03
4.10 -0.40 -10.85
4.20 -0.40 -11.13
4.30 -0.40 -11.09
4.40 -0.40 -10.88
4.50 -0.40 -10.64
4.60 -0.40 -10.96
4.70 -0.40 -10.98
4.80 -0.40 -10.84
4.90 -0.40 -10.50
5.00 -0.40 -10.67

-1.00 -0.30 -12.12
-0.90 -0.30 -12.27
-0.80 -0.30 -12.40
-0.70 -0.30 -12.52
-0.60 -0.30 -12.62
-0.50 -0.30 -12.72
-0.40 -0.30 -12.80
-0.30 -0.30 -12.87
-0.20 -0.30 -12.93
-0.10 -0.30 -12.98
0.00 -0.30 -13.02
0.10 -0.30 -13.04
0.20 -0.30 -13.06
0.30 -0.30 -13.07
0.40 -0.30 -13.07
0.50 -0.30 -13.07
0.60 -0.30 -13.05
0.70 -0.30 -13.02
0.80 -0.30 -12.99
0.90 -0.30 -12.96
1.00 -0.30 -12.91
1.10 -0.30 -12.87
1.20 -0.30 -12.82
1.30 -0.30 -12.76
1.40 -0.30 -12.71
1.50 -0.30 -12.65
1.60 -0.30 -12.59
1.70 -0.30 -12.53
1.80 -0.30 -12.46
1.90 -0.30 -12.40
2.00 -0.30 -12.33
2.10 -0.30 -12.26
2.20 -0.30 -12.19
2.30 -0.30 -12.11
2.40 -0.30 -11.98
2.50 -0.30 -11.25
2.60 -0.30 -11.29
2.70 -0.30 -11.39
2.80 -0.30 -11.47
2.90 -0.30 -11.43
3.00 -0.30 -11.40
3.10 -0.30 -11.22
3.20 -0.30 -11.42
3.30 -0.30 -11.07
3.40 -0.30 -11.25
3.50 -0.30 -11.29
3.60 -0.30 -10.96
3.70 -0.30 -11.10
3.80 -0.30 -11.22
3.90 -0.30 -11.03
4.00 -0.30 -10.67
4.10 -0.30 -11.06
4.20 -0.30 -11.06
4.30 -0.30 -10.87
4.40 -0.30 -10.52
4.50 -0.30 -10.90
4.60 -0.30 -10.95
4.70 -0.30 -10.81
4.80 -0.30 -10.49
4.90 -0.30 -10.62
5.00 -0.30 -10.80

-1.00 -0.20 -12.15
-0.90 -0.20 -12.31
-0.80 -0.20 -12.45
-0.70 -0.20 -12.57
-0.60 -0.20 -12.69
-0.50 -0.20 -12.79
-0.40 -0.20 -12.86
-0.30 -0.20 -12.93
-0.20 -0.20 -12.98
-0.10 -0.20 -13.03
0.00 -0.20 -13.05
0.10 -0.20 -13.07
0.20 -0.20 -13.08
0.30 -0.20 -13.08
0.40 -0.20 -13.06
0.50 -0.20 -13.04
0.60 -0.20 -13.02
0.70 -0.20 -12.98
0.80 -0.20 -12.94
0.90 -0.20 -12.90
1.00 -0.20 -12.85
1.10 -0.20 -12.79
1.20 -0.20 -12.74
1.30 -0.20 -12.68
1.40 -0.20 -12.62
1.50 -0.20 -12.55
1.60 -0.20 -12.49
1.70 -0.20 -12.42
1.80 -0.20 -12.36
1.90 -0.20 -12.29
2.00 -0.20 -12.22
2.10 -0.20 -12.15
2.20 -0.20 -12.07
2.30 -0.20 -11.99
2.40 -0.20 -11.88
2.50 -0.20 -11.70
2.60 -0.20 -11.20
2.70 -0.20 -10.74
2.80 -0.20 -11.37
2.90 -0.20 -11.26
3.00 -0.20 -11.28
3.10 -0.20 -11.09
3.20 -0.20 -11.30
3.30 -0.20 -10.91
3.40 -0.20 -11.15
3.50 -0.20 -11.17
3.60 -0.20 -10.77
3.70 -0.20 -11.02
3.80 -0.20 -11.11
3.90 -0.20 -10.88
4.00 -0.20 -10.70
4.10 -0.20 -10.98
4.20 -0.20 -10.94
4.30 -0.20 -10.72
4.40 -0.20 -10.58
4.50 -0.20 -10.84
4.60 -0.20 -10.84
4.70 -0.20 -10.68
4.80 -0.20 -10.17
4.90 -0.20 -10.60
5.00 -0.20 -10.74

-1.00 -0.10 -12.18
-0.90 -0.10 -12.34
-0.80 -0.10 -12.49
-0.70 -0.10 -12.62
-0.60 -0.10 -12.74
-0.50 -0.10 -12.84
-0.40 -0.10 -12.92
-0.30 -0.10 -12.98
-0.20 -0.10 -13.03
-0.10 -0.10 -13.06
0.00 -0.10 -13.07
0.10 -0.10 -13.08
0.20 -0.10 -13.07
0.30 -0.10 -13.06
0.40 -0.10 -13.04
0.50 -0.10 -13.01
0.60 -0.10 -12.97
0.70 -0.10 -12.92
0.80 -0.10 -12.87
0.90 -0.10 -12.82
1.00 -0.10 -12.76
1.10 -0.10 -12.70
1.20 -0.10 -12.64
1.30 -0.10 -12.58
1.40 -0.10 -12.51
1.50 -0.10 -12.45
1.60 -0.10 -12.38
1.70 -0.10 -12.31
1.80 -0.10 -12.24
1.90 -0.10 -12.17
2.00 -0.10 -12.10
2.10 -0.10 -12.03
2.20 -0.10 -11.96
2.30 -0.10 -11.89
2.40 -0.10 -11.81
2.50 -0.10 -11.72
2.60 -0.10 -11.62
2.70 -0.10 -11.48
2.80 -0.10 -10.95
2.90 -0.10 -10.90
3.00 -0.10 -10.95
3.10 -0.10 -11.12
3.20 -0.10 -10.81
3.30 -0.10 -11.02
3.40 -0.10 -10.94
3.50 -0.10 -10.73
3.60 -0.10 -11.02
3.70 -0.10 -10.79
3.80 -0.10 -10.65
3.90 -0.10 -10.91
4.00 -0.10 -10.78
4.10 -0.10 -10.10
4.20 -0.10 -10.71
4.30 -0.10 -10.80
4.40 -0.10 -10.63
4.50 -0.10 -9.81
4.60 -0.10 -10.59
4.70 -0.10 -10.70
4.80 -0.10 -10.57
4.90 -0.10 -10.29
5.00 -0.10 -10.32

-1.00 0.00 -12.21
-0.90 0.00 -12.37
-0.80 0.00 -12.53
-0.70 0.00 -12.67
-0.60 0.00 -12.78
-0.50 0.00 -12.88
-0.40 0.00 -12.96
-0.30 0.00 -13.02
-0.20 0.00 -13.05
-0.10 0.00 -13.07
0.00 0.00 -13.08
0.10 0.00 -13.07
0.20 0.00 -13.06
0.30 0.00 -13.03
0.40 0.00 -13.00
0.50 0.00 -12.96
0.60 0.00 -12.91
0.70 0.00 -12.85
0.80 0.00 -12.80
0.90 0.00 -12.74
1.00 0.00 -12.67
1.10 0.00 -12.61
1.20 0.00 -12.54
1.30 0.00 -12.47
1.40 0.00 -12.40
1.50 0.00 -12.33
1.60 0.00 -12.27
1.70 0.00 -12.20
1.80 0.00 -12.13
1.90 0.00 -12.06
2.00 0.00 -11.99
2.10 0.00 -11.92
2.20 0.00 -11.85
2.30 0.00 -11.78
2.40 0.00 -11.71
2.50 0.00 -11.64
2.60 0.00 -11.57
2.70 0.00 -11.51
2.80 0.00 -11.44
2.90 0.00 -11.37
3.00 0.00 -11.30
3.10 0.00 -11.24
3.20 0.00 -11.17
3.30 0.00 -11.11
3.40 0.00 -11.04
3.50 0.00 -10.97
3.60 0.00 -10.91
3.70 0.00 -10.85
3.80 0.00 -10.78
3.90 0.00 -10.72
4.00 0.00 -10.65
4.10 0.00 -10.59
4.20 0.00 -10.53
4.30 0.00 -10.47
4.40 0.00 -10.40
4.50 0.00 -10.34
4.60 0.00 -10.28
4.70 0.00 -10.22
4.80 0.00 -10.16
4.90 0.00 -10.10
5.00 0.00 -10.04

-1.00 0.10 -12.23
-0.90 0.10 -12.40
-0.80 0.10 -12.56
-0.70 0.10 -12.70
-0.60 0.10 -12.82
-0.50 0.10 -12.92
-0.40 0.10 -13.00
-0.30 0.10 -13.04
-0.20 0.10 -13.07
-0.10 0.10 -13.08
0.00 0.10 -13.07
0.10 0.10 -13.06
0.20 0.10 -13.03
0.30 0.10 -12.99
0.40 0.10 -12.95
0.50 0.10 -12.89
0.60 0.10 -12.84
0.70 0.10 -12.77
0.80 0.10 -12.71
0.90 0.10 -12.64
1.00 0.10 -12.58
1.10 0.10 -12.50
1.20 0.10 -12.43
1.30 0.10 -12.36
1.40 0.10 -12.29
1.50 0.10 -12.21
1.60 0.10 -12.14
1.70 0.10 -12.06
1.80 0.10 -11.99
1.90 0.10 -11.91
2.00 0.10 -11.83
2.10 0.10 -11.74
2.20 0.10 -11.64
2.30 0.10 -11.52
2.40 0.10 -11.27
2.50 0.10 -10.84
2.60 0.10 -10.64
2.70 0.10 -11.10
2.80 0.10 -10.82
2.90 0.10 -11.05
3.00 0.10 -10.48
3.10 0.10 -11.02
3.20 0.10 -10.82
3.30 0.10 -10.76
3.40 0.10 -10.98
3.50 0.10 -10.74
3.60 0.10 -10.61
3.70 0.10 -10.86
3.80 0.10 -10.78
3.90 0.10 -10.35
4.00 0.10 -10.65
4.10 0.10 -10.80
4.20 0.10 -10.65
4.30 0.10 -10.28
4.40 0.10 -10.50
4.50 0.10 -10.66
4.60 0.10 -10.60
4.70 0.10 -10.41
4.80 0.10 -10.02
4.90 0.10 -10.44
5.00 0.10 -10.56

-1.00 0.20 -12.25
-0.90 0.20 -12.43
-0.80 0.20 -12.59
-0.70 0.20 -12.74
-0.60 0.20 -12.86
-0.50 0.20 -12.95
-0.40 0.20 -13.02
-0.30 0.20 -13.06
-0.20 0.20 -13.08
-0.10 0.20 -13.07
0.00 0.20 -13.06
0.10 0.20 -13.03
0.20 0.20 -12.99
0.30 0.20 -12.94
0.40 0.20 -12.88
0.50 0.20 -12.82
0.60 0.20 -12.76
0.70 0.20 -12.69
0.80 0.20 -12.62
0.90 0.20 -12.54
1.00 0.20 -12.47
1.10 0.20 -12.40
1.20 0.20 -12.32
1.30 0.20 -12.24
1.40 0.20 -12.15
1.50 0.20 -12.07
1.60 0.20 -11.98
1.70 0.20 -11.87
1.80 0.20 -11.70
1.90 0.20 -11.03
2.00 0.20 -10.90
2.10 0.20 -11.21
2.20 0.20 -11.35
2.30 0.20 -10.85
2.40 0.20 -11.31
2.50 0.20 -10.99
2.60 0.20 -11.18
2.70 0.20 -11.16
2.80 0.20 -10.75
2.90 0.20 -11.17
3.00 0.20 -11.05
3.10 0.20 -10.63
3.20 0.20 -11.06
3.30 0.20 -11.04
3.40 0.20 -10.71
3.50 0.20 -10.84
3.60 0.20 -11.02
3.70 0.20 -10.89
3.80 0.20 -10.54
3.90 0.20 -10.73
4.00 0.20 -10.90
4.10 0.20 -10.82
4.20 0.20 -10.62
4.30 0.20 -10.37
4.40 0.20 -10.69
4.50 0.20 -10.78
4.60 0.20 -10.66
4.70 0.20 -10.46
4.80 0.20 -10.18
4.90 0.20 -10.53
5.00 0.20 -10.64

-1.00 0.30 -12.27
-0.90 0.30 -12.45
-0.80 0.30 -12.62
-0.70 0.30 -12.77
-0.60 0.30 -12.89
-0.50 0.30 -12.98
-0.40 0.30 -13.04
-0.30 0.30 -13.07
-0.20 0.30 -13.08
-0.10 0.30 -13.06
0.00 0.30 -13.03
0.10 0.30 -12.99
0.20 0.30 -12.94
0.30 0.30 -12.88
0.40 0.30 -12.82
0.50 0.30 -12.75
0.60 0.30 -12.67
0.70 0.30 -12.59
0.80 0.30 -12.52
0.90 0.30 -12.44
1.00 0.30 -12.36
1.10 0.30 -12.27
1.20 0.30 -12.18
1.30 0.30 -12.08
1.40 0.30 -11.95
1.50 0.30 -11.61
1.60 0.30 -11.40
1.70 0.30 -11.22
1.80 0.30 -11.31
1.90 0.30 -11.47
2.00 0.30 -10.90
2.10 0.30 -11.44
2.20 0.30 -11.06
2.30 0.30 -11.32
2.40 0.30 -11.25
2.50 0.30 -11.00
2.60 0.30 -11.31
2.70 0.30 -11.12
2.80 0.30 -10.95
2.90 0.30 -11.22
3.00 0.30 -11.11
3.10 0.30 -10.38
3.20 0.30 -11.05
3.30 0.30 -11.13
3.40 0.30 -10.94
3.50 0.30 -10.49
3.60 0.30 -10.95
3.70 0.30 -11.02
3.80 0.30 -10.87
3.90 0.30 -10.50
4.00 0.30 -10.73
4.10 0.30 -10.90
4.20 0.30 -10.85
4.30 0.30 -10.69
4.40 0.30 -10.21
4.50 0.30 -10.60
4.60 0.30 -10.75
4.70 0.30 -10.72
4.80 0.30 -10.60
4.90 0.30 -10.37
5.00 0.30 -10.25

-1.00 0.40 -12.29
-0.90 0.40 -12.48
-0.80 0.40 -12.64
-0.70 0.40 -12.78
-0.60 0.40 -12.90
-0.50 0.40 -12.99
-0.40 0.40 -13.05
-0.30 0.40 -13.07
-0.20 0.40 -13.06
-0.10 0.40 -13.04
0.00 0.40 -13.00
0.10 0.40 -12.95
0.20 0.40 -12.88
0.30 0.40 -12.82
0.40 0.40 -12.74
0.50 0.40 -12.66
0.60 0.40 -12.58
0.70 0.40 -12.50
0.80 0.40 -12.41
0.90 0.40 -12.32
1.00 0.40 -12.23
1.10 0.40 -12.12
1.20 0.40 -11.93
1.30 0.40 -11.71
1.40 0.40 -11.64
1.50 0.40 -11.54
1.60 0.40 -10.46
1.70 0.40 -11.52
1.80 0.40 -11.25
1.90 0.40 -11.46
2.00 0.40 -11.08
2.10 0.40 -11.47
2.20 0.40 -11.12
2.30 0.40 -11.29
2.40 0.40 -11.34
2.50 0.40 -10.87
2.60 0.40 -11.23
2.70 0.40 -11.28
2.80 0.40 -11.00
2.90 0.40 -11.04
3.00 0.40 -11.23
3.10 0.40 -11.11
3.20 0.40 -10.67
3.30 0.40 -10.99
3.40 0.40 -11.14
3.50 0.40 -11.01
3.60 0.40 -10.72
3.70 0.40 -10.78
3.80 0.40 -10.97
3.90 0.40 -10.95
4.00 0.40 -10.81
4.10 0.40 -10.40
4.20 0.40 -10.68
4.30 0.40 -10.84
4.40 0.40 -10.82
4.50 0.40 -10.69
4.60 0.40 -10.46
4.70 0.40 -10.38
4.80 0.40 -10.63
4.90 0.40 -10.71
5.00 0.40 -10.62

-1.00 0.50 -12.31
-0.90 0.50 -12.49
-0.80 0.50 -12.65
-0.70 0.50 -12.79
-0.60 0.50 -12.91
-0.50 0.50 -13.00
-0.40 0.50 -13.05
-0.30 0.50 -13.07
-0.20 0.50 -13.04
-0.10 0.50 -13.01
0.00 0.50 -12.96
0.10 0.50 -12.89
0.20 0.50 -12.82
0.30 0.50 -12.75
0.40 0.50 -12.66
0.50 0.50 -12.58
0.60 0.50 -12.49
0.70 0.50 -12.40
0.80 0.50 -12.30
0.90 0.50 -12.19
1.00 0.50 -12.01
1.10 0.50 -11.65
1.20 0.50 -11.65
1.30 0.50 -11.47
1.40 0.50 -11.29
1.50 0.50 -11.60
1.60 0.50 -11.22
1.70 0.50 -11.53
1.80 0.50 -11.10
1.90 0.50 -11.52
2.00 0.50 -11.15
2.10 0.50 -11.36
2.20 0.50 -11.38
2.30 0.50 -10.52
2.40 0.50 -11.32
2.50 0.50 -11.31
2.60 0.50 -10.92
2.70 0.50 -11.17
2.80 0.50 -11.29
2.90 0.50 -11.11
3.00 0.50 -10.68
3.10 0.50 -11.12
3.20 0.50 -11.17
3.30 0.50 -11.00
3.40 0.50 -10.01
3.50 0.50 -10.96
3.60 0.50 -11.08
3.70 0.50 -10.96
3.80 0.50 -10.75
3.90 0.50 -10.56
4.00 0.50 -10.86
4.10 0.50 -10.93
4.20 0.50 -10.82
4.30 0.50 -10.65
4.40 0.50 -10.01
4.50 0.50 -10.65
4.60 0.50 -10.78
4.70 0.50 -10.73
4.80 0.50 -10.62
4.90 0.50 -10.43
5.00 0.50 -10.07

-1.00 0.60 -12.32
-0.90 0.60 -12.49
-0.80 0.60 -12.65
-0.70 0.60 -12.79
-0.60 0.60 -12.91
-0.50 0.60 -13.00
-0.40 0.60 -13.05
-0.30 0.60 -13.05
-0.20 0.60 -13.02
-0.10 0.60 -12.97
0.00 0.60 -12.91
0.10 0.60 -12.84
0.20 0.60 -12.76
0.30 0.60 -12.67
0.40 0.60 -12.58
0.50 0.60 -12.49
0.60 0.60 -12.39
0.70 0.60 -12.29
0.80 0.60 -12.16
0.90 0.60 -11.86
1.00 0.60 -11.56
1.10 0.60 -11.52
1.20 0.60 -11.64
1.30 0.60 -11.53
1.40 0.60 -11.32
1.50 0.60 -11.57
1.60 0.60 -11.19
1.70 0.60 -11.51
1.80 0.60 -11.34
1.90 0.60 -11.33
2.00 0.60 -11.46
2.10 0.60 -11.02
2.20 0.60 -11.34
2.30 0.60 -11.38
2.40 0.60 -11.02
2.50 0.60 -11.21
2.60 0.60 -11.34
2.70 0.60 -11.15
2.80 0.60 -10.78
2.90 0.60 -11.18
3.00 0.60 -11.21
3.10 0.60 -11.03
3.20 0.60 -10.57
3.30 0.60 -11.04
3.40 0.60 -11.12
3.50 0.60 -10.99
3.60 0.60 -10.72
3.70 0.60 -10.74
3.80 0.60 -10.96
3.90 0.60 -10.96
4.00 0.60 -10.84
4.10 0.60 -10.62
4.20 0.60 -10.51
4.30 0.60 -10.77
4.40 0.60 -10.84
4.50 0.60 -10.75
4.60 0.60 -10.62
4.70 0.60 -10.32
4.80 0.60 -10.42
4.90 0.60 -10.61
5.00 0.60 -10.67

-1.00 0.70 -12.32
-0.90 0.70 -12.49
-0.80 0.70 -12.65
-0.70 0.70 -12.80
-0.60 0.70 -12.92
-0.50 0.70 -13.01
-0.40 0.70 -13.05
-0.30 0.70 -13.02
-0.20 0.70 -12.98
-0.10 0.70 -12.92
0.00 0.70 -12.85
0.10 0.70 -12.77
0.20 0.70 -12.69
0.30 0.70 -12.59
0.40 0.70 -12.50
0.50 0.70 -12.40
0.60 0.70 -12.29
0.70 0.70 -12.15
0.80 0.70 -11.68
0.90 0.70 -11.40
1.00 0.70 -11.24
1.10 0.70 -11.44
1.20 0.70 -11.66
1.30 0.70 -11.34
1.40 0.70 -11.54
1.50 0.70 -11.35
1.60 0.70 -11.53
1.70 0.70 -11.02
1.80 0.70 -11.51
1.90 0.70 -11.31
2.00 0.70 -11.27
2.10 0.70 -11.46
2.20 0.70 -11.21
2.30 0.70 -11.16
2.40 0.70 -11.38
2.50 0.70 -11.24
2.60 0.70 -10.14
2.70 0.70 -11.20
2.80 0.70 -11.27
2.90 0.70 -11.10
3.00 0.70 -10.39
3.10 0.70 -11.08
3.20 0.70 -11.17
3.30 0.70 -11.04
3.40 0.70 -10.77
3.50 0.70 -10.80
3.60 0.70 -11.01
3.70 0.70 -11.00
3.80 0.70 -10.88
3.90 0.70 -10.62
4.00 0.70 -10.62
4.10 0.70 -10.84
4.20 0.70 -10.88
4.30 0.70 -10.78
4.40 0.70 -10.63
4.50 0.70 -10.18
4.60 0.70 -10.54
4.70 0.70 -10.70
4.80 0.70 -10.70
4.90 0.70 -10.61
5.00 0.70 -10.49

-1.00 0.80 -12.32
-0.90 0.80 -12.49
-0.80 0.80 -12.65
-0.70 0.80 -12.80
-0.60 0.80 -12.92
-0.50 0.80 -13.01
-0.40 0.80 -13.03
-0.30 0.80 -12.99
-0.20 0.80 -12.94
-0.10 0.80 -12.87
0.00 0.80 -12.80
0.10 0.80 -12.71
0.20 0.80 -12.62
0.30 0.80 -12.52
0.40 0.80 -12.41
0.50 0.80 -12.30
0.60 0.80 -12.16
0.70 0.80 -11.68
0.80 0.80 -11.55
0.90 0.80 -11.50
1.00 0.80 -11.01
1.10 0.80 -11.58
1.20 0.80 -11.53
1.30 0.80 -11.41
1.40 0.80 -11.52
1.50 0.80 -11.41
1.60 0.80 -11.39
1.70 0.80 -11.50
1.80 0.80 -10.63
1.90 0.80 -11.44
2.00 0.80 -11.38
2.10 0.80 -10.68
2.20 0.80 -11.35
2.30 0.80 -11.35
2.40 0.80 -11.03
2.50 0.80 -11.16
2.60 0.80 -11.33
2.70 0.80 -11.19
2.80 0.80 -10.79
2.90 0.80 -11.07
3.00 0.80 -11.23
3.10 0.80 -11.11
3.20 0.80 -10.87
3.30 0.80 -10.79
3.40 0.80 -11.04
3.50 0.80 -11.05
3.60 0.80 -10.93
3.70 0.80 -10.69
3.80 0.80 -10.65
3.90 0.80 -10.88
4.00 0.80 -10.92
4.10 0.80 -10.82
4.20 0.80 -10.67
4.30 0.80 -10.12
4.40 0.80 -10.60
4.50 0.80 -10.76
4.60 0.80 -10.74
4.70 0.80 -10.65
4.80 0.80 -10.51
4.90 0.80 -10.19
5.00 0.80 -10.35

-1.00 0.90 -12.32
-0.90 0.90 -12.49
-0.80 0.90 -12.66
-0.70 0.90 -12.80
-0.60 0.90 -12.93
-0.50 0.90 -13.01
-0.40 0.90 -13.00
-0.30 0.90 -12.96
-0.20 0.90 -12.90
-0.10 0.90 -12.82
0.00 0.90 -12.74
0.10 0.90 -12.64
0.20 0.90 -12.54
0.30 0.90 -12.44
0.40 0.90 -12.32
0.50 0.90 -12.19
0.60 0.90 -11.86
0.70 0.90 -11.40
0.80 0.90 -11.50
0.90 0.90 -11.04
1.00 0.90 -11.54
1.10 0.90 -11.59
1.20 0.90 -11.21
1.30 0.90 -11.59
1.40 0.90 -11.24
1.50 0.90 -11.50
1.60 0.90 -11.42
1.70 0.90 -11.25
1.80 0.90 -11.52
1.90 0.90 -11.26
2.00 0.90 -11.23
2.10 0.90 -11.45
2.20 0.90 -11.26
2.30 0.90 -10.93
2.40 0.90 -11.30
2.50 0.90 -11.29
2.60 0.90 -11.05
2.70 0.90 -10.97
2.80 0.90 -11.22
2.90 0.90 -11.18
3.00 0.90 -11.00
3.10 0.90 -10.58
3.20 0.90 -11.03
3.30 0.90 -11.11
3.40 0.90 -11.00
3.50 0.90 -10.79
3.60 0.90 -10.58
3.70 0.90 -10.90
3.80 0.90 -10.97
3.90 0.90 -10.87
4.00 0.90 -10.73
4.10 0.90 -10.31
4.20 0.90 -10.63
4.30 0.90 -10.79
4.40 0.90 -10.78
4.50 0.90 -10.69
4.60 0.90 -10.55
4.70 0.90 -10.22
4.80 0.90 -10.40
4.90 0.90 -10.58
5.00 0.90 -10.63

-1.00 1.00 -12.31
-0.90 1.00 -12.49
-0.80 1.00 -12.66
-0.70 1.00 -12.81
-0.60 1.00 -12.93
-0.50 1.00 -13.01
-0.40 1.00 -12.97
-0.30 1.00 -12.91
-0.20 1.00 -12.85
-0.10 1.00 -12.76
0.00 1.00 -12.67
0.10 1.00 -12.58
0.20 1.00 -12.47
0.30 1.00 -12.36
0.40 1.00 -12.23
0.50 1.00 -12.01
0.60 1.00 -11.56
0.70 1.00 -11.24
0.80 1.00 -11.01
0.90 1.00 -11.54
1.00 1.00 -11.61
1.10 1.00 -10.94
1.20 1.00 -11.62
1.30 1.00 -10.85
1.40 1.00 -11.55
1.50 1.00 -11.32
1.60 1.00 -11.38
1.70 1.00 -11.48
1.80 1.00 -11.04
1.90 1.00 -11.36
2.00 1.00 -11.41
2.10 1.00 -11.11
2.20 1.00 -11.20
2.30 1.00 -11.38
2.40 1.00 -11.22
2.50 1.00 -10.59
2.60 1.00 -11.16
2.70 1.00 -11.26
2.80 1.00 -11.12
2.90 1.00 -10.76
3.00 1.00 -10.97
3.10 1.00 -11.15
3.20 1.00 -11.07
3.30 1.00 -10.91
3.40 1.00 -10.03
3.50 1.00 -10.88
3.60 1.00 -11.02
3.70 1.00 -10.93
3.80 1.00 -10.80
3.90 1.00 -10.51
4.00 1.00 -10.61
4.10 1.00 -10.80
4.20 1.00 -10.83
4.30 1.00 -10.74
4.40 1.00 -10.61
4.50 1.00 -10.33
4.60 1.00 -10.41
4.70 1.00 -10.61
4.80 1.00 -10.67
4.90 1.00 -10.60
5.00 1.00 -10.50

-1.00 1.10 -12.31
-0.90 1.10 -12.49
-0.80 1.10 -12.66
-0.70 1.10 -12.81
-0.60 1.10 -12.93
-0.50 1.10 -12.98
-0.40 1.10 -12.93
-0.30 1.10 -12.87
-0.20 1.10 -12.79
-0.10 1.10 -12.70
0.00 1.10 -12.61
0.10 1.10 -12.50
0.20 1.10 -12.40
0.30 1.10 -12.27
0.40 1.10 -12.12
0.50 1.10 -11.65
0.60 1.10 -11.52
0.70 1.10 -11.44
0.80 1.10 -11.58
0.90 1.10 -11.59
1.00 1.10 -10.94
1.10 1.10 -11.62
1.20 1.10 -10.94
1.30 1.10 -11.58
1.40 1.10 -11.22
1.50 1.10 -11.44
1.60 1.10 -11.44
1.70 1.10 -10.87
1.80 1.10 -11.43
1.90 1.10 -11.36
2.00 1.10 -10.69
2.10 1.10 -11.30
2.20 1.10 -11.35
2.30 1.10 -11.13
2.40 1.10 -10.99
2.50 1.10 -11.26
2.60 1.10 -11.22
2.70 1.10 -11.03
2.80 1.10 -10.77
2.90 1.10 -11.11
3.00 1.10 -11.15
3.10 1.10 -11.02
3.20 1.10 -10.74
3.30 1.10 -10.80
3.40 1.10 -11.00
3.50 1.10 -11.00
3.60 1.10 -10.88
3.70 1.10 -10.67
3.80 1.10 -10.49
3.90 1.10 -10.79
4.00 1.10 -10.88
4.10 1.10 -10.80
4.20 1.10 -10.68
4.30 1.10 -10.45
4.40 1.10 -10.35
4.50 1.10 -10.62
4.60 1.10 -10.72
4.70 1.10 -10.64
4.80 1.10 -10.55
4.90 1.10 -10.41
5.00 1.10 -10.04

-1.00 1.20 -12.31
-0.90 1.20 -12.49
-0.80 1.20 -12.66
-0.70 1.20 -12.81
-0.60 1.20 -12.93
-0.50 1.20 -12.94
-0.40 1.20 -12.88
-0.30 1.20 -12.82
-0.20 1.20 -12.74
-0.10 1.20 -12.64
0.00 1.20 -12.54
0.10 1.20 -12.43
0.20 1.20 -12.32
0.30 1.20 -12.18
0.40 1.20 -11.93
0.50 1.20 -11.65
0.60 1.20 -11.64
0.70 1.20 -11.66
0.80 1.20 -11.53
0.90 1.20 -11.21
1.00 1.20 -11.62
1.10 1.20 -10.94
1.20 1.20 -11.59
1.30 1.20 -11.14
1.40 1.20 -11.47
1.50 1.20 -11.41
1.60 1.20 -11.13
1.70 1.20 -11.47
1.80 1.20 -11.32
1.90 1.20 -11.00
2.00 1.20 -11.37
2.10 1.20 -11.31
2.20 1.20 -10.99
2.30 1.20 -11.14
2.40 1.20 -11.32
2.50 1.20 -11.18
2.60 1.20 -10.87
2.70 1.20 -11.00
2.80 1.20 -11.19
2.90 1.20 -11.11
3.00 1.20 -10.94
3.10 1.20 -10.42
3.20 1.20 -10.95
3.30 1.20 -11.06
3.40 1.20 -10.96
3.50 1.20 -10.80
3.60 1.20 -10.24
3.70 1.20 -10.75
3.80 1.20 -10.90
3.90 1.20 -10.85
4.00 1.20 -10.75
4.10 1.20 -10.57
4.20 1.20 -10.07
4.30 1.20 -10.60
4.40 1.20 -10.74
4.50 1.20 -10.69
4.60 1.20 -10.60
4.70 1.20 -10.48
4.80 1.20 -10.21
4.90 1.20 -10.26
5.00 1.20 -10.48

-1.00 1.30 -12.31
-0.90 1.30 -12.49
-0.80 1.30 -12.66
-0.70 1.30 -12.81
-0.60 1.30 -12.94
-0.50 1.30 -12.90
-0.40 1.30 -12.84
-0.30 1.30 -12.76
-0.20 1.30 -12.68
-0.10 1.30 -12.58
0.00 1.30 -12.47
0.10 1.30 -12.36
0.20 1.30 -12.24
0.30 1.30 -12.08
0.40 1.30 -11.71
0.50 1.30 -11.47
0.60 1.30 -11.53
0.70 1.30 -11.34
0.80 1.30 -11.41
0.90 1.30 -11.59
1.00 1.30 -10.85
1.10 1.30 -11.58
1.20 1.30 -11.14
1.30 1.30 -11.48
1.40 1.30 -11.39
1.50 1.30 -11.21
1.60 1.30 -11.49
1.70 1.30 -11.28
1.80 1.30 -11.14
1.90 1.30 -11.41
2.00 1.30 -11.28
2.10 1.30 -10.65
2.20 1.30 -11.22
2.30 1.30 -11.30
2.40 1.30 -11.13
2.50 1.30 -9.97
2.60 1.30 -11.11
2.70 1.30 -11.20
2.80 1.30 -11.07
2.90 1.30 -10.82
3.00 1.30 -10.82
3.10 1.30 -11.05
3.20 1.30 -11.04
3.30 1.30 -10.91
3.40 1.30 -10.68
3.50 1.30 -10.62
3.60 1.30 -10.87
3.70 1.30 -10.91
3.80 1.30 -10.82
3.90 1.30 -10.68
4.00 1.30 -10.35
4.10 1.30 -10.54
4.20 1.30 -10.72
4.30 1.30 -10.74
4.40 1.30 -10.66
4.50 1.30 -10.55
4.60 1.30 -10.35
4.70 1.30 -10.14
4.80 1.30 -10.47
4.90 1.30 -10.59
5.00 1.30 -10.54

-1.00 1.40 -12.31
-0.90 1.40 -12.49
-0.80 1.40 -12.66
-0.70 1.40 -12.81
-0.60 1.40 -12.92
-0.50 1.40 -12.86
-0.40 1.40 -12.79
-0.30 1.40 -12.71
-0.20 1.40 -12.62
-0.10 1.40 -12.51
0.00 1.40 -12.40
0.10 1.40 -12.29
0.20 1.40 -12.15
0.30 1.40 -11.95
0.40 1.40 -11.64
0.50 1.40 -11.29
0.60 1.40 -11.32
0.70 1.40 -11.54
0.80 1.40 -11.52
0.90 1.40 -11.24
1.00 1.40 -11.55
1.10 1.40 -11.22
1.20 1.40 -11.47
1.30 1.40 -11.39
1.40 1.40 -11.23
1.50 1.40 -11.49
1.60 1.40 -11.25
1.70 1.40 -11.20
1.80 1.40 -11.43
1.90 1.40 -11.25
2.00 1.40 -10.82
2.10 1.40 -11.27
2.20 1.40 -11.28
2.30 1.40 -11.08
2.40 1.40 -10.86
2.50 1.40 -11.17
2.60 1.40 -11.18
2.70 1.40 -11.03
2.80 1.40 -10.53
2.90 1.40 -10.95
3.00 1.40 -11.11
3.10 1.40 -11.01
3.20 1.40 -10.86
3.30 1.40 -10.35
3.40 1.40 -10.79
3.50 1.40 -10.95
3.60 1.40 -10.89
3.70 1.40 -10.78
3.80 1.40 -10.58
3.90 1.40 -10.34
4.00 1.40 -10.68
4.10 1.40 -10.79
4.20 1.40 -10.72
4.30 1.40 -10.62
4.40 1.40 -10.47
4.50 1.40 -9.90
4.60 1.40 -10.42
4.70 1.40 -10.58
4.80 1.40 -10.59
4.90 1.40 -10.51
5.00 1.40 -10.42

-1.00 1.50 -12.31
-0.90 1.50 -12.49
-0.80 1.50 -12.66
-0.70 1.50 -12.81
-0.60 1.50 -12.87
-0.50 1.50 -12.81
-0.40 1.50 -12.74
-0.30 1.50 -12.65
-0.20 1.50 -12.55
-0.10 1.50 -12.45
0.00 1.50 -12.33
0.10 1.50 -12.21
0.20 1.50 -12.07
0.30 1.50 -11.61
0.40 1.50 -11.54
0.50 1.50 -11.60
0.60 1.50 -11.57
0.70 1.50 -11.35
0.80 1.50 -11.41
0.90 1.50 -11.50
1.00 1.50 -11.32
1.10 1.50 -11.44
1.20 1.50 -11.41
1.30 1.50 -11.21
1.40 1.50 -11.49
1.50 1.50 -11.24
1.60 1.50 -11.23
1.70 1.50 -11.42
1.80 1.50 -11.22
1.90 1.50 -10.97
2.00 1.50 -11.31
2.10 1.50 -11.26
2.20 1.50 -11.01
2.30 1.50 -10.99
2.40 1.50 -11.22
2.50 1.50 -11.16
2.60 1.50 -10.97
2.70 1.50 -10.63
2.80 1.50 -11.03
2.90 1.50 -11.09
3.00 1.50 -10.98
3.10 1.50 -10.78
3.20 1.50 -10.56
3.30 1.50 -10.89
3.40 1.50 -10.96
3.50 1.50 -10.86
3.60 1.50 -10.73
3.70 1.50 -10.38
3.80 1.50 -10.59
3.90 1.50 -10.77
4.00 1.50 -10.78
4.10 1.50 -10.69
4.20 1.50 -10.57
4.30 1.50 -10.33
4.40 1.50 -10.32
4.50 1.50 -10.55
4.60 1.50 -10.63
4.70 1.50 -10.57
4.80 1.50 -10.48
4.90 1.50 -10.36
5.00 1.50 -10.11

-1.00 1.60 -12.31
-0.90 1.60 -12.49
-0.80 1.60 -12.66
-0.70 1.60 -12.81
-0.60 1.60 -12.83
-0.50 1.60 -12.76
-0.40 1.60 -12.68
-0.30 1.60 -12.59
-0.20 1.60 -12.49
-0.10 1.60 -12.38
0.00 1.60 -12.27
0.10 1.60 -12.14
0.20 1.60 -11.98
0.30 1.60 -11.40
0.40 1.60 -10.46
0.50 1.60 -11.22
0.60 1.60 -11.19
0.70 1.60 -11.53
0.80 1.60 -11.39
0.90 1.60 -11.42
1.00 1.60 -11.38
1.10 1.60 -11.44
1.20 1.60 -11.13
1.30 1.60 -11.49
1.40 1.60 -11.25
1.50 1.60 -11.23
1.60 1.60 -11.42
1.70 1.60 -11.21
1.80 1.60 -11.03
1.90 1.60 -11.33
2.00 1.60 -11.24
2.10 1.60 -10.94
2.20 1.60 -11.06
2.30 1.60 -11.25
2.40 1.60 -11.14
2.50 1.60 -10.91
2.60 1.60 -10.83
2.70 1.60 -11.08
2.80 1.60 -11.08
2.90 1.60 -10.95
3.00 1.60 -10.67
3.10 1.60 -10.75
3.20 1.60 -10.95
3.30 1.60 -10.94
3.40 1.60 -10.83
3.50 1.60 -10.66
3.60 1.60 -10.26
3.70 1.60 -10.71
3.80 1.60 -10.83
3.90 1.60 -10.76
4.00 1.60 -10.66
4.10 1.60 -10.50
4.20 1.60 -9.05
4.30 1.60 -10.49
4.40 1.60 -10.64
4.50 1.60 -10.62
4.60 1.60 -10.54
4.70 1.60 -10.44
4.80 1.60 -10.26
4.90 1.60 -9.80
5.00 1.60 -10.30

-1.00 1.70 -12.31
-0.90 1.70 -12.49
-0.80 1.70 -12.66
-0.70 1.70 -12.82
-0.60 1.70 -12.78
-0.50 1.70 -12.71
-0.40 1.70 -12.62
-0.30 1.70 -12.53
-0.20 1.70 -12.42
-0.10 1.70 -12.31
0.00 1.70 -12.20
0.10 1.70 -12.06
0.20 1.70 -11.87
0.30 1.70 -11.22
0.40 1.70 -11.52
0.50 1.70 -11.53
0.60 1.70 -11.51
0.70 1.70 -11.02
0.80 1.70 -11.50
0.90 1.70 -11.25
1.00 1.70 -11.48
1.10 1.70 -10.87
1.20 1.70 -11.47
1.30 1.70 -11.28
1.40 1.70 -11.20
1.50 1.70 -11.42
1.60 1.70 -11.21
1.70 1.70 -11.05
1.80 1.70 -11.33
1.90 1.70 -11.23
2.00 1.70 -10.88
2.10 1.70 -11.10
2.20 1.70 -11.25
2.30 1.70 -11.12
2.40 1.70 -10.84
2.50 1.70 -10.92
2.60 1.70 -11.12
2.70 1.70 -11.06
2.80 1.70 -10.91
2.90 1.70 -10.44
3.00 1.70 -10.84
3.10 1.70 -11.00
3.20 1.70 -10.92
3.30 1.70 -10.80
3.40 1.70 -10.55
3.50 1.70 -10.55
3.60 1.70 -10.78
3.70 1.70 -10.82
3.80 1.70 -10.74
3.90 1.70 -10.62
4.00 1.70 -10.39
4.10 1.70 -10.34
4.20 1.70 -10.59
4.30 1.70 -10.67
4.40 1.70 -10.60
4.50 1.70 -10.51
4.60 1.70 -10.38
4.70 1.70 -10.08
4.80 1.70 -10.21
4.90 1.70 -10.41
5.00 1.70 -10.48

-1.00 1.80 -12.31
-0.90 1.80 -12.49
-0.80 1.80 -12.66
-0.70 1.80 -12.80
-0.60 1.80 -12.73
-0.50 1.80 -12.65
-0.40 1.80 -12.56
-0.30 1.80 -12.46
-0.20 1.80 -12.36
-0.10 1.80 -12.24
0.00 1.80 -12.13
0.10 1.80 -11.99
0.20 1.80 -11.70
0.30 1.80 -11.31
0.40 1.80 -11.25
0.50 1.80 -11.10
0.60 1.80 -11.34
0.70 1.80 -11.51
0.80 1.80 -10.63
0.90 1.80 -11.52
1.00 1.80 -11.04
1.10 1.80 -11.43
1.20 1.80 -11.32
1.30 1.80 -11.14
1.40 1.80 -11.43
1.50 1.80 -11.22
1.60 1.80 -11.03
1.70 1.80 -11.33
1.80 1.80 -11.23
1.90 1.80 -10.84
2.00 1.80 -11.12
2.10 1.80 -11.24
2.20 1.80 -11.11
2.30 1.80 -10.76
2.40 1.80 -10.97
2.50 1.80 -11.15
2.60 1.80 -11.05
2.70 1.80 -10.87
2.80 1.80 -10.36
2.90 1.80 -10.90
3.00 1.80 -11.00
3.10 1.80 -10.91
3.20 1.80 -10.76
3.30 1.80 -10.36
3.40 1.80 -10.67
3.50 1.80 -10.84
3.60 1.80 -10.81
3.70 1.80 -10.71
3.80 1.80 -10.57
3.90 1.80 -10.13
4.00 1.80 -10.49
4.10 1.80 -10.66
4.20 1.80 -10.66
4.30 1.80 -10.58
4.40 1.80 -10.47
4.50 1.80 -10.30
4.60 1.80 -9.90
4.70 1.80 -10.36
4.80 1.80 -10.49
4.90 1.80 -10.47
5.00 1.80 -10.41

-1.00 1.90 -12.31
-0.90 1.90 -12.49
-0.80 1.90 -12.66
-0.70 1.90 -12.75
-0.60 1.90 -12.68
-0.50 1.90 -12.60
-0.40 1.90 -12.50
-0.30 1.90 -12.40
-0.20 1.90 -12.29
-0.10 1.90 -12.17
0.00 1.90 -12.06
0.10 1.90 -11.91
0.20 1.90 -11.03
0.30 1.90 -11.47
0.40 1.90 -11.46
0.50 1.90 -11.52
0.60 1.90 -11.33
0.70 1.90 -11.31
0.80 1.90 -11.44
0.90 1.90 -11.26
1.00 1.90 -11.36
1.10 1.90 -11.36
1.20 1.90 -11.00
1.30 1.90 -11.41
1.40 1.90 -11.25
1.50 1.90 -10.97
1.60 1.90 -11.33
1.70 1.90 -11.23
1.80 1.90 -10.84
1.90 1.90 -11.12
2.00 1.90 -11.24
2.10 1.90 -11.10
2.20 1.90 -10.68
2.30 1.90 -11.00
2.40 1.90 -11.14
2.50 1.90 -11.03
2.60 1.90 -10.84
2.70 1.90 -10.60
2.80 1.90 -10.94
2.90 1.90 -10.99
3.00 1.90 -10.89
3.10 1.90 -10.72
3.20 1.90 -10.14
3.30 1.90 -10.74
3.40 1.90 -10.87
3.50 1.90 -10.79
3.60 1.90 -10.69
3.70 1.90 -10.50
3.80 1.90 -10.19
3.90 1.90 -10.58
4.00 1.90 -10.71
4.10 1.90 -10.64
4.20 1.90 -10.56
4.30 1.90 -10.43
4.40 1.90 -10.16
4.50 1.90 -10.23
4.60 1.90 -10.44
4.70 1.90 -10.52
4.80 1.90 -10.46
4.90 1.90 -10.38
5.00 1.90 -10.28

-1.00 2.00 -12.31
-0.90 2.00 -12.49
-0.80 2.00 -12.66
-0.70 2.00 -12.70
-0.60 2.00 -12.62
-0.50 2.00 -12.54
-0.40 2.00 -12.44
-0.30 2.00 -12.33
-0.20 2.00 -12.22
-0.10 2.00 -12.10
0.00 2.00 -11.99
0.10 2.00 -11.83
0.20 2.00 -10.90
0.30 2.00 -10.90
0.40 2.00 -11.08
0.50 2.00 -11.15
0.60 2.00 -11.46
0.70 2.00 -11.27
0.80 2.00 -11.38
0.90 2.00 -11.23
1.00 2.00 -11.41
1.10 2.00 -10.69
1.20 2.00 -11.37
1.30 2.00 -11.28
1.40 2.00 -10.82
1.50 2.00 -11.31
1.60 2.00 -11.24
1.70 2.00 -10.88
1.80 2.00 -11.12
1.90 2.00 -11.24
2.00 2.00 -11.09
2.10 2.00 -10.63
2.20 2.00 -11.02
2.30 2.00 -11.14
2.40 2.00 -11.02
2.50 2.00 -10.81
2.60 2.00 -10.70
2.70 2.00 -10.97
2.80 2.00 -10.98
2.90 2.00 -10.87
3.00 2.00 -10.67
3.10 2.00 -10.46
3.20 2.00 -10.79
3.30 2.00 -10.86
3.40 2.00 -10.78
3.50 2.00 -10.66
3.60 2.00 -10.42
3.70 2.00 -10.41
3.80 2.00 -10.64
3.90 2.00 -10.70
4.00 2.00 -10.63
4.10 2.00 -10.53
4.20 2.00 -10.37
4.30 2.00 -9.66
4.40 2.00 -10.36
4.50 2.00 -10.51
4.60 2.00 -10.51
4.70 2.00 -10.44
4.80 2.00 -10.35
4.90 2.00 -10.22
5.00 2.00 -9.93

-1.00 2.10 -12.31
-0.90 2.10 -12.49
-0.80 2.10 -12.66
-0.70 2.10 -12.65
-0.60 2.10 -12.57
-0.50 2.10 -12.48
-0.40 2.10 -12.38
-0.30 2.10 -12.26
-0.20 2.10 -12.15
-0.10 2.10 -12.03
0.00 2.10 -11.92
0.10 2.10 -11.74
0.20 2.10 -11.21
0.30 2.10 -11.44
0.40 2.10 -11.47
0.50 2.10 -11.36
0.60 2.10 -11.02
0.70 2.10 -11.46
0.80 2.10 -10.68
0.90 2.10 -11.45
1.00 2.10 -11.11
1.10 2.10 -11.30
1.20 2.10 -11.31
1.30 2.10 -10.65
1.40 2.10 -11.27
1.50 2.10 -11.26
1.60 2.10 -10.94
1.70 2.10 -11.10
1.80 2.10 -11.24
1.90 2.10 -11.10
2.00 2.10 -10.63
2.10 2.10 -11.02
2.20 2.10 -11.14
2.30 2.10 -11.02
2.40 2.10 -10.78
2.50 2.10 -10.75
2.60 2.10 -10.99
2.70 2.10 -10.98
2.80 2.10 -10.86
2.90 2.10 -10.63
3.00 2.10 -10.58
3.10 2.10 -10.83
3.20 2.10 -10.86
3.30 2.10 -10.77
3.40 2.10 -10.63
3.50 2.10 -10.28
3.60 2.10 -10.51
3.70 2.10 -10.69
3.80 2.10 -10.69
3.90 2.10 -10.61
4.00 2.10 -10.50
4.10 2.10 -10.30
4.20 2.10 -10.12
4.30 2.10 -10.44
4.40 2.10 -10.56
4.50 2.10 -10.50
4.60 2.10 -10.42
4.70 2.10 -10.32
4.80 2.10 -10.16
4.90 2.10 -9.61
5.00 2.10 -10.19

-1.00 2.20 -12.31
-0.90 2.20 -12.49
-0.80 2.20 -12.66
-0.70 2.20 -12.60
-0.60 2.20 -12.51
-0.50 2.20 -12.42
-0.40 2.20 -12.31
-0.30 2.20 -12.19
-0.20 2.20 -12.07
-0.10 2.20 -11.96
0.00 2.20 -11.85
0.10 2.20 -11.64
0.20 2.20 -11.35
0.30 2.20 -11.06
0.40 2.20 -11.12
0.50 2.20 -11.38
0.60 2.20 -11.34
0.70 2.20 -11.21
0.80 2.20 -11.35
0.90 2.20 -11.26
1.00 2.20 -11.20
1.10 2.20 -11.35
1.20 2.20 -10.99
1.30 2.20 -11.22
1.40 2.20 -11.28
1.50 2.20 -11.01
1.60 2.20 -11.06
1.70 2.20 -11.25
1.80 2.20 -11.11
1.90 2.20 -10.68
2.00 2.20 -11.02
2.10 2.20 -11.14
2.20 2.20 -11.02
2.30 2.20 -10.77
2.40 2.20 -10.78
2.50 2.20 -11.01
2.60 2.20 -10.97
2.70 2.20 -10.84
2.80 2.20 -10.58
2.90 2.20 -10.64
3.00 2.20 -10.86
3.10 2.20 -10.85
3.20 2.20 -10.75
3.30 2.20 -10.60
3.40 2.20 -9.91
3.50 2.20 -10.57
3.60 2.20 -10.73
3.70 2.20 -10.68
3.80 2.20 -10.60
3.90 2.20 -10.47
4.00 2.20 -10.19
4.10 2.20 -10.29
4.20 2.20 -10.50
4.30 2.20 -10.55
4.40 2.20 -10.49
4.50 2.20 -10.40
4.60 2.20 -10.28
4.70 2.20 -10.05
4.80 2.20 -10.02
4.90 2.20 -10.27
5.00 2.20 -10.38

-1.00 2.30 -12.31
-0.90 2.30 -12.49
-0.80 2.30 -12.63
-0.70 2.30 -12.54
-0.60 2.30 -12.45
-0.50 2.30 -12.35
-0.40 2.30 -12.23
-0.30 2.30 -12.11
-0.20 2.30 -11.99
-0.10 2.30 -11.89
0.00 2.30 -11.78
0.10 2.30 -11.52
0.20 2.30 -10.85
0.30 2.30 -11.32
0.40 2.30 -11.29
0.50 2.30 -10.52
0.60 2.30 -11.38
0.70 2.30 -11.16
0.80 2.30 -11.35
0.90 2.30 -10.93
1.00 2.30 -11.38
1.10 2.30 -11.13
1.20 2.30 -11.14
1.30 2.30 -11.30
1.40 2.30 -11.08
1.50 2.30 -10.99
1.60 2.30 -11.25
1.70 2.30 -11.12
1.80 2.30 -10.76
1.90 2.30 -11.00
2.00 2.30 -11.14
2.10 2.30 -11.02
2.20 2.30 -10.77
2.30 2.30 -10.78
2.40 2.30 -11.01
2.50 2.30 -10.97
2.60 2.30 -10.84
2.70 2.30 -10.53
2.80 2.30 -10.68
2.90 2.30 -10.88
3.00 2.30 -10.84
3.10 2.30 -10.74
3.20 2.30 -10.56
3.30 2.30 -10.16
3.40 2.30 -10.62
3.50 2.30 -10.74
3.60 2.30 -10.68
3.70 2.30 -10.58
3.80 2.30 -10.43
3.90 2.30 -9.97
4.00 2.30 -10.38
4.10 2.30 -10.54
4.20 2.30 -10.54
4.30 2.30 -10.48
4.40 2.30 -10.38
4.50 2.30 -10.24
4.60 2.30 -9.84
4.70 2.30 -10.16
4.80 2.30 -10.33
4.90 2.30 -10.38
5.00 2.30 -10.32

-1.00 2.40 -12.31
-0.90 2.40 -12.49
-0.80 2.40 -12.57
-0.70 2.40 -12.49
-0.60 2.40 -12.39
-0.50 2.40 -12.28
-0.40 2.40 -12.14
-0.30 2.40 -11.98
-0.20 2.40 -11.88
-0.10 2.40 -11.81
0.00 2.40 -11.71
0.10 2.40 -11.27
0.20 2.40 -11.31
0.30 2.40 -11.25
0.40 2.40 -11.34
0.50 2.40 -11.32
0.60 2.40 -11.02
0.70 2.40 -11.38
0.80 2.40 -11.03
0.90 2.40 -11.30
1.00 2.40 -11.22
1.10 2.40 -10.99
1.20 2.40 -11.32
1.30 2.40 -11.13
1.40 2.40 -10.86
1.50 2.40 -11.22
1.60 2.40 -11.14
1.70 2.40 -10.84
1.80 2.40 -10.97
1.90 2.40 -11.14
2.00 2.40 -11.02
2.10 2.40 -10.78
2.20 2.40 -10.78
2.30 2.40 -11.01
2.40 2.40 -10.97
2.50 2.40 -10.83
2.60 2.40 -10.50
2.70 2.40 -10.70
2.80 2.40 -10.89
2.90 2.40 -10.84
3.00 2.40 -10.73
3.10 2.40 -10.53
3.20 2.40 -10.32
3.30 2.40 -10.65
3.40 2.40 -10.74
3.50 2.40 -10.67
3.60 2.40 -10.56
3.70 2.40 -10.40
3.80 2.40 -9.90
3.90 2.40 -10.44
4.00 2.40 -10.58
4.10 2.40 -10.54
4.20 2.40 -10.46
4.30 2.40 -10.36
4.40 2.40 -10.19
4.50 2.40 -9.77
4.60 2.40 -10.24
4.70 2.40 -10.38
4.80 2.40 -10.37
4.90 2.40 -10.31
5.00 2.40 -10.23

-1.00 2.50 -12.31
-0.90 2.50 -12.49
-0.80 2.50 -12.52
-0.70 2.50 -12.43
-0.60 2.50 -12.33
-0.50 2.50 -12.19
-0.40 2.50 -11.92
-0.30 2.50 -11.25
-0.20 2.50 -11.70
-0.10 2.50 -11.72
0.00 2.50 -11.64
0.10 2.50 -10.84
0.20 2.50 -10.99
0.30 2.50 -11.00
0.40 2.50 -10.87
0.50 2.50 -11.31
0.60 2.50 -11.21
0.70 2.50 -11.24
0.80 2.50 -11.16
0.90 2.50 -11.29
1.00 2.50 -10.59
1.10 2.50 -11.26
1.20 2.50 -11.18
1.30 2.50 -9.97
1.40 2.50 -11.17
1.50 2.50 -11.16
1.60 2.50 -10.91
1.70 2.50 -10.92
1.80 2.50 -11.15
1.90 2.50 -11.03
2.00 2.50 -10.81
2.10 2.50 -10.75
2.20 2.50 -11.01
2.30 2.50 -10.97
2.40 2.50 -10.83
2.50 2.50 -10.49
2.60 2.50 -10.71
2.70 2.50 -10.90
2.80 2.50 -10.84
2.90 2.50 -10.72
3.00 2.50 -10.51
3.10 2.50 -10.40
3.20 2.50 -10.68
3.30 2.50 -10.74
3.40 2.50 -10.66
3.50 2.50 -10.55
3.60 2.50 -10.35
3.70 2.50 -10.15
3.80 2.50 -10.48
3.90 2.50 -10.59
4.00 2.50 -10.53
4.10 2.50 -10.45
4.20 2.50 -10.33
4.30 2.50 -10.12
4.40 2.50 -10.03
4.50 2.50 -10.30
4.60 2.50 -10.41
4.70 2.50 -10.36
4.80 2.50 -10.30
4.90 2.50 -10.21
5.00 2.50 -10.08

-1.00 2.60 -12.31
-0.90 2.60 -12.49
-0.80 2.60 -12.46
-0.70 2.60 -12.37
-0.60 2.60 -12.25
-0.50 2.60 -12.03
-0.40 2.60 -11.44
-0.30 2.60 -11.29
-0.20 2.60 -11.20
-0.10 2.60 -11.62
0.00 2.60 -11.57
0.10 2.60 -10.64
0.20 2.60 -11.18
0.30 2.60 -11.31
0.40 2.60 -11.23
0.50 2.60 -10.92
0.60 2.60 -11.34
0.70 2.60 -10.14
0.80 2.60 -11.33
0.90 2.60 -11.05
1.00 2.60 -11.16
1.10 2.60 -11.22
1.20 2.60 -10.87
1.30 2.60 -11.11
1.40 2.60 -11.18
1.50 2.60 -10.97
1.60 2.60 -10.83
1.70 2.60 -11.12
1.80 2.60 -11.05
1.90 2.60 -10.84
2.00 2.60 -10.70
2.10 2.60 -10.99
2.20 2.60 -10.97
2.30 2.60 -10.84
2.40 2.60 -10.50
2.50 2.60 -10.71
2.60 2.60 -10.90
2.70 2.60 -10.83
2.80 2.60 -10.72
2.90 2.60 -10.49
3.00 2.60 -10.44
3.10 2.60 -10.70
3.20 2.60 -10.73
3.30 2.60 -10.65
3.40 2.60 -10.53
3.50 2.60 -10.31
3.60 2.60 -10.25
3.70 2.60 -10.51
3.80 2.60 -10.59
3.90 2.60 -10.52
4.00 2.60 -10.43
4.10 2.60 -10.31
4.20 2.60 -10.02
4.30 2.60 -10.14
4.40 2.60 -10.35
4.50 2.60 -10.41
4.60 2.60 -10.35
4.70 2.60 -10.28
4.80 2.60 -10.18
4.90 2.60 -10.03
5.00 2.60 -8.72

-1.00 2.70 -12.31
-0.90 2.70 -12.49
-0.80 2.70 -12.41
-0.70 2.70 -12.31
-0.60 2.70 -12.16
-0.50 2.70 -11.69
-0.40 2.70 -11.62
-0.30 2.70 -11.39
-0.20 2.70 -10.74
-0.10 2.70 -11.48
0.00 2.70 -11.51
0.10 2.70 -11.10
0.20 2.70 -11.16
0.30 2.70 -11.12
0.40 2.70 -11.28
0.50 2.70 -11.17
0.60 2.70 -11.15
0.70 2.70 -11.20
0.80 2.70 -11.19
0.90 2.70 -10.97
1.00 2.70 -11.26
1.10 2.70 -11.03
1.20 2.70 -11.00
1.30 2.70 -11.20
1.40 2.70 -11.03
1.50 2.70 -10.63
1.60 2.70 -11.08
1.70 2.70 -11.06
1.80 2.70 -10.87
1.90 2.70 -10.60
2.00 2.70 -10.97
2.10 2.70 -10.98
2.20 2.70 -10.84
2.30 2.70 -10.53
2.40 2.70 -10.70
2.50 2.70 -10.90
2.60 2.70 -10.83
2.70 2.70 -10.71
2.80 2.70 -10.48
2.90 2.70 -10.46
3.00 2.70 -10.71
3.10 2.70 -10.73
3.20 2.70 -10.65
3.30 2.70 -10.52
3.40 2.70 -10.27
3.50 2.70 -10.31
3.60 2.70 -10.54
3.70 2.70 -10.58
3.80 2.70 -10.52
3.90 2.70 -10.42
4.00 2.70 -10.28
4.10 2.70 -9.85
4.20 2.70 -10.21
4.30 2.70 -10.38
4.40 2.70 -10.40
4.50 2.70 -10.35
4.60 2.70 -10.27
4.70 2.70 -10.16
4.80 2.70 -9.96
4.90 2.70 -9.78
5.00 2.70 -10.10

-1.00 2.80 -12.31
-0.90 2.80 -12.44
-0.80 2.80 -12.35
-0.70 2.80 -12.24
-0.60 2.80 -11.98
-0.50 2.80 -11.74
-0.40 2.80 -11.69
-0.30 2.80 -11.47
-0.20 2.80 -11.37
-0.10 2.80 -10.95
0.00 2.80 -11.44
0.10 2.80 -10.82
0.20 2.80 -10.75
0.30 2.80 -10.95
0.40 2.80 -11.00
0.50 2.80 -11.29
0.60 2.80 -10.78
0.70 2.80 -11.27
0.80 2.80 -10.79
0.90 2.80 -11.22
1.00 2.80 -11.12
1.10 2.80 -10.77
1.20 2.80 -11.19
1.30 2.80 -11.07
1.40 2.80 -10.53
1.50 2.80 -11.03
1.60 2.80 -11.08
1.70 2.80 -10.91
1.80 2.80 -10.36
1.90 2.80 -10.94
2.00 2.80 -10.98
2.10 2.80 -10.86
2.20 2.80 -10.58
2.30 2.80 -10.68
2.40 2.80 -10.89
2.50 2.80 -10.84
2.60 2.80 -10.72
2.70 2.80 -10.48
2.80 2.80 -10.47
2.90 2.80 -10.71
3.00 2.80 -10.73
3.10 2.80 -10.64
3.20 2.80 -10.51
3.30 2.80 -10.22
3.40 2.80 -10.35
3.50 2.80 -10.56
3.60 2.80 -10.58
3.70 2.80 -10.51
3.80 2.80 -10.41
3.90 2.80 -10.25
4.00 2.80 -9.37
4.10 2.80 -10.26
4.20 2.80 -10.41
4.30 2.80 -10.40
4.40 2.80 -10.34
4.50 2.80 -10.25
4.60 2.80 -10.13
4.70 2.80 -9.88
4.80 2.80 -9.92
4.90 2.80 -10.15
5.00 2.80 -10.25

-1.00 2.90 -12.31
-0.90 2.90 -12.39
-0.80 2.90 -12.29
-0.70 2.90 -12.16
-0.60 2.90 -11.16
-0.50 2.90 -11.66
-0.40 2.90 -11.30
-0.30 2.90 -11.43
-0.20 2.90 -11.26
-0.10 2.90 -10.90
0.00 2.90 -11.37
0.10 2.90 -11.05
0.20 2.90 -11.17
0.30 2.90 -11.22
0.40 2.90 -11.04
0.50 2.90 -11.11
0.60 2.90 -11.18
0.70 2.90 -11.10
0.80 2.90 -11.07
0.90 2.90 -11.18
1.00 2.90 -10.76
1.10 2.90 -11.11
1.20 2.90 -11.11
1.30 2.90 -10.82
1.40 2.90 -10.95
1.50 2.90 -11.09
1.60 2.90 -10.95
1.70 2.90 -10.44
1.80 2.90 -10.90
1.90 2.90 -10.99
2.00 2.90 -10.87
2.10 2.90 -10.63
2.20 2.90 -10.64
2.30 2.90 -10.88
2.40 2.90 -10.84
2.50 2.90 -10.72
2.60 2.90 -10.49
2.70 2.90 -10.46
2.80 2.90 -10.71
2.90 2.90 -10.73
3.00 2.90 -10.64
3.10 2.90 -10.51
3.20 2.90 -10.19
3.30 2.90 -10.38
3.40 2.90 -10.57
3.50 2.90 -10.58
3.60 2.90 -10.50
3.70 2.90 -10.40
3.80 2.90 -10.22
3.90 2.90 -9.87
4.00 2.90 -10.30
4.10 2.90 -10.44
4.20 2.90 -10.40
4.30 2.90 -10.33
4.40 2.90 -10.24
4.50 2.90 -10.10
4.60 2.90 -9.73
4.70 2.90 -10.01
4.80 2.90 -10.19
4.90 2.90 -10.25
5.00 2.90 -10.20

-1.00 3.00 -12.31
-0.90 3.00 -12.34
-0.80 3.00 -12.23
-0.70 3.00 -12.05
-0.60 3.00 -11.59
-0.50 3.00 -11.51
-0.40 3.00 -11.62
-0.30 3.00 -11.40
-0.20 3.00 -11.28
-0.10 3.00 -10.95
0.00 3.00 -11.30
0.10 3.00 -10.48
0.20 3.00 -11.05
0.30 3.00 -11.11
0.40 3.00 -11.23
0.50 3.00 -10.68
0.60 3.00 -11.21
0.70 3.00 -10.39
0.80 3.00 -11.23
0.90 3.00 -11.00
1.00 3.00 -10.97
1.10 3.00 -11.15
1.20 3.00 -10.94
1.30 3.00 -10.82
1.40 3.00 -11.11
1.50 3.00 -10.98
1.60 3.00 -10.67
1.70 3.00 -10.84
1.80 3.00 -11.00
1.90 3.00 -10.89
2.00 3.00 -10.67
2.10 3.00 -10.58
2.20 3.00 -10.86
2.30 3.00 -10.84
2.40 3.00 -10.73
2.50 3.00 -10.51
2.60 3.00 -10.44
2.70 3.00 -10.71
2.80 3.00 -10.73
2.90 3.00 -10.64
3.00 3.00 -10.51
3.10 3.00 -10.17
3.20 3.00 -10.39
3.30 3.00 -10.58
3.40 3.00 -10.57
3.50 3.00 -10.50
3.60 3.00 -10.39
3.70 3.00 -10.20
3.80 3.00 -9.99
3.90 3.00 -10.33
4.00 3.00 -10.45
4.10 3.00 -10.39
4.20 3.00 -10.32
4.30 3.00 -10.23
4.40 3.00 -10.07
4.50 3.00 -9.26
4.60 3.00 -10.07
4.70 3.00 -10.22
4.80 3.00 -10.24
4.90 3.00 -10.19
5.00 3.00 -10.12

-1.00 3.10 -12.31
-0.90 3.10 -12.28
-0.80 3.10 -12.17
-0.70 3.10 -11.82
-0.60 3.10 -11.76
-0.50 3.10 -11.60
-0.40 3.10 -11.35
-0.30 3.10 -11.22
-0.20 3.10 -11.09
-0.10 3.10 -11.12
0.00 3.10 -11.24
0.10 3.10 -11.02
0.20 3.10 -10.63
0.30 3.10 -10.38
0.40 3.10 -11.11
0.50 3.10 -11.12
0.60 3.10 -11.03
0.70 3.10 -11.08
0.80 3.10 -11.11
0.90 3.10 -10.58
1.00 3.10 -11.15
1.10 3.10 -11.02
1.20 3.10 -10.42
1.30 3.10 -11.05
1.40 3.10 -11.01
1.50 3.10 -10.78
1.60 3.10 -10.75
1.70 3.10 -11.00
1.80 3.10 -10.91
1.90 3.10 -10.72
2.00 3.10 -10.46
2.10 3.10 -10.83
2.20 3.10 -10.85
2.30 3.10 -10.74
2.40 3.10 -10.53
2.50 3.10 -10.40
2.60 3.10 -10.70
2.70 3.10 -10.73
2.80 3.10 -10.64
2.90 3.10 -10.51
3.00 3.10 -10.17
3.10 3.10 -10.40
3.20 3.10 -10.59
3.30 3.10 -10.57
3.40 3.10 -10.50
3.50 3.10 -10.38
3.60 3.10 -10.18
3.70 3.10 -10.06
3.80 3.10 -10.35
3.90 3.10 -10.45
4.00 3.10 -10.39
4.10 3.10 -10.32
4.20 3.10 -10.21
4.30 3.10 -10.04
4.40 3.10 -9.66
4.50 3.10 -10.11
4.60 3.10 -10.25
4.70 3.10 -10.24
4.80 3.10 -10.18
4.90 3.10 -10.11
5.00 3.10 -10.01

-1.00 3.20 -12.31
-0.90 3.20 -12.22
-0.80 3.20 -12.10
-0.70 3.20 -11.74
-0.60 3.20 -11.23
-0.50 3.20 -11.49
-0.40 3.20 -11.42
-0.30 3.20 -11.42
-0.20 3.20 -11.30
-0.10 3.20 -10.81
0.00 3.20 -11.17
0.10 3.20 -10.82
0.20 3.20 -11.06
0.30 3.20 -11.05
0.40 3.20 -10.67
0.50 3.20 -11.17
0.60 3.20 -10.57
0.70 3.20 -11.17
0.80 3.20 -10.87
0.90 3.20 -11.03
1.00 3.20 -11.07
1.10 3.20 -10.74
1.20 3.20 -10.95
1.30 3.20 -11.04
1.40 3.20 -10.86
1.50 3.20 -10.56
1.60 3.20 -10.95
1.70 3.20 -10.92
1.80 3.20 -10.76
1.90 3.20 -10.14
2.00 3.20 -10.79
2.10 3.20 -10.86
2.20 3.20 -10.75
2.30 3.20 -10.56
2.40 3.20 -10.32
2.50 3.20 -10.68
2.60 3.20 -10.73
2.70 3.20 -10.65
2.80 3.20 -10.51
2.90 3.20 -10.19
3.00 3.20 -10.39
3.10 3.20 -10.59
3.20 3.20 -10.57
3.30 3.20 -10.49
3.40 3.20 -10.38
3.50 3.20 -10.16
3.60 3.20 -10.09
3.70 3.20 -10.36
3.80 3.20 -10.44
3.90 3.20 -10.39
4.00 3.20 -10.31
4.10 3.20 -10.20
4.20 3.20 -10.01
4.30 3.20 -9.82
4.40 3.20 -10.14
4.50 3.20 -10.27
4.60 3.20 -10.23
4.70 3.20 -10.18
4.80 3.20 -10.10
4.90 3.20 -10.00
5.00 3.20 -9.81

-1.00 3.30 -12.27
-0.90 3.30 -12.17
-0.80 3.30 -12.02
-0.70 3.30 -11.53
-0.60 3.30 -11.67
-0.50 3.30 -11.36
-0.40 3.30 -11.43
-0.30 3.30 -11.07
-0.20 3.30 -10.91
-0.10 3.30 -11.02
0.00 3.30 -11.11
0.10 3.30 -10.76
0.20 3.30 -11.04
0.30 3.30 -11.13
0.40 3.30 -10.99
0.50 3.30 -11.00
0.60 3.30 -11.04
0.70 3.30 -11.04
0.80 3.30 -10.79
0.90 3.30 -11.11
1.00 3.30 -10.91
1.10 3.30 -10.80
1.20 3.30 -11.06
1.30 3.30 -10.91
1.40 3.30 -10.35
1.50 3.30 -10.89
1.60 3.30 -10.94
1.70 3.30 -10.80
1.80 3.30 -10.36
1.90 3.30 -10.74
2.00 3.30 -10.86
2.10 3.30 -10.77
2.20 3.30 -10.60
2.30 3.30 -10.16
2.40 3.30 -10.65
2.50 3.30 -10.74
2.60 3.30 -10.65
2.70 3.30 -10.52
2.80 3.30 -10.22
2.90 3.30 -10.38
3.00 3.30 -10.58
3.10 3.30 -10.57
3.20 3.30 -10.49
3.30 3.30 -10.38
3.40 3.30 -10.15
3.50 3.30 -10.11
3.60 3.30 -10.37
3.70 3.30 -10.44
3.80 3.30 -10.38
3.90 3.30 -10.30
4.00 3.30 -10.19
4.10 3.30 -9.98
4.20 3.30 -9.90
4.30 3.30 -10.17
4.40 3.30 -10.28
4.50 3.30 -10.23
4.60 3.30 -10.17
4.70 3.30 -10.09
4.80 3.30 -9.98
4.90 3.30 -9.75
5.00 3.30 -9.72

-1.00 3.40 -12.21
-0.90 3.40 -12.11
-0.80 3.40 -11.91
-0.70 3.40 -11.52
-0.60 3.40 -11.37
-0.50 3.40 -11.52
-0.40 3.40 -10.70
-0.30 3.40 -11.25
-0.20 3.40 -11.15
-0.10 3.40 -10.94
0.00 3.40 -11.04
0.10 3.40 -10.98
0.20 3.40 -10.71
0.30 3.40 -10.94
0.40 3.40 -11.14
0.50 3.40 -10.01
0.60 3.40 -11.12
0.70 3.40 -10.77
0.80 3.40 -11.04
0.90 3.40 -11.00
1.00 3.40 -10.03
1.10 3.40 -11.00
1.20 3.40 -10.96
1.30 3.40 -10.68
1.40 3.40 -10.79
1.50 3.40 -10.96
1.60 3.40 -10.83
1.70 3.40 -10.55
1.80 3.40 -10.67
1.90 3.40 -10.87
2.00 3.40 -10.78
2.10 3.40 -10.63
2.20 3.40 -9.91
2.30 3.40 -10.62
2.40 3.40 -10.74
2.50 3.40 -10.66
2.60 3.40 -10.53
2.70 3.40 -10.27
2.80 3.40 -10.35
2.90 3.40 -10.57
3.00 3.40 -10.57
3.10 3.40 -10.50
3.20 3.40 -10.38
3.30 3.40 -10.15
3.40 3.40 -10.12
3.50 3.40 -10.38
3.60 3.40 -10.44
3.70 3.40 -10.38
3.80 3.40 -10.30
3.90 3.40 -10.18
4.00 3.40 -9.95
4.10 3.40 -9.94
4.20 3.40 -10.19
4.30 3.40 -10.28
4.40 3.40 -10.23
4.50 3.40 -10.17
4.60 3.40 -10.08
4.70 3.40 -9.96
4.80 3.40 -9.68
4.90 3.40 -9.79
5.00 3.40 -10.00

-1.00 3.50 -12.16
-0.90 3.50 -12.05
-0.80 3.50 -11.62
-0.70 3.50 -11.53
-0.60 3.50 -11.46
-0.50 3.50 -11.19
-0.40 3.50 -11.37
-0.30 3.50 -11.29
-0.20 3.50 -11.17
-0.10 3.50 -10.73
0.00 3.50 -10.97
0.10 3.50 -10.74
0.20 3.50 -10.84
0.30 3.50 -10.49
0.40 3.50 -11.01
0.50 3.50 -10.96
0.60 3.50 -10.99
0.70 3.50 -10.80
0.80 3.50 -11.05
0.90 3.50 -10.79
1.00 3.50 -10.88
1.10 3.50 -11.00
1.20 3.50 -10.80
1.30 3.50 -10.62
1.40 3.50 -10.95
1.50 3.50 -10.86
1.60 3.50 -10.66
1.70 3.50 -10.55
1.80 3.50 -10.84
1.90 3.50 -10.79
2.00 3.50 -10.66
2.10 3.50 -10.28
2.20 3.50 -10.57
2.30 3.50 -10.74
2.40 3.50 -10.67
2.50 3.50 -10.55
2.60 3.50 -10.31
2.70 3.50 -10.31
2.80 3.50 -10.56
2.90 3.50 -10.58
3.00 3.50 -10.50
3.10 3.50 -10.38
3.20 3.50 -10.16
3.30 3.50 -10.11
3.40 3.50 -10.38
3.50 3.50 -10.44
3.60 3.50 -10.38
3.70 3.50 -10.30
3.80 3.50 -10.18
3.90 3.50 -9.92
4.00 3.50 -9.98
4.10 3.50 -10.20
4.20 3.50 -10.28
4.30 3.50 -10.23
4.40 3.50 -10.16
4.50 3.50 -10.07
4.60 3.50 -9.94
4.70 3.50 -9.58
4.80 3.50 -9.85
4.90 3.50 -10.03
5.00 3.50 -10.10

-1.00 3.60 -12.10
-0.90 3.60 -11.99
-0.80 3.60 -11.39
-0.70 3.60 -11.48
-0.60 3.60 -11.47
-0.50 3.60 -11.34
-0.40 3.60 -11.31
-0.30 3.60 -10.96
-0.20 3.60 -10.77
-0.10 3.60 -11.02
0.00 3.60 -10.91
0.10 3.60 -10.61
0.20 3.60 -11.02
0.30 3.60 -10.95
0.40 3.60 -10.72
0.50 3.60 -11.08
0.60 3.60 -10.72
0.70 3.60 -11.01
0.80 3.60 -10.93
0.90 3.60 -10.58
1.00 3.60 -11.02
1.10 3.60 -10.88
1.20 3.60 -10.24
1.30 3.60 -10.87
1.40 3.60 -10.89
1.50 3.60 -10.73
1.60 3.60 -10.26
1.70 3.60 -10.78
1.80 3.60 -10.81
1.90 3.60 -10.69
2.00 3.60 -10.42
2.10 3.60 -10.51
2.20 3.60 -10.73
2.30 3.60 -10.68
2.40 3.60 -10.56
2.50 3.60 -10.35
2.60 3.60 -10.25
2.70 3.60 -10.54
2.80 3.60 -10.58
2.90 3.60 -10.50
3.00 3.60 -10.39
3.10 3.60 -10.18
3.20 3.60 -10.09
3.30 3.60 -10.37
3.40 3.60 -10.44
3.50 3.60 -10.38
3.60 3.60 -10.30
3.70 3.60 -10.18
3.80 3.60 -9.91
3.90 3.60 -9.99
4.00 3.60 -10.21
4.10 3.60 -10.28
4.20 3.60 -10.22
4.30 3.60 -10.16
4.40 3.60 -10.06
4.50 3.60 -9.92
4.60 3.60 -9.42
4.70 3.60 -9.88
4.80 3.60 -10.05
4.90 3.60 -10.09
5.00 3.60 -10.05

-1.00 3.70 -12.05
-0.90 3.70 -11.93
-0.80 3.70 -11.56
-0.70 3.70 -11.25
-0.60 3.70 -10.93
-0.50 3.70 -11.39
-0.40 3.70 -10.82
-0.30 3.70 -11.10
-0.20 3.70 -11.02
-0.10 3.70 -10.79
0.00 3.70 -10.85
0.10 3.70 -10.86
0.20 3.70 -10.89
0.30 3.70 -11.02
0.40 3.70 -10.78
0.50 3.70 -10.96
0.60 3.70 -10.74
0.70 3.70 -11.00
0.80 3.70 -10.69
0.90 3.70 -10.90
1.00 3.70 -10.93
1.10 3.70 -10.67
1.20 3.70 -10.75
1.30 3.70 -10.91
1.40 3.70 -10.78
1.50 3.70 -10.38
1.60 3.70 -10.71
1.70 3.70 -10.82
1.80 3.70 -10.71
1.90 3.70 -10.50
2.00 3.70 -10.41
2.10 3.70 -10.69
2.20 3.70 -10.68
2.30 3.70 -10.58
2.40 3.70 -10.40
2.50 3.70 -10.15
2.60 3.70 -10.51
2.70 3.70 -10.58
2.80 3.70 -10.51
2.90 3.70 -10.40
3.00 3.70 -10.20
3.10 3.70 -10.06
3.20 3.70 -10.36
3.30 3.70 -10.44
3.40 3.70 -10.38
3.50 3.70 -10.30
3.60 3.70 -10.18
3.70 3.70 -9.90
3.80 3.70 -10.00
3.90 3.70 -10.22
4.00 3.70 -10.28
4.10 3.70 -10.22
4.20 3.70 -10.15
4.30 3.70 -10.06
4.40 3.70 -9.91
4.50 3.70 -8.93
4.60 3.70 -9.91
4.70 3.70 -10.07
4.80 3.70 -10.09
4.90 3.70 -10.04
5.00 3.70 -9.99

-1.00 3.80 -11.99
-0.90 3.80 -11.86
-0.80 3.80 -11.18
-0.70 3.80 -11.50
-0.60 3.80 -11.39
-0.50 3.80 -11.12
-0.40 3.80 -11.21
-0.30 3.80 -11.22
-0.20 3.80 -11.11
-0.10 3.80 -10.65
0.00 3.80 -10.78
0.10 3.80 -10.78
0.20 3.80 -10.54
0.30 3.80 -10.87
0.40 3.80 -10.97
0.50 3.80 -10.75
0.60 3.80 -10.96
0.70 3.80 -10.88
0.80 3.80 -10.65
0.90 3.80 -10.97
1.00 3.80 -10.80
1.10 3.80 -10.49
1.20 3.80 -10.90
1.30 3.80 -10.82
1.40 3.80 -10.58
1.50 3.80 -10.59
1.60 3.80 -10.83
1.70 3.80 -10.74
1.80 3.80 -10.57
1.90 3.80 -10.19
2.00 3.80 -10.64
2.10 3.80 -10.69
2.20 3.80 -10.60
2.30 3.80 -10.43
2.40 3.80 -9.90
2.50 3.80 -10.48
2.60 3.80 -10.59
2.70 3.80 -10.52
2.80 3.80 -10.41
2.90 3.80 -10.22
3.00 3.80 -9.99
3.10 3.80 -10.35
3.20 3.80 -10.44
3.30 3.80 -10.38
3.40 3.80 -10.30
3.50 3.80 -10.18
3.60 3.80 -9.91
3.70 3.80 -10.00
3.80 3.80 -10.22
3.90 3.80 -10.28
4.00 3.80 -10.22
4.10 3.80 -10.15
4.20 3.80 -10.05
4.30 3.80 -9.89
4.40 3.80 -9.32
4.50 3.80 -9.93
4.60 3.80 -10.08
4.70 3.80 -10.09
4.80 3.80 -10.04
4.90 3.80 -9.98
5.00 3.80 -9.90

-1.00 3.90 -11.94
-0.90 3.90 -11.79
-0.80 3.90 -11.47
-0.70 3.90 -11.24
-0.60 3.90 -11.35
-0.50 3.90 -11.14
-0.40 3.90 -11.25
-0.30 3.90 -11.03
-0.20 3.90 -10.88
-0.10 3.90 -10.91
0.00 3.90 -10.72
0.10 3.90 -10.35
0.20 3.90 -10.73
0.30 3.90 -10.50
0.40 3.90 -10.95
0.50 3.90 -10.56
0.60 3.90 -10.96
0.70 3.90 -10.62
0.80 3.90 -10.88
0.90 3.90 -10.87
1.00 3.90 -10.51
1.10 3.90 -10.79
1.20 3.90 -10.85
1.30 3.90 -10.68
1.40 3.90 -10.34
1.50 3.90 -10.77
1.60 3.90 -10.76
1.70 3.90 -10.62
1.80 3.90 -10.13
1.90 3.90 -10.58
2.00 3.90 -10.70
2.10 3.90 -10.61
2.20 3.90 -10.47
2.30 3.90 -9.97
2.40 3.90 -10.44
2.50 3.90 -10.59
2.60 3.90 -10.52
2.70 3.90 -10.42
2.80 3.90 -10.25
2.90 3.90 -9.87
3.00 3.90 -10.33
3.10 3.90 -10.45
3.20 3.90 -10.39
3.30 3.90 -10.30
3.40 3.90 -10.18
3.50 3.90 -9.92
3.60 3.90 -9.99
3.70 3.90 -10.22
3.80 3.90 -10.28
3.90 3.90 -10.22
4.00 3.90 -10.15
4.10 3.90 -10.05
4.20 3.90 -9.89
4.30 3.90 -9.45
4.40 3.90 -9.95
4.50 3.90 -10.09
4.60 3.90 -10.09
4.70 3.90 -10.04
4.80 3.90 -9.98
4.90 3.90 -9.89
5.00 3.90 -9.76

-1.00 4.00 -11.89
-0.90 4.00 -11.69
-0.80 4.00 -10.74
-0.70 4.00 -11.24
-0.60 4.00 -11.00
-0.50 4.00 -11.32
-0.40 4.00 -11.03
-0.30 4.00 -10.67
-0.20 4.00 -10.70
-0.10 4.00 -10.78
0.00 4.00 -10.65
0.10 4.00 -10.65
0.20 4.00 -10.90
0.30 4.00 -10.73
0.40 4.00 -10.81
0.50 4.00 -10.86
0.60 4.00 -10.84
0.70 4.00 -10.62
0.80 4.00 -10.92
0.90 4.00 -10.73
1.00 4.00 -10.61
1.10 4.00 -10.88
1.20 4.00 -10.75
1.30 4.00 -10.35
1.40 4.00 -10.68
1.50 4.00 -10.78
1.60 4.00 -10.66
1.70 4.00 -10.39
1.80 4.00 -10.49
1.90 4.00 -10.71
2.00 4.00 -10.63
2.10 4.00 -10.50
2.20 4.00 -10.19
2.30 4.00 -10.38
2.40 4.00 -10.58
2.50 4.00 -10.53
2.60 4.00 -10.43
2.70 4.00 -10.28
2.80 4.00 -9.37
2.90 4.00 -10.30
3.00 4.00 -10.45
3.10 4.00 -10.39
3.20 4.00 -10.31
3.30 4.00 -10.19
3.40 4.00 -9.95
3.50 4.00 -9.98
3.60 4.00 -10.21
3.70 4.00 -10.28
3.80 4.00 -10.22
3.90 4.00 -10.15
4.00 4.00 -10.05
4.10 4.00 -9.88
4.20 4.00 -9.50
4.30 4.00 -9.96
4.40 4.00 -10.10
4.50 4.00 -10.09
4.60 4.00 -10.04
4.70 4.00 -9.97
4.80 4.00 -9.88
4.90 4.00 -9.75
5.00 4.00 -9.35

-1.00 4.10 -11.83
-0.90 4.10 -11.54
-0.80 4.10 -11.42
-0.70 4.10 -11.38
-0.60 4.10 -11.19
-0.50 4.10 -11.15
-0.40 4.10 -10.85
-0.30 4.10 -11.06
-0.20 4.10 -10.98
-0.10 4.10 -10.10
0.00 4.10 -10.59
0.10 4.10 -10.80
0.20 4.10 -10.82
0.30 4.10 -10.90
0.40 4.10 -10.40
0.50 4.10 -10.93
0.60 4.10 -10.62
0.70 4.10 -10.84
0.80 4.10 -10.82
0.90 4.10 -10.31
1.00 4.10 -10.80
1.10 4.10 -10.80
1.20 4.10 -10.57
1.30 4.10 -10.54
1.40 4.10 -10.79
1.50 4.10 -10.69
1.60 4.10 -10.50
1.70 4.10 -10.34
1.80 4.10 -10.66
1.90 4.10 -10.64
2.00 4.10 -10.53
2.10 4.10 -10.30
2.20 4.10 -10.29
2.30 4.10 -10.54
2.40 4.10 -10.54
2.50 4.10 -10.45
2.60 4.10 -10.31
2.70 4.10 -9.85
2.80 4.10 -10.26
2.90 4.10 -10.44
3.00 4.10 -10.39
3.10 4.10 -10.32
3.20 4.10 -10.20
3.30 4.10 -9.98
3.40 4.10 -9.94
3.50 4.10 -10.20
3.60 4.10 -10.28
3.70 4.10 -10.22
3.80 4.10 -10.15
3.90 4.10 -10.05
4.00 4.10 -9.88
4.10 4.10 -9.52
4.20 4.10 -9.96
4.30 4.10 -10.10
4.40 4.10 -10.09
4.50 4.10 -10.04
4.60 4.10 -9.97
4.70 4.10 -9.88
4.80 4.10 -9.73
4.90 4.10 -9.22
5.00 4.10 -9.70

-1.00 4.20 -11.78
-0.90 4.20 -10.69
-0.80 4.20 -11.25
-0.70 4.20 -11.16
-0.60 4.20 -11.29
-0.50 4.20 -10.52
-0.40 4.20 -11.13
-0.30 4.20 -11.06
-0.20 4.20 -10.94
-0.10 4.20 -10.71
0.00 4.20 -10.53
0.10 4.20 -10.65
0.20 4.20 -10.62
0.30 4.20 -10.85
0.40 4.20 -10.68
0.50 4.20 -10.82
0.60 4.20 -10.51
0.70 4.20 -10.88
0.80 4.20 -10.67
0.90 4.20 -10.63
1.00 4.20 -10.83
1.10 4.20 -10.68
1.20 4.20 -10.07
1.30 4.20 -10.72
1.40 4.20 -10.72
1.50 4.20 -10.57
1.60 4.20 -9.05
1.70 4.20 -10.59
1.80 4.20 -10.66
1.90 4.20 -10.56
2.00 4.20 -10.37
2.10 4.20 -10.12
2.20 4.20 -10.50
2.30 4.20 -10.54
2.40 4.20 -10.46
2.50 4.20 -10.33
2.60 4.20 -10.02
2.70 4.20 -10.21
2.80 4.20 -10.41
2.90 4.20 -10.40
3.00 4.20 -10.32
3.10 4.20 -10.21
3.20 4.20 -10.01
3.30 4.20 -9.90
3.40 4.20 -10.19
3.50 4.20 -10.28
3.60 4.20 -10.22
3.70 4.20 -10.15
3.80 4.20 -10.05
3.90 4.20 -9.89
4.00 4.20 -9.50
4.10 4.20 -9.96
4.20 4.20 -10.10
4.30 4.20 -10.09
4.40 4.20 -10.03
4.50 4.20 -9.97
4.60 4.20 -9.87
4.70 4.20 -9.72
4.80 4.20 -8.96
4.90 4.20 -9.72
5.00 4.20 -9.88

-1.00 4.30 -11.72
-0.90 4.30 -11.19
-0.80 4.30 -10.99
-0.70 4.30 -10.98
-0.60 4.30 -11.11
-0.50 4.30 -11.09
-0.40 4.30 -11.09
-0.30 4.30 -10.87
-0.20 4.30 -10.72
-0.10 4.30 -10.80
0.00 4.30 -10.47
0.10 4.30 -10.28
0.20 4.30 -10.37
0.30 4.30 -10.69
0.40 4.30 -10.84
0.50 4.30 -10.65
0.60 4.30 -10.77
0.70 4.30 -10.78
0.80 4.30 -10.12
0.90 4.30 -10.79
1.00 4.30 -10.74
1.10 4.30 -10.45
1.20 4.30 -10.60
1.30 4.30 -10.74
1.40 4.30 -10.62
1.50 4.30 -10.33
1.60 4.30 -10.49
1.70 4.30 -10.67
1.80 4.30 -10.58
1.90 4.30 -10.43
2.00 4.30 -9.66
2.10 4.30 -10.44
2.20 4.30 -10.55
2.30 4.30 -10.48
2.40 4.30 -10.36
2.50 4.30 -10.12
2.60 4.30 -10.14
2.70 4.30 -10.38
2.80 4.30 -10.40
2.90 4.30 -10.33
3.00 4.30 -10.23
3.10 4.30 -10.04
3.20 4.30 -9.82
3.30 4.30 -10.17
3.40 4.30 -10.28
3.50 4.30 -10.23
3.60 4.30 -10.16
3.70 4.30 -10.06
3.80 4.30 -9.89
3.90 4.30 -9.45
4.00 4.30 -9.96
4.10 4.30 -10.10
4.20 4.30 -10.09
4.30 4.30 -10.03
4.40 4.30 -9.97
4.50 4.30 -9.87
4.60 4.30 -9.72
4.70 4.30 -8.87
4.80 4.30 -9.74
4.90 4.30 -9.89
5.00 4.30 -9.92

-1.00 4.40 -11.67
-0.90 4.40 -11.20
-0.80 4.40 -11.32
-0.70 4.40 -11.26
-0.60 4.40 -10.52
-0.50 4.40 -11.16
-0.40 4.40 -10.88
-0.30 4.40 -10.52
-0.20 4.40 -10.58
-0.10 4.40 -10.63
0.00 4.40 -10.40
0.10 4.40 -10.50
0.20 4.40 -10.69
0.30 4.40 -10.21
0.40 4.40 -10.82
0.50 4.40 -10.01
0.60 4.40 -10.84
0.70 4.40 -10.63
0.80 4.40 -10.60
0.90 4.40 -10.78
1.00 4.40 -10.61
1.10 4.40 -10.35
1.20 4.40 -10.74
1.30 4.40 -10.66
1.40 4.40 -10.47
1.50 4.40 -10.32
1.60 4.40 -10.64
1.70 4.40 -10.60
1.80 4.40 -10.47
1.90 4.40 -10.16
2.00 4.40 -10.36
2.10 4.40 -10.56
2.20 4.40 -10.49
2.30 4.40 -10.38
2.40 4.40 -10.19
2.50 4.40 -10.03
2.60 4.40 -10.35
2.70 4.40 -10.40
2.80 4.40 -10.34
2.90 4.40 -10.24
3.00 4.40 -10.07
3.10 4.40 -9.66
3.20 4.40 -10.14
3.30 4.40 -10.28
3.40 4.40 -10.23
3.50 4.40 -10.16
3.60 4.40 -10.06
3.70 4.40 -9.91
3.80 4.40 -9.32
3.90 4.40 -9.95
4.00 4.40 -10.10
4.10 4.40 -10.09
4.20 4.40 -10.03
4.30 4.40 -9.97
4.40 4.40 -9.87
4.50 4.40 -9.71
4.60 4.40 -9.07
4.70 4.40 -9.75
4.80 4.40 -9.90
4.90 4.40 -9.92
5.00 4.40 -9.88

-1.00 4.50 -11.61
-0.90 4.50 -11.06
-0.80 4.50 -11.15
-0.70 4.50 -11.16
-0.60 4.50 -11.10
-0.50 4.50 -11.00
-0.40 4.50 -10.64
-0.30 4.50 -10.90
-0.20 4.50 -10.84
-0.10 4.50 -9.81
0.00 4.50 -10.34
0.10 4.50 -10.66
0.20 4.50 -10.78
0.30 4.50 -10.60
0.40 4.50 -10.69
0.50 4.50 -10.65
0.60 4.50 -10.75
0.70 4.50 -10.18
0.80 4.50 -10.76
0.90 4.50 -10.69
1.00 4.50 -10.33
1.10 4.50 -10.62
1.20 4.50 -10.69
1.30 4.50 -10.55
1.40 4.50 -9.90
1.50 4.50 -10.55
1.60 4.50 -10.62
1.70 4.50 -10.51
1.80 4.50 -10.30
1.90 4.50 -10.23
2.00 4.50 -10.51
2.10 4.50 -10.50
2.20 4.50 -10.40
2.30 4.50 -10.24
2.40 4.50 -9.77
2.50 4.50 -10.30
2.60 4.50 -10.41
2.70 4.50 -10.35
2.80 4.50 -10.25
2.90 4.50 -10.10
3.00 4.50 -9.26
3.10 4.50 -10.11
3.20 4.50 -10.27
3.30 4.50 -10.23
3.40 4.50 -10.17
3.50 4.50 -10.07
3.60 4.50 -9.92
3.70 4.50 -8.93
3.80 4.50 -9.93
3.90 4.50 -10.09
4.00 4.50 -10.09
4.10 4.50 -10.04
4.20 4.50 -9.97
4.30 4.50 -9.87
4.40 4.50 -9.71
4.50 4.50 -9.11
4.60 4.50 -9.75
4.70 4.50 -9.90
4.80 4.50 -9.92
4.90 4.50 -9.88
5.00 4.50 -9.83

-1.00 4.60 -11.56
-0.90 4.60 -11.11
-0.80 4.60 -10.18
-0.70 4.60 -10.86
-0.60 4.60 -11.13
-0.50 4.60 -10.56
-0.40 4.60 -10.96
-0.30 4.60 -10.95
-0.20 4.60 -10.84
-0.10 4.60 -10.59
0.00 4.60 -10.28
0.10 4.60 -10.60
0.20 4.60 -10.66
0.30 4.60 -10.75
0.40 4.60 -10.46
0.50 4.60 -10.78
0.60 4.60 -10.62
0.70 4.60 -10.54
0.80 4.60 -10.74
0.90 4.60 -10.55
1.00 4.60 -10.41
1.10 4.60 -10.72
1.20 4.60 -10.60
1.30 4.60 -10.35
1.40 4.60 -10.42
1.50 4.60 -10.63
1.60 4.60 -10.54
1.70 4.60 -10.38
1.80 4.60 -9.90
1.90 4.60 -10.44
2.00 4.60 -10.51
2.10 4.60 -10.42
2.20 4.60 -10.28
2.30 4.60 -9.84
2.40 4.60 -10.24
2.50 4.60 -10.41
2.60 4.60 -10.35
2.70 4.60 -10.27
2.80 4.60 -10.13
2.90 4.60 -9.73
3.00 4.60 -10.07
3.10 4.60 -10.25
3.20 4.60 -10.23
3.30 4.60 -10.17
3.40 4.60 -10.08
3.50 4.60 -9.94
3.60 4.60 -9.42
3.70 4.60 -9.91
3.80 4.60 -10.08
3.90 4.60 -10.09
4.00 4.60 -10.04
4.10 4.60 -9.97
4.20 4.60 -9.87
4.30 4.60 -9.72
4.40 4.60 -9.07
4.50 4.60 -9.75
4.60 4.60 -9.90
4.70 4.60 -9.92
4.80 4.60 -9.88
4.90 4.60 -9.83
5.00 4.60 -9.75

-1.00 4.70 -11.50
-0.90 4.70 -11.13
-0.80 4.70 -11.12
-0.70 4.70 -10.94
-0.60 4.70 -10.97
-0.50 4.70 -10.89
-0.40 4.70 -10.98
-0.30 4.70 -10.81
-0.20 4.70 -10.68
-0.10 4.70 -10.70
0.00 4.70 -10.22
0.10 4.70 -10.41
0.20 4.70 -10.46
0.30 4.70 -10.72
0.40 4.70 -10.38
0.50 4.70 -10.73
0.60 4.70 -10.32
0.70 4.70 -10.70
0.80 4.70 -10.65
0.90 4.70 -10.22
1.00 4.70 -10.61
1.10 4.70 -10.64
1.20 4.70 -10.48
1.30 4.70 -10.14
1.40 4.70 -10.58
1.50 4.70 -10.57
1.60 4.70 -10.44
1.70 4.70 -10.08
1.80 4.70 -10.36
1.90 4.70 -10.52
2.00 4.70 -10.44
2.10 4.70 -10.32
2.20 4.70 -10.05
2.30 4.70 -10.16
2.40 4.70 -10.38
2.50 4.70 -10.36
2.60 4.70 -10.28
2.70 4.70 -10.16
2.80 4.70 -9.88
2.90 4.70 -10.01
3.00 4.70 -10.22
3.10 4.70 -10.24
3.20 4.70 -10.18
3.30 4.70 -10.09
3.40 4.70 -9.96
3.50 4.70 -9.58
3.60 4.70 -9.88
3.70 4.70 -10.07
3.80 4.70 -10.09
3.90 4.70 -10.04
4.00 4.70 -9.97
4.10 4.70 -9.88
4.20 4.70 -9.72
4.30 4.70 -8.87
4.40 4.70 -9.75
4.50 4.70 -9.90
4.60 4.70 -9.92
4.70 4.70 -9.88
4.80 4.70 -9.82
4.90 4.70 -9.75
5.00 4.70 -9.65

-1.00 4.80 -11.45
-0.90 4.80 -10.46
-0.80 4.80 -11.12
-0.70 4.80 -11.13
-0.60 4.80 -10.41
-0.50 4.80 -11.04
-0.40 4.80 -10.84
-0.30 4.80 -10.49
-0.20 4.80 -10.17
-0.10 4.80 -10.57
0.00 4.80 -10.16
0.10 4.80 -10.02
0.20 4.80 -10.18
0.30 4.80 -10.60
0.40 4.80 -10.63
0.50 4.80 -10.62
0.60 4.80 -10.42
0.70 4.80 -10.70
0.80 4.80 -10.51
0.90 4.80 -10.40
1.00 4.80 -10.67
1.10 4.80 -10.55
1.20 4.80 -10.21
1.30 4.80 -10.47
1.40 4.80 -10.59
1.50 4.80 -10.48
1.60 4.80 -10.26
1.70 4.80 -10.21
1.80 4.80 -10.49
1.90 4.80 -10.46
2.00 4.80 -10.35
2.10 4.80 -10.16
2.20 4.80 -10.02
2.30 4.80 -10.33
2.40 4.80 -10.37
2.50 4.80 -10.30
2.60 4.80 -10.18
2.70 4.80 -9.96
2.80 4.80 -9.92
2.90 4.80 -10.19
3.00 4.80 -10.24
3.10 4.80 -10.18
3.20 4.80 -10.10
3.30 4.80 -9.98
3.40 4.80 -9.68
3.50 4.80 -9.85
3.60 4.80 -10.05
3.70 4.80 -10.09
3.80 4.80 -10.04
3.90 4.80 -9.98
4.00 4.80 -9.88
4.10 4.80 -9.73
4.20 4.80 -8.96
4.30 4.80 -9.74
4.40 4.80 -9.90
4.50 4.80 -9.92
4.60 4.80 -9.88
4.70 4.80 -9.82
4.80 4.80 -9.75
4.90 4.80 -9.65
5.00 4.80 -9.46

-1.00 4.90 -11.39
-0.90 4.90 -11.06
-0.80 4.90 -10.91
-0.70 4.90 -11.01
-0.60 4.90 -10.89
-0.50 4.90 -10.92
-0.40 4.90 -10.50
-0.30 4.90 -10.62
-0.20 4.90 -10.60
-0.10 4.90 -10.29
0.00 4.90 -10.10
0.10 4.90 -10.44
0.20 4.90 -10.53
0.30 4.90 -10.37
0.40 4.90 -10.71
0.50 4.90 -10.43
0.60 4.90 -10.61
0.70 4.90 -10.61
0.80 4.90 -10.19
0.90 4.90 -10.58
1.00 4.90 -10.60
1.10 4.90 -10.41
1.20 4.90 -10.26
1.30 4.90 -10.59
1.40 4.90 -10.51
1.50 4.90 -10.36
1.60 4.90 -9.80
1.70 4.90 -10.41
1.80 4.90 -10.47
1.90 4.90 -10.38
2.00 4.90 -10.22
2.10 4.90 -9.61
2.20 4.90 -10.27
2.30 4.90 -10.38
2.40 4.90 -10.31
2.50 4.90 -10.21
2.60 4.90 -10.03
2.70 4.90 -9.78
2.80 4.90 -10.15
2.90 4.90 -10.25
3.00 4.90 -10.19
3.10 4.90 -10.11
3.20 4.90 -10.00
3.30 4.90 -9.75
3.40 4.90 -9.79
3.50 4.90 -10.03
3.60 4.90 -10.09
3.70 4.90 -10.04
3.80 4.90 -9.98
3.90 4.90 -9.89
4.00 4.90 -9.75
4.10 4.90 -9.22
4.20 4.90 -9.72
4.30 4.90 -9.89
4.40 4.90 -9.92
4.50 4.90 -9.88
4.60 4.90 -9.83
4.70 4.90 -9.75
4.80 4.90 -9.65
4.90 4.90 -9.46
5.00 4.90 -9.26

-1.00 5.00 -11.34
-0.90 5.00 -11.01
-0.80 5.00 -10.68
-0.70 5.00 -10.78
-0.60 5.00 -11.02
-0.50 5.00 -10.73
-0.40 5.00 -10.67
-0.30 5.00 -10.80
-0.20 5.00 -10.74
-0.10 5.00 -10.32
0.00 5.00 -10.04
0.10 5.00 -10.56
0.20 5.00 -10.64
0.30 5.00 -10.25
0.40 5.00 -10.62
0.50 5.00 -10.07
0.60 5.00 -10.67
0.70 5.00 -10.49
0.80 5.00 -10.35
0.90 5.00 -10.63
1.00 5.00 -10.50
1.10 5.00 -10.04
1.20 5.00 -10.48
1.30 5.00 -10.54
1.40 5.00 -10.42
1.50 5.00 -10.11
1.60 5.00 -10.30
1.70 5.00 -10.48
1.80 5.00 -10.41
1.90 5.00 -10.28
2.00 5.00 -9.93
2.10 5.00 -10.19
2.20 5.00 -10.38
2.30 5.00 -10.32
2.40 5.00 -10.23
2.50 5.00 -10.08
2.60 5.00 -8.72
2.70 5.00 -10.10
2.80 5.00 -10.25
2.90 5.00 -10.20
3.00 5.00 -10.12
3.10 5.00 -10.01
3.20 5.00 -9.81
3.30 5.00 -9.72
3.40 5.00 -10.00
3.50 5.00 -10.10
3.60 5.00 -10.05
3.70 5.00 -9.99
3.80 5.00 -9.90
3.90 5.00 -9.76
4.00 5.00 -9.35
4.10 5.00 -9.70
4.20 5.00 -9.88
4.30 5.00 -9.92
4.40 5.00 -9.88
4.50 5.00 -9.83
4.60 5.00 -9.75
4.70 5.00 -9.65
4.80 5.00 -9.46
4.90 5.00 -9.26
5.00 5.00 -9.60



==> Experiment10/data_exp1_1.txt <==
-1.00 -1.00 -11.63
-0.90 -1.00 -11.55
-0.80 -1.00 -11.76
-0.70 -1.00 -11.65
-0.60 -1.00 -11.84
-0.50 -1.00 -11.89
-0.40 -1.00 -11.64
-0.30 -1.00 -11.46
-0.20 -1.00 -11.88
-0.10 -1.00 -11.81
0.00 -1.00 -11.88
0.10 -1.00 -11.75
0.20 -1.00 -11.80
0.30 -1.00 -11.54
0.40 -1.00 -11.86
0.50 -1.00 -11.72
0.60 -1.00 -11.73
0.70 -1.00 -11.52
0.80 -1.00 -11.83
0.90 -1.00 -11.58
1.00 -1.00 -11.69
1.10 -1.00 -11.60
1.20 -1.00 -11.62
1.30 -1.00 -11.89
1.40 -1.00 -11.79
1.50 -1.00 -11.92
1.60 -1.00 -11.67
1.70 -1.00 -11.95
1.80 -1.00 -11.68
1.90 -1.00 -11.89
2.00 -1.00 -11.72
2.10 -1.00 -11.72
2.20 -1.00 -11.80
2.30 -1.00 -11.73
2.40 -1.00 -11.58
2.50 -1.00 -11.87
2.60 -1.00 -11.65
2.70 -1.00 -11.63
2.80 -1.00 -11.97
2.90 -1.00 -11.59
3.00 -1.00 -11.56
3.10 -1.00 -11.89
3.20 -1.00 -11.76
3.30 -1.00 -11.86
3.40 -1.00 -11.92
3.50 -1.00 -11.69
3.60 -1.00 -11.64
3.70 -1.00 -11.68
3.80 -1.00 -11.69
3.90 -1.00 -11.65
4.00 -1.00 -11.65
4.10 -1.00 -11.86
4.20 -1.00 -11.57
4.30 -1.00 -11.74
4.40 -1.00 -11.94
4.50 -1.00 -11.87
4.60 -1.00 -11.41
4.70 -1.00 -11.56
4.80 -1.00 -11.60
4.90 -1.00 -11.69
5.00 -1.00 -11.78

-1.00 -0.90 -11.81
-0.90 -0.90 -11.62
-0.80 -0.90 -11.76
-0.70 -0.90 -11.66
-0.60 -0.90 -11.75
-0.50 -0.90 -11.83
-0.40 -0.90 -11.50
-0.30 -0.90 -11.66
-0.20 -0.90 -11.68
-0.10 -0.90 -11.70
0.00 -0.90 -11.53
0.10 -0.90 -11.90
0.20 -0.90 -11.79
0.30 -0.90 -11.72
0.40 -0.90 -11.86
0.50 -0.90 -11.85
0.60 -0.90 -11.85
0.70 -0.90 -11.77
0.80 -0.90 -11.75
0.90 -0.90 -11.64
1.00 -0.90 -11.90
1.10 -0.90 -11.80
1.20 -0.90 -12.06
1.30 -0.90 -11.72
1.40 -0.90 -11.94
1.50 -0.90 -11.73
1.60 -0.90 -11.88
1.70 -0.90 -11.82
1.80 -0.90 -11.67
1.90 -0.90 -11.77
2.00 -0.90 -11.64
2.10 -0.90 -11.74
2.20 -0.90 -11.75
2.30 -0.90 -11.75
2.40 -0.90 -11.61
2.50 -0.90 -11.99
2.60 -0.90 -11.67
2.70 -0.90 -11.70
2.80 -0.90 -11.64
2.90 -0.90 -11.73
3.00 -0.90 -11.85
3.10 -0.90 -12.00
3.20 -0.90 -11.84
3.30 -0.90 -11.55
3.40 -0.90 -11.88
3.50 -0.90 -11.69
3.60 -0.90 -11.77
3.70 -0.90 -11.82
3.80 -0.90 -11.78
3.90 -0.90 -11.78
4.00 -0.90 -11.77
4.10 -0.90 -11.77
4.20 -0.90 -11.52
4.30 -0.90 -11.93
4.40 -0.90 -11.90
4.50 -0.90 -11.91
4.60 -0.90 -11.65
4.70 -0.90 -11.74
4.80 -0.90 -11.76
4.90 -0.90 -11.75
5.00 -0.90 -11.81

-1.00 -0.80 -11.83
-0.90 -0.80 -11.71
-0.80 -0.80 -11.70
-0.70 -0.80 -11.63
-0.60 -0.80 -11.71
-0.50 -0.80 -11.84
-0.40 -0.80 -11.81
-0.30 -0.80 -11.72
-0.20 -0.80 -11.63
-0.10 -0.80 -11.86
0.00 -0.80 -11.58
0.10 -0.80 -11.81
0.20 -0.80 -11.71
0.30 -0.80 -11.52
0.40 -0.80 -11.72
0.50 -0.80 -11.72
0.60 -0.80 -11.88
0.70 -0.80 -11.86
0.80 -0.80 -11.72
0.90 -0.80 -11.96
1.00 -0.80 -11.71
1.10 -0.80 -11.70
1.20 -0.80 -11.66
1.30 -0.80 -11.71
1.40 -0.80 -11.71
1.50 -0.80 -11.60
1.60 -0.80 -11.68
1.70 -0.80 -11.92
1.80 -0.80 -11.70
1.90 -0.80 -11.70
2.00 -0.80 -11.74
2.10 -0.80 -11.75
2.20 -0.80 -11.91
2.30 -0.80 -11.66
2.40 -0.80 -11.75
2.50 -0.80 -11.84
2.60 -0.80 -11.88
2.70 -0.80 -11.75
2.80 -0.80 -11.70
2.90 -0.80 -11.72
3.00 -0.80 -11.73
3.10 -0.80 -11.78
3.20 -0.80 -11.89
3.30 -0.80 -11.63
3.40 -0.80 -11.71
3.50 -0.80 -11.60
3.60 -0.80 -11.71
3.70 -0.80 -11.81
3.80 -0.80 -11.63
3.90 -0.80 -11.85
4.00 -0.80 -11.77
4.10 -0.80 -11.90
4.20 -0.80 -11.78
4.30 -0.80 -11.68
4.40 -0.80 -11.73
4.50 -0.80 -11.78
4.60 -0.80 -11.78
4.70 -0.80 -11.85
4.80 -0.80 -11.63
4.90 -0.80 -11.81
5.00 -0.80 -11.85

-1.00 -0.70 -11.75
-0.90 -0.70 -11.72
-0.80 -0.70 -11.70
-0.70 -0.70 -11.78
-0.60 -0.70 -11.74
-0.50 -0.70 -11.68
-0.40 -0.70 -11.80
-0.30 -0.70 -11.85
-0.20 -0.70 -11.93
-0.10 -0.70 -11.64
0.00 -0.70 -11.81
0.10 -0.70 -11.88
0.20 -0.70 -11.77
0.30 -0.70 -11.91
0.40 -0.70 -11.95
0.50 -0.70 -11.76
0.60 -0.70 -11.87
0.70 -0.70 -11.68
0.80 -0.70 -11.71
0.90 -0.70 -11.71
1.00 -0.70 -11.65
1.10 -0.70 -11.90
1.20 -0.70 -11.91
1.30 -0.70 -11.65
1.40 -0.70 -11.82
1.50 -0.70 -11.51
1.60 -0.70 -11.55
1.70 -0.70 -11.55
1.80 -0.70 -11.53
1.90 -0.70 -11.72
2.00 -0.70 -11.67
2.10 -0.70 -11.71
2.20 -0.70 -11.81
2.30 -0.70 -12.02
2.40 -0.70 -11.73
2.50 -0.70 -11.80
2.60 -0.70 -11.82
2.70 -0.70 -11.99
2.80 -0.70 -11.80
2.90 -0.70 -11.68
3.00 -0.70 -11.72
3.10 -0.70 -11.71
3.20 -0.70 -11.86
3.30 -0.70 -11.48
3.40 -0.70 -11.74
3.50 -0.70 -11.60
3.60 -0.70 -11.68
3.70 -0.70 -11.70
3.80 -0.70 -11.91
3.90 -0.70 -11.77
4.00 -0.70 -11.64
4.10 -0.70 -11.55
4.20 -0.70 -11.75
4.30 -0.70 -11.78
4.40 -0.70 -11.58
4.50 -0.70 -11.72
4.60 -0.70 -11.70
4.70 -0.70 -11.66
4.80 -0.70 -11.84
4.90 -0.70 -11.81
5.00 -0.70 -11.85

-1.00 -0.60 -11.73
-0.90 -0.60 -11.68
-0.80 -0.60 -11.91
-0.70 -0.60 -11.73
-0.60 -0.60 -11.78
-0.50 -0.60 -11.74
-0.40 -0.60 -11.66
-0.30 -0.60 -11.76
-0.20 -0.60 -11.63
-0.10 -0.60 -11.55
0.00 -0.60 -11.58
0.10 -0.60 -11.72
0.20 -0.60 -11.63
0.30 -0.60 -11.88
0.40 -0.60 -11.80
0.50 -0.60 -11.73
0.60 -0.60 -11.72
0.70 -0.60 -11.54
0.80 -0.60 -11.65
0.90 -0.60 -11.83
1.00 -0.60 -11.87
1.10 -0.60 -11.68
1.20 -0.60 -11.78
1.30 -0.60 -11.62
1.40 -0.60 -11.65
1.50 -0.60 -11.60
1.60 -0.60 -11.75
1.70 -0.60 -11.73
1.80 -0.60 -11.76
1.90 -0.60 -11.73
2.00 -0.60 -11.73
2.10 -0.60 -11.87
2.20 -0.60 -11.65
2.30 -0.60 -12.04
2.40 -0.60 -11.81
2.50 -0.60 -11.82
2.60 -0.60 -11.82
2.70 -0.60 -11.86
2.80 -0.60 -11.87
2.90 -0.60 -11.67
3.00 -0.60 -11.70
3.10 -0.60 -11.96
3.20 -0.60 -11.75
3.30 -0.60 -11.70
3.40 -0.60 -11.84
3.50 -0.60 -11.72
3.60 -0.60 -11.88
3.70 -0.60 -11.83
3.80 -0.60 -11.94
3.90 -0.60 -11.67
4.00 -0.60 -11.71
4.10 -0.60 -11.70
4.20 -0.60 -11.68
4.30 -0.60 -11.84
4.40 -0.60 -11.78
4.50 -0.60 -11.58
4.60 -0.60 -11.75
4.70 -0.60 -11.78
4.80 -0.60 -11.53
4.90 -0.60 -11.77
5.00 -0.60 -11.52

-1.00 -0.50 -11.89
-0.90 -0.50 -11.72
-0.80 -0.50 -11.90
-0.70 -0.50 -11.90
-0.60 -0.50 -11.79
-0.50 -0.50 -11.85
-0.40 -0.50 -11.65
-0.30 -0.50 -11.73
-0.20 -0.50 -11.89
-0.10 -0.50 -11.90
0.00 -0.50 -11.81
0.10 -0.50 -11.76
0.20 -0.50 -11.89
0.30 -0.50 -11.75
0.40 -0.50 -11.76
0.50 -0.50 -11.69
0.60 -0.50 -11.80
0.70 -0.50 -11.82
0.80 -0.50 -11.75
0.90 -0.50 -11.72
1.00 -0.50 -11.70
1.10 -0.50 -11.78
1.20 -0.50 -11.74
1.30 -0.50 -11.71
1.40 -0.50 -11.88
1.50 -0.50 -11.68
1.60 -0.50 -11.97
1.70 -0.50 -11.86
1.80 -0.50 -11.74
1.90 -0.50 -11.82
2.00 -0.50 -11.87
2.10 -0.50 -11.85
2.20 -0.50 -11.76
2.30 -0.50 -11.65
2.40 -0.50 -11.86
2.50 -0.50 -11.78
2.60 -0.50 -11.73
2.70 -0.50 -11.64
2.80 -0.50 -11.62
2.90 -0.50 -11.96
3.00 -0.50 -11.54
3.10 -0.50 -11.70
3.20 -0.50 -11.72
3.30 -0.50 -11.71
3.40 -0.50 -11.77
3.50 -0.50 -11.78
3.60 -0.50 -11.59
3.70 -0.50 -11.87
3.80 -0.50 -11.62
3.90 -0.50 -11.66
4.00 -0.50 -11.72
4.10 -0.50 -11.77
4.20 -0.50 -11.73
4.30 -0.50 -11.66
4.40 -0.50 -11.95
4.50 -0.50 -11.72
4.60 -0.50 -11.78
4.70 -0.50 -11.78
4.80 -0.50 -11.83
4.90 -0.50 -11.81
5.00 -0.50 -11.56

-1.00 -0.40 -11.66
-0.90 -0.40 -11.50
-0.80 -0.40 -11.65
-0.70 -0.40 -11.70
-0.60 -0.40 -11.92
-0.50 -0.40 -11.65
-0.40 -0.40 -11.71
-0.30 -0.40 -11.79
-0.20 -0.40 -11.91
-0.10 -0.40 -11.68
0.00 -0.40 -11.57
0.10 -0.40 -11.68
0.20 -0.40 -11.88
0.30 -0.40 -11.64
0.40 -0.40 -11.79
0.50 -0.40 -11.63
0.60 -0.40 -11.73
0.70 -0.40 -11.63
0.80 -0.40 -11.82
0.90 -0.40 -11.70
1.00 -0.40 -11.84
1.10 -0.40 -11.59
1.20 -0.40 -11.89
1.30 -0.40 -11.78
1.40 -0.40 -11.69
1.50 -0.40 -11.69
1.60 -0.40 -11.78
1.70 -0.40 -11.85
1.80 -0.40 -11.70
1.90 -0.40 -11.56
2.00 -0.40 -11.97
2.10 -0.40 -11.71
2.20 -0.40 -11.59
2.30 -0.40 -11.77
2.40 -0.40 -11.64
2.50 -0.40 -11.68
2.60 -0.40 -11.69
2.70 -0.40 -11.73
2.80 -0.40 -11.65
2.90 -0.40 -11.50
3.00 -0.40 -11.87
3.10 -0.40 -11.86
3.20 -0.40 -11.95
3.30 -0.40 -11.86
3.40 -0.40 -11.73
3.50 -0.40 -11.88
3.60 -0.40 -11.79
3.70 -0.40 -11.61
3.80 -0.40 -11.60
3.90 -0.40 -11.74
4.00 -0.40 -11.68
4.10 -0.40 -11.87
4.20 -0.40 -11.48
4.30 -0.40 -11.87
4.40 -0.40 -11.80
4.50 -0.40 -11.76
4.60 -0.40 -11.69
4.70 -0.40 -11.87
4.80 -0.40 -11.69
4.90 -0.40 -11.65
5.00 -0.40 -11.61

-1.00 -0.30 -11.82
-0.90 -0.30 -11.87
-0.80 -0.30 -11.78
-0.70 -0.30 -11.68
-0.60 -0.30 -11.76
-0.50 -0.30 -11.73
-0.40 -0.30 -11.59
-0.30 -0.30 -11.57
-0.20 -0.30 -11.79
-0.10 -0.30 -11.73
0.00 -0.30 -11.61
0.10 -0.30 -11.73
0.20 -0.30 -11.64
0.30 -0.30 -11.90
0.40 -0.30 -11.78
0.50 -0.30 -11.72
0.60 -0.30 -11.62
0.70 -0.30 -11.73
0.80 -0.30 -11.74
0.90 -0.30 -11.86
1.00 -0.30 -11.74
1.10 -0.30 -11.70
1.20 -0.30 -11.71
1.30 -0.30 -11.74
1.40 -0.30 -11.65
1.50 -0.30 -11.76
1.60 -0.30 -11.53
1.70 -0.30 -11.61
1.80 -0.30 -11.59
1.90 -0.30 -11.70
2.00 -0.30 -11.79
2.10 -0.30 -11.67
2.20 -0.30 -11.77
2.30 -0.30 -11.51
2.40 -0.30 -11.89
2.50 -0.30 -11.71
2.60 -0.30 -11.81
2.70 -0.30 -11.86
2.80 -0.30 -11.79
2.90 -0.30 -11.89
3.00 -0.30 -11.73
3.10 -0.30 -11.68
3.20 -0.30 -11.68
3.30 -0.30 -11.83
3.40 -0.30 -11.59
3.50 -0.30 -11.91
3.60 -0.30 -12.04
3.70 -0.30 -11.46
3.80 -0.30 -11.78
3.90 -0.30 -11.56
4.00 -0.30 -11.67
4.10 -0.30 -11.84
4.20 -0.30 -11.63
4.30 -0.30 -11.85
4.40 -0.30 -11.59
4.50 -0.30 -11.67
4.60 -0.30 -11.52
4.70 -0.30 -11.57
4.80 -0.30 -11.28
4.90 -0.30 -11.80
5.00 -0.30 -11.78

-1.00 -0.20 -11.79
-0.90 -0.20 -11.83
-0.80 -0.20 -11.59
-0.70 -0.20 -11.93
-0.60 -0.20 -11.73
-0.50 -0.20 -11.89
-0.40 -0.20 -11.71
-0.30 -0.20 -11.79
-0.20 -0.20 -11.70
-0.10 -0.20 -11.90
0.00 -0.20 -11.62
0.10 -0.20 -11.71
0.20 -0.20 -11.75
0.30 -0.20 -11.95
0.40 -0.20 -11.85
0.50 -0.20 -11.84
0.60 -0.20 -11.67
0.70 -0.20 -11.74
0.80 -0.20 -11.75
0.90 -0.20 -11.67
1.00 -0.20 -11.64
1.10 -0.20 -11.64
1.20 -0.20 -11.67
1.30 -0.20 -11.65
1.40 -0.20 -11.78
1.50 -0.20 -11.86
1.60 -0.20 -11.64
1.70 -0.20 -11.78
1.80 -0.20 -11.55
1.90 -0.20 -11.79
2.00 -0.20 -11.70
2.10 -0.20 -11.67
2.20 -0.20 -11.81
2.30 -0.20 -11.67
2.40 -0.20 -11.60
2.50 -0.20 -11.79
2.60 -0.20 -11.58
2.70 -0.20 -11.67
2.80 -0.20 -11.71
2.90 -0.20 -11.74
3.00 -0.20 -11.79
3.10 -0.20 -11.66
3.20 -0.20 -11.66
3.30 -0.20 -11.71
3.40 -0.20 -11.66
3.50 -0.20 -11.77
3.60 -0.20 -11.50
3.70 -0.20 -11.71
3.80 -0.20 -11.55
3.90 -0.20 -11.85
4.00 -0.20 -11.90
4.10 -0.20 -11.79
4.20 -0.20 -11.82
4.30 -0.20 -11.85
4.40 -0.20 -11.87
4.50 -0.20 -11.99
4.60 -0.20 -11.73
4.70 -0.20 -11.74
4.80 -0.20 -11.43
4.90 -0.20 -11.57
5.00 -0.20 -11.59

-1.00 -0.10 -11.70
-0.90 -0.10 -11.76
-0.80 -0.10 -11.75
-0.70 -0.10 -11.85
-0.60 -0.10 -11.55
-0.50 -0.10 -11.90
-0.40 -0.10 -11.68
-0.30 -0.10 -11.73
-0.20 -0.10 -11.63
-0.10 -0.10 -11.65
0.00 -0.10 -11.72
0.10 -0.10 -11.94
0.20 -0.10 -11.77
0.30 -0.10 -11.61
0.40 -0.10 -11.89
0.50 -0.10 -11.60
0.60 -0.10 -11.87
0.70 -0.10 -11.76
0.80 -0.10 -11.82
0.90 -0.10 -12.06
1.00 -0.10 -11.83
1.10 -0.10 -11.68
1.20 -0.10 -11.83
1.30 -0.10 -11.86
1.40 -0.10 -11.74
1.50 -0.10 -11.77
1.60 -0.10 -11.71
1.70 -0.10 -11.86
1.80 -0.10 -11.79
1.90 -0.10 -11.75
2.00 -0.10 -11.72
2.10 -0.10 -11.75
2.20 -0.10 -11.64
2.30 -0.10 -11.72
2.40 -0.10 -11.60
2.50 -0.10 -11.71
2.60 -0.10 -11.89
2.70 -0.10 -11.71
2.80 -0.10 -11.69
2.90 -0.10 -11.85
3.00 -0.10 -11.56
3.10 -0.10 -11.85
3.20 -0.10 -11.87
3.30 -0.10 -11.69
3.40 -0.10 -11.80
3.50 -0.10 -11.66
3.60 -0.10 -11.96
3.70 -0.10 -11.82
3.80 -0.10 -11.74
3.90 -0.10 -11.83
4.00 -0.10 -12.00
4.10 -0.10 -11.53
4.20 -0.10 -11.77
4.30 -0.10 -11.77
4.40 -0.10 -11.81
4.50 -0.10 -11.10
4.60 -0.10 -11.67
4.70 -0.10 -11.72
4.80 -0.10 -11.80
4.90 -0.10 -11.62
5.00 -0.10 -11.64

-1.00 0.00 -11.88
-0.90 0.00 -11.53
-0.80 0.00 -11.58
-0.70 0.00 -11.81
-0.60 0.00 -11.58
-0.50 0.00 -11.81
-0.40 0.00 -11.57
-0.30 0.00 -11.61
-0.20 0.00 -11.62
-0.10 0.00 -11.72
0.00 0.00 -12.75
0.10 0.00 -11.47
0.20 0.00 -11.82
0.30 0.00 -11.46
0.40 0.00 -11.81
0.50 0.00 -11.79
0.60 0.00 -11.75
0.70 0.00 -11.73
0.80 0.00 -11.74
0.90 0.00 -11.68
1.00 0.00 -11.63
1.10 0.00 -11.76
1.20 0.00 -11.69
1.30 0.00 -11.73
1.40 0.00 -11.73
1.50 0.00 -11.59
1.60 0.00 -11.53
1.70 0.00 -11.80
1.80 0.00 -11.50
1.90 0.00 -11.69
2.00 0.00 -11.61
2.10 0.00 -11.77
2.20 0.00 -11.82
2.30 0.00 -11.71
2.40 0.00 -11.65
2.50 0.00 -11.69
2.60 0.00 -11.39
2.70 0.00 -11.68
2.80 0.00 -11.48
2.90 0.00 -11.79
3.00 0.00 -11.65
3.10 0.00 -11.68
3.20 0.00 -11.73
3.30 0.00 -11.36
3.40 0.00 -11.64
3.50 0.00 -11.69
3.60 0.00 -11.51
3.70 0.00 -11.73
3.80 0.00 -11.54
3.90 0.00 -11.46
4.00 0.00 -11.61
4.10 0.00 -11.68
4.20 0.00 -11.57
4.30 0.00 -11.89
4.40 0.00 -11.68
4.50 0.00 -11.52
4.60 0.00 -11.93
4.70 0.00 -11.97
4.80 0.00 -11.69
4.90 0.00 -11.81
5.00 0.00 -11.81

-1.00 0.10 -11.75
-0.90 0.10 -11.90
-0.80 0.10 -11.72
-0.70 0.10 -11.86
-0.60 0.10 -11.72
-0.50 0.10 -11.76
-0.40 0.10 -11.68
-0.30 0.10 -11.89
-0.20 0.10 -11.69
-0.10 0.10 -11.94
0.00 0.10 -11.47
0.10 0.10 -11.76
0.20 0.10 -11.75
0.30 0.10 -11.83
0.40 0.10 -11.71
0.50 0.10 -11.74
0.60 0.10 -11.76
0.70 0.10 -11.82
0.80 0.10 -11.75
0.90 0.10 -11.65
1.00 0.10 -11.76
1.10 0.10 -11.50
1.20 0.10 -11.69
1.30 0.10 -11.69
1.40 0.10 -11.65
1.50 0.10 -11.53
1.60 0.10 -11.72
1.70 0.10 -11.82
1.80 0.10 -11.52
1.90 0.10 -11.61
2.00 0.10 -11.84
2.10 0.10 -11.77
2.20 0.10 -11.74
2.30 0.10 -11.67
2.40 0.10 -11.75
2.50 0.10 -11.53
2.60 0.10 -11.65
2.70 0.10 -11.64
2.80 0.10 -11.72
2.90 0.10 -11.75
3.00 0.10 -11.59
3.10 0.10 -11.72
3.20 0.10 -11.66
3.30 0.10 -11.75
3.40 0.10 -11.57
3.50 0.10 -11.75
3.60 0.10 -11.72
3.70 0.10 -11.86
3.80 0.10 -11.76
3.90 0.10 -11.82
4.00 0.10 -11.71
4.10 0.10 -11.80
4.20 0.10 -11.69
4.30 0.10 -11.79
4.40 0.10 -11.62
4.50 0.10 -11.61
4.60 0.10 -11.73
4.70 0.10 -11.47
4.80 0.10 -11.60
4.90 0.10 -11.60
5.00 0.10 -11.66

-1.00 0.20 -11.80
-0.90 0.20 -11.68
-0.80 0.20 -11.71
-0.70 0.20 -11.77
-0.60 0.20 -11.73
-0.50 0.20 -11.89
-0.40 0.20 -11.73
-0.30 0.20 -11.64
-0.20 0.20 -11.75
-0.10 0.20 -11.68
0.00 0.20 -11.82
0.10 0.20 -11.66
0.20 0.20 -11.77
0.30 0.20 -11.58
0.40 0.20 -11.87
0.50 0.20 -11.62
0.60 0.20 -11.59
0.70 0.20 -11.70
0.80 0.20 -11.70
0.90 0.20 -11.65
1.00 0.20 -11.69
1.10 0.20 -11.67
1.20 0.20 -11.91
1.30 0.20 -11.77
1.40 0.20 -11.65
1.50 0.20 -11.48
1.60 0.20 -11.61
1.70 0.20 -11.78
1.80 0.20 -11.66
1.90 0.20 -11.66
2.00 0.20 -11.84
2.10 0.20 -11.75
2.20 0.20 -11.71
2.30 0.20 -11.62
2.40 0.20 -11.73
2.50 0.20 -11.73
2.60 0.20 -11.62
2.70 0.20 -11.79
2.80 0.20 -11.81
2.90 0.20 -11.62
3.00 0.20 -11.68
3.10 0.20 -11.84
3.20 0.20 -11.72
3.30 0.20 -11.63
3.40 0.20 -11.71
3.50 0.20 -11.82
3.60 0.20 -11.60
3.70 0.20 -11.61
3.80 0.20 -11.63
3.90 0.20 -11.65
4.00 0.20 -11.60
4.10 0.20 -11.70
4.20 0.20 -11.73
4.30 0.20 -11.23
4.40 0.20 -11.59
4.50 0.20 -11.69
4.60 0.20 -11.58
4.70 0.20 -11.38
4.80 0.20 -10.87
4.90 0.20 -11.37
5.00 0.20 -11.34

-1.00 0.30 -11.54
-0.90 0.30 -11.77
-0.80 0.30 -11.52
-0.70 0.30 -11.91
-0.60 0.30 -11.63
-0.50 0.30 -11.75
-0.40 0.30 -11.90
-0.30 0.30 -11.90
-0.20 0.30 -11.95
-0.10 0.30 -11.82
0.00 0.30 -11.46
0.10 0.30 -11.70
0.20 0.30 -11.58
0.30 0.30 -11.75
0.40 0.30 -11.73
0.50 0.30 -11.62
0.60 0.30 -11.98
0.70 0.30 -11.55
0.80 0.30 -11.84
0.90 0.30 -11.68
1.00 0.30 -11.94
1.10 0.30 -11.73
1.20 0.30 -11.84
1.30 0.30 -11.75
1.40 0.30 -11.59
1.50 0.30 -11.62
1.60 0.30 -11.74
1.70 0.30 -11.80
1.80 0.30 -11.78
1.90 0.30 -11.59
2.00 0.30 -11.83
2.10 0.30 -11.87
2.20 0.30 -11.86
2.30 0.30 -11.74
2.40 0.30 -11.83
2.50 0.30 -11.71
2.60 0.30 -11.77
2.70 0.30 -11.87
2.80 0.30 -11.79
2.90 0.30 -11.93
3.00 0.30 -11.55
3.10 0.30 -11.79
3.20 0.30 -11.70
3.30 0.30 -11.72
3.40 0.30 -11.49
3.50 0.30 -11.63
3.60 0.30 -11.73
3.70 0.30 -11.77
3.80 0.30 -11.67
3.90 0.30 -11.40
4.00 0.30 -11.66
4.10 0.30 -11.79
4.20 0.30 -11.45
4.30 0.30 -11.27
4.40 0.30 -11.62
4.50 0.30 -11.49
4.60 0.30 -11.44
4.70 0.30 -11.67
4.80 0.30 -10.91
4.90 0.30 -11.22
5.00 0.30 -11.11

-1.00 0.40 -11.86
-0.90 0.40 -11.76
-0.80 0.40 -11.72
-0.70 0.40 -11.95
-0.60 0.40 -11.63
-0.50 0.40 -11.76
-0.40 0.40 -11.86
-0.30 0.40 -11.78
-0.20 0.40 -11.85
-0.10 0.40 -11.66
0.00 0.40 -11.81
0.10 0.40 -11.99
0.20 0.40 -11.60
0.30 0.40 -11.73
0.40 0.40 -11.58
0.50 0.40 -11.61
0.60 0.40 -11.95
0.70 0.40 -11.71
0.80 0.40 -11.72
0.90 0.40 -11.75
1.00 0.40 -11.76
1.10 0.40 -11.95
1.20 0.40 -11.83
1.30 0.40 -11.83
1.40 0.40 -11.67
1.50 0.40 -11.68
1.60 0.40 -11.81
1.70 0.40 -11.83
1.80 0.40 -11.75
1.90 0.40 -11.70
2.00 0.40 -11.69
2.10 0.40 -11.75
2.20 0.40 -11.74
2.30 0.40 -11.61
2.40 0.40 -11.77
2.50 0.40 -11.80
2.60 0.40 -11.81
2.70 0.40 -11.72
2.80 0.40 -11.64
2.90 0.40 -11.70
3.00 0.40 -11.77
3.10 0.40 -11.86
3.20 0.40 -11.66
3.30 0.40 -11.79
3.40 0.40 -11.55
3.50 0.40 -11.80
3.60 0.40 -11.63
3.70 0.40 -11.65
3.80 0.40 -11.70
3.90 0.40 -11.74
4.00 0.40 -11.61
4.10 0.40 -11.24
4.20 0.40 -11.35
4.30 0.40 -11.49
4.40 0.40 -11.67
4.50 0.40 -11.63
4.60 0.40 -11.18
4.70 0.40 -11.48
4.80 0.40 -11.37
4.90 0.40 -11.60
5.00 0.40 -11.47

-1.00 0.50 -11.72
-0.90 0.50 -11.85
-0.80 0.50 -11.72
-0.70 0.50 -11.76
-0.60 0.50 -11.73
-0.50 0.50 -11.69
-0.40 0.50 -11.63
-0.30 0.50 -11.72
-0.20 0.50 -11.84
-0.10 0.50 -11.60
0.00 0.50 -11.79
0.10 0.50 -11.74
0.20 0.50 -11.62
0.30 0.50 -11.62
0.40 0.50 -11.61
0.50 0.50 -11.58
0.60 0.50 -11.78
0.70 0.50 -11.80
0.80 0.50 -11.69
0.90 0.50 -11.66
1.00 0.50 -11.77
1.10 0.50 -11.94
1.20 0.50 -11.92
1.30 0.50 -11.43
1.40 0.50 -11.90
1.50 0.50 -11.67
1.60 0.50 -11.80
1.70 0.50 -11.77
1.80 0.50 -11.82
1.90 0.50 -11.58
2.00 0.50 -11.91
2.10 0.50 -11.54
2.20 0.50 -11.59
2.30 0.50 -11.69
2.40 0.50 -11.69
2.50 0.50 -11.81
2.60 0.50 -11.86
2.70 0.50 -11.89
2.80 0.50 -11.79
2.90 0.50 -11.64
3.00 0.50 -11.77
3.10 0.50 -11.87
3.20 0.50 -11.64
3.30 0.50 -11.68
3.40 0.50 -11.49
3.50 0.50 -11.82
3.60 0.50 -11.69
3.70 0.50 -11.72
3.80 0.50 -11.76
3.90 0.50 -11.28
4.00 0.50 -11.56
4.10 0.50 -11.57
4.20 0.50 -11.75
4.30 0.50 -11.30
4.40 0.50 -10.75
4.50 0.50 -11.52
4.60 0.50 -11.47
4.70 0.50 -11.66
4.80 0.50 -11.57
4.90 0.50 -10.85
5.00 0.50 -10.55

-1.00 0.60 -11.73
-0.90 0.60 -11.85
-0.80 0.60 -11.82
-0.70 0.60 -11.95
-0.60 0.60 -11.72
-0.50 0.60 -11.80
-0.40 0.60 -11.73
-0.30 0.60 -11.73
-0.20 0.60 -11.58
-0.10 0.60 -11.87
0.00 0.60 -11.75
0.10 0.60 -11.76
0.20 0.60 -11.59
0.30 0.60 -11.69
0.40 0.60 -11.95
0.50 0.60 -11.78
0.60 0.60 -11.60
0.70 0.60 -11.64
0.80 0.60 -11.76
0.90 0.60 -11.84
1.00 0.60 -11.82
1.10 0.60 -11.62
1.20 0.60 -11.75
1.30 0.60 -11.75
1.40 0.60 -11.50
1.50 0.60 -11.70
1.60 0.60 -11.78
1.70 0.60 -11.83
1.80 0.60 -11.84
1.90 0.60 -11.59
2.00 0.60 -11.72
2.10 0.60 -11.92
2.20 0.60 -11.75
2.30 0.60 -11.79
2.40 0.60 -11.67
2.50 0.60 -11.75
2.60 0.60 -11.82
2.70 0.60 -11.87
2.80 0.60 -11.49
2.90 0.60 -11.90
3.00 0.60 -11.78
3.10 0.60 -11.71
3.20 0.60 -11.49
3.30 0.60 -11.89
3.40 0.60 -11.47
3.50 0.60 -11.67
3.60 0.60 -11.30
3.70 0.60 -11.75
3.80 0.60 -11.61
3.90 0.60 -11.72
4.00 0.60 -11.73
4.10 0.60 -11.69
4.20 0.60 -11.26
4.30 0.60 -11.55
4.40 0.60 -11.71
4.50 0.60 -11.53
4.60 0.60 -11.28
4.70 0.60 -11.10
4.80 0.60 -11.51
4.90 0.60 -11.08
5.00 0.60 -11.60

-1.00 0.70 -11.52
-0.90 0.70 -11.75
-0.80 0.70 -11.86
-0.70 0.70 -11.68
-0.60 0.70 -11.74
-0.50 0.70 -11.82
-0.40 0.70 -11.87
-0.30 0.70 -11.73
-0.20 0.70 -11.74
-0.10 0.70 -11.62
0.00 0.70 -11.73
0.10 0.70 -11.84
0.20 0.70 -11.70
0.30 0.70 -11.55
0.40 0.70 -11.67
0.50 0.70 -11.80
0.60 0.70 -11.75
0.70 0.70 -11.81
0.80 0.70 -11.86
0.90 0.70 -11.63
1.00 0.70 -11.85
1.10 0.70 -11.66
1.20 0.70 -11.82
1.30 0.70 -11.67
1.40 0.70 -11.71
1.50 0.70 -11.68
1.60 0.70 -11.73
1.70 0.70 -11.68
1.80 0.70 -11.90
1.90 0.70 -11.66
2.00 0.70 -11.64
2.10 0.70 -11.83
2.20 0.70 -11.85
2.30 0.70 -11.80
2.40 0.70 -11.84
2.50 0.70 -11.75
2.60 0.70 -11.59
2.70 0.70 -11.68
2.80 0.70 -11.90
2.90 0.70 -11.82
3.00 0.70 -11.17
3.10 0.70 -11.58
3.20 0.70 -11.60
3.30 0.70 -11.55
3.40 0.70 -11.66
3.50 0.70 -11.71
3.60 0.70 -11.89
3.70 0.70 -11.56
3.80 0.70 -11.42
3.90 0.70 -11.50
4.00 0.70 -11.36
4.10 0.70 -11.68
4.20 0.70 -11.43
4.30 0.70 -11.26
4.40 0.70 -11.55
4.50 0.70 -11.20
4.60 0.70 -11.03
4.70 0.70 -11.36
4.80 0.70 -11.61
4.90 0.70 -11.63
5.00 0.70 -11.44

-1.00 0.80 -11.83
-0.90 0.80 -11.80
-0.80 0.80 -11.72
-0.70 0.80 -11.71
-0.60 0.80 -11.69
-0.50 0.80 -11.75
-0.40 0.80 -11.67
-0.30 0.80 -11.74
-0.20 0.80 -11.75
-0.10 0.80 -11.73
0.00 0.80 -11.74
0.10 0.80 -11.62
0.20 0.80 -11.70
0.30 0.80 -11.84
0.40 0.80 -11.58
0.50 0.80 -11.69
0.60 0.80 -11.90
0.70 0.80 -11.86
0.80 0.80 -11.65
0.90 0.80 -11.79
1.00 0.80 -11.76
1.10 0.80 -11.93
1.20 0.80 -11.73
1.30 0.80 -11.80
1.40 0.80 -11.78
1.50 0.80 -11.69
1.60 0.80 -11.81
1.70 0.80 -11.75
1.80 0.80 -11.83
1.90 0.80 -11.71
2.00 0.80 -11.72
2.10 0.80 -11.58
2.20 0.80 -11.71
2.30 0.80 -11.91
2.40 0.80 -11.55
2.50 0.80 -11.90
2.60 0.80 -11.73
2.70 0.80 -11.57
2.80 0.80 -11.78
2.90 0.80 -11.65
3.00 0.80 -11.49
3.10 0.80 -11.74
3.20 0.80 -11.54
3.30 0.80 -11.74
3.40 0.80 -11.71
3.50 0.80 -11.60
3.60 0.80 -11.73
3.70 0.80 -11.62
3.80 0.80 -11.76
3.90 0.80 -11.60
4.00 0.80 -11.75
4.10 0.80 -11.52
4.20 0.80 -11.77
4.30 0.80 -11.85
4.40 0.80 -11.05
4.50 0.80 -11.24
4.60 0.80 -11.63
4.70 0.80 -11.58
4.80 0.80 -11.29
4.90 0.80 -11.18
5.00 0.80 -10.78

-1.00 0.90 -11.58
-0.90 0.90 -11.86
-0.80 0.90 -11.96
-0.70 0.90 -11.71
-0.60 0.90 -11.64
-0.50 0.90 -11.72
-0.40 0.90 -11.80
-0.30 0.90 -11.86
-0.20 0.90 -11.67
-0.10 0.90 -11.71
0.00 0.90 -11.68
0.10 0.90 -11.65
0.20 0.90 -11.62
0.30 0.90 -11.85
0.40 0.90 -11.75
0.50 0.90 -11.66
0.60 0.90 -11.84
0.70 0.90 -11.69
0.80 0.90 -11.84
0.90 0.90 -11.60
1.00 0.90 -11.73
1.10 0.90 -11.79
1.20 0.90 -11.60
1.30 0.90 -11.89
1.40 0.90 -11.64
1.50 0.90 -11.81
1.60 0.90 -11.51
1.70 0.90 -11.84
1.80 0.90 -11.66
1.90 0.90 -11.75
2.00 0.90 -11.72
2.10 0.90 -11.81
2.20 0.90 -11.71
2.30 0.90 -11.53
2.40 0.90 -12.06
2.50 0.90 -12.00
2.60 0.90 -11.62
2.70 0.90 -11.53
2.80 0.90 -11.68
2.90 0.90 -11.68
3.00 0.90 -11.62
3.10 0.90 -11.13
3.20 0.90 -11.76
3.30 0.90 -11.80
3.40 0.90 -11.86
3.50 0.90 -11.68
3.60 0.90 -11.25
3.70 0.90 -11.65
3.80 0.90 -11.59
3.90 0.90 -11.64
4.00 0.90 -11.41
4.10 0.90 -10.64
4.20 0.90 -11.54
4.30 0.90 -11.31
4.40 0.90 -11.41
4.50 0.90 -11.72
4.60 0.90 -11.53
4.70 0.90 -10.79
4.80 0.90 -11.77
4.90 0.90 -11.45
5.00 0.90 -11.65

-1.00 1.00 -11.69
-0.90 1.00 -11.90
-0.80 1.00 -11.71
-0.70 1.00 -11.65
-0.60 1.00 -11.87
-0.50 1.00 -11.70
-0.40 1.00 -11.84
-0.30 1.00 -11.74
-0.20 1.00 -11.64
-0.10 1.00 -11.83
0.00 1.00 -11.63
0.10 1.00 -11.76
0.20 1.00 -11.69
0.30 1.00 -11.94
0.40 1.00 -11.76
0.50 1.00 -11.77
0.60 1.00 -11.82
0.70 1.00 -11.85
0.80 1.00 -11.76
0.90 1.00 -11.73
1.00 1.00 -11.78
1.10 1.00 -11.81
1.20 1.00 -11.69
1.30 1.00 -11.72
1.40 1.00 -12.05
1.50 1.00 -11.54
1.60 1.00 -11.82
1.70 1.00 -11.69
1.80 1.00 -11.72
1.90 1.00 -11.83
2.00 1.00 -11.74
2.10 1.00 -11.72
2.20 1.00 -11.80
2.30 1.00 -11.63
2.40 1.00 -11.79
2.50 1.00 -11.74
2.60 1.00 -11.73
2.70 1.00 -11.77
2.80 1.00 -11.85
2.90 1.00 -11.58
3.00 1.00 -11.83
3.10 1.00 -11.75
3.20 1.00 -11.70
3.30 1.00 -11.69
3.40 1.00 -10.87
3.50 1.00 -11.46
3.60 1.00 -11.58
3.70 1.00 -11.77
3.80 1.00 -11.15
3.90 1.00 -11.20
4.00 1.00 -11.64
4.10 1.00 -11.26
4.20 1.00 -11.22
4.30 1.00 -11.45
4.40 1.00 -11.66
4.50 1.00 -10.88
4.60 1.00 -11.51
4.70 1.00 -11.33
4.80 1.00 -11.55
4.90 1.00 -11.59
5.00 1.00 -11.61

-1.00 1.10 -11.96
-0.90 1.10 -11.72
-0.80 1.10 -11.80
-0.70 1.10 -11.80
-0.60 1.10 -11.86
-0.50 1.10 -11.81
-0.40 1.10 -11.87
-0.30 1.10 -11.69
-0.20 1.10 -11.72
-0.10 1.10 -11.75
0.00 1.10 -11.76
0.10 1.10 -11.82
0.20 1.10 -11.88
0.30 1.10 -11.85
0.40 1.10 -11.95
0.50 1.10 -11.94
0.60 1.10 -11.85
0.70 1.10 -11.64
0.80 1.10 -11.72
0.90 1.10 -11.79
1.00 1.10 -11.81
1.10 1.10 -11.82
1.20 1.10 -11.55
1.30 1.10 -11.71
1.40 1.10 -11.70
1.50 1.10 -11.76
1.60 1.10 -12.09
1.70 1.10 -11.69
1.80 1.10 -11.61
1.90 1.10 -11.64
2.00 1.10 -11.81
2.10 1.10 -11.81
2.20 1.10 -11.87
2.30 1.10 -11.64
2.40 1.10 -11.65
2.50 1.10 -11.63
2.60 1.10 -11.86
2.70 1.10 -11.45
2.80 1.10 -11.43
2.90 1.10 -11.78
3.00 1.10 -11.50
3.10 1.10 -11.62
3.20 1.10 -11.59
3.30 1.10 -11.67
3.40 1.10 -11.68
3.50 1.10 -11.70
3.60 1.10 -11.40
3.70 1.10 -11.52
3.80 1.10 -10.68
3.90 1.10 -11.74
4.00 1.10 -11.77
4.10 1.10 -11.56
4.20 1.10 -11.68
4.30 1.10 -11.72
4.40 1.10 -11.54
4.50 1.10 -11.64
4.60 1.10 -11.72
4.70 1.10 -11.48
4.80 1.10 -11.53
4.90 1.10 -11.37
5.00 1.10 -11.23

-1.00 1.20 -11.69
-0.90 1.20 -11.70
-0.80 1.20 -11.70
-0.70 1.20 -11.69
-0.60 1.20 -11.73
-0.50 1.20 -11.78
-0.40 1.20 -11.86
-0.30 1.20 -11.71
-0.20 1.20 -11.84
-0.10 1.20 -11.71
0.00 1.20 -11.69
0.10 1.20 -11.78
0.20 1.20 -11.51
0.30 1.20 -11.84
0.40 1.20 -11.69
0.50 1.20 -11.92
0.60 1.20 -11.82
0.70 1.20 -11.77
0.80 1.20 -11.73
0.90 1.20 -11.66
1.00 1.20 -11.69
1.10 1.20 -11.61
1.20 1.20 -11.71
1.30 1.20 -11.92
1.40 1.20 -11.75
1.50 1.20 -11.77
1.60 1.20 -11.77
1.70 1.20 -11.70
1.80 1.20 -11.81
1.90 1.20 -11.86
2.00 1.20 -11.68
2.10 1.20 -11.74
2.20 1.20 -11.73
2.30 1.20 -11.55
2.40 1.20 -11.90
2.50 1.20 -11.84
2.60 1.20 -11.35
2.70 1.20 -11.38
2.80 1.20 -11.76
2.90 1.20 -11.68
3.00 1.20 -11.71
3.10 1.20 -10.90
3.20 1.20 -11.75
3.30 1.20 -11.74
3.40 1.20 -11.57
3.50 1.20 -11.72
3.60 1.20 -10.61
3.70 1.20 -11.14
3.80 1.20 -11.82
3.90 1.20 -11.70
4.00 1.20 -11.47
4.10 1.20 -11.21
4.20 1.20 -11.63
4.30 1.20 -11.13
4.40 1.20 -11.82
4.50 1.20 -11.63
4.60 1.20 -11.50
4.70 1.20 -11.15
4.80 1.20 -11.27
4.90 1.20 -11.60
5.00 1.20 -11.22

-1.00 1.30 -11.71
-0.90 1.30 -11.80
-0.80 1.30 -11.65
-0.70 1.30 -11.57
-0.60 1.30 -11.83
-0.50 1.30 -11.82
-0.40 1.30 -11.79
-0.30 1.30 -11.61
-0.20 1.30 -11.66
-0.10 1.30 -11.83
0.00 1.30 -11.73
0.10 1.30 -11.85
0.20 1.30 -11.86
0.30 1.30 -11.58
0.40 1.30 -11.83
0.50 1.30 -11.43
0.60 1.30 -11.65
0.70 1.30 -11.85
0.80 1.30 -11.79
0.90 1.30 -11.89
1.00 1.30 -11.72
1.10 1.30 -11.71
1.20 1.30 -11.88
1.30 1.30 -11.72
1.40 1.30 -11.62
1.50 1.30 -11.81
1.60 1.30 -11.80
1.70 1.30 -11.79
1.80 1.30 -11.81
1.90 1.30 -11.66
2.00 1.30 -11.63
2.10 1.30 -11.45
2.20 1.30 -11.81
2.30 1.30 -11.71
2.40 1.30 -11.61
2.50 1.30 -10.70
2.60 1.30 -11.69
2.70 1.30 -11.72
2.80 1.30 -11.41
2.90 1.30 -11.49
3.00 1.30 -11.64
3.10 1.30 -11.70
3.20 1.30 -11.84
3.30 1.30 -11.47
3.40 1.30 -11.37
3.50 1.30 -11.46
3.60 1.30 -11.65
3.70 1.30 -11.66
3.80 1.30 -11.59
3.90 1.30 -11.77
4.00 1.30 -10.98
4.10 1.30 -11.68
4.20 1.30 -11.55
4.30 1.30 -11.62
4.40 1.30 -11.43
4.50 1.30 -11.65
4.60 1.30 -11.70
4.70 1.30 -11.16
4.80 1.30 -11.54
4.90 1.30 -11.29
5.00 1.30 -11.61

-1.00 1.40 -11.74
-0.90 1.40 -11.93
-0.80 1.40 -11.84
-0.70 1.40 -11.97
-0.60 1.40 -11.68
-0.50 1.40 -11.86
-0.40 1.40 -11.59
-0.30 1.40 -11.79
-0.20 1.40 -11.88
-0.10 1.40 -11.58
0.00 1.40 -11.73
0.10 1.40 -11.65
0.20 1.40 -11.74
0.30 1.40 -12.02
0.40 1.40 -11.72
0.50 1.40 -11.90
0.60 1.40 -11.50
0.70 1.40 -11.71
0.80 1.40 -11.75
0.90 1.40 -11.41
1.00 1.40 -12.05
1.10 1.40 -11.70
1.20 1.40 -11.82
1.30 1.40 -11.58
1.40 1.40 -11.60
1.50 1.40 -11.89
1.60 1.40 -11.82
1.70 1.40 -11.68
1.80 1.40 -11.73
1.90 1.40 -11.88
2.00 1.40 -11.72
2.10 1.40 -11.76
2.20 1.40 -11.44
2.30 1.40 -11.72
2.40 1.40 -11.54
2.50 1.40 -11.73
2.60 1.40 -11.48
2.70 1.40 -11.54
2.80 1.40 -11.55
2.90 1.40 -11.56
3.00 1.40 -11.84
3.10 1.40 -11.69
3.20 1.40 -11.43
3.30 1.40 -11.50
3.40 1.40 -11.21
3.50 1.40 -11.56
3.60 1.40 -11.50
3.70 1.40 -11.73
3.80 1.40 -11.52
3.90 1.40 -11.64
4.00 1.40 -11.59
4.10 1.40 -11.43
4.20 1.40 -11.60
4.30 1.40 -11.58
4.40 1.40 -11.51
4.50 1.40 -11.58
4.60 1.40 -11.33
4.70 1.40 -11.54
4.80 1.40 -11.30
4.90 1.40 -11.12
5.00 1.40 -11.24

-1.00 1.50 -11.92
-0.90 1.50 -11.73
-0.80 1.50 -11.60
-0.70 1.50 -11.51
-0.60 1.50 -11.60
-0.50 1.50 -11.68
-0.40 1.50 -11.69
-0.30 1.50 -11.76
-0.20 1.50 -11.86
-0.10 1.50 -11.77
0.00 1.50 -11.59
0.10 1.50 -11.53
0.20 1.50 -11.48
0.30 1.50 -11.62
0.40 1.50 -11.68
0.50 1.50 -11.67
0.60 1.50 -11.70
0.70 1.50 -11.68
0.80 1.50 -11.69
0.90 1.50 -11.81
1.00 1.50 -11.54
1.10 1.50 -11.76
1.20 1.50 -11.77
1.30 1.50 -11.81
1.40 1.50 -11.89
1.50 1.50 -11.86
1.60 1.50 -11.71
1.70 1.50 -11.74
1.80 1.50 -11.71
1.90 1.50 -11.43
2.00 1.50 -11.71
2.10 1.50 -11.78
2.20 1.50 -11.67
2.30 1.50 -11.60
2.40 1.50 -11.53
2.50 1.50 -11.72
2.60 1.50 -11.54
2.70 1.50 -11.78
2.80 1.50 -11.72
2.90 1.50 -11.63
3.00 1.50 -11.29
3.10 1.50 -11.58
3.20 1.50 -11.56
3.30 1.50 -11.63
3.40 1.50 -11.56
3.50 1.50 -11.62
3.60 1.50 -11.45
3.70 1.50 -10.98
3.80 1.50 -11.56
3.90 1.50 -11.66
4.00 1.50 -11.39
4.10 1.50 -11.51
4.20 1.50 -11.64
4.30 1.50 -11.60
4.40 1.50 -11.36
4.50 1.50 -11.60
4.60 1.50 -11.45
4.70 1.50 -11.47
4.80 1.50 -11.53
4.90 1.50 -11.17
5.00 1.50 -10.82

-1.00 1.60 -11.92
-0.90 1.60 -11.86
-0.80 1.60 -11.80
-0.70 1.60 -11.80
-0.60 1.60 -11.82
-0.50 1.60 -11.97
-0.40 1.60 -11.71
-0.30 1.60 -11.50
-0.20 1.60 -11.77
-0.10 1.60 -11.71
0.00 1.60 -11.53
0.10 1.60 -11.90
0.20 1.60 -11.86
0.30 1.60 -11.81
0.40 1.60 -11.81
0.50 1.60 -11.80
0.60 1.60 -11.86
0.70 1.60 -11.67
0.80 1.60 -11.89
0.90 1.60 -11.51
1.00 1.60 -11.82
1.10 1.60 -12.09
1.20 1.60 -11.82
1.30 1.60 -11.80
1.40 1.60 -11.82
1.50 1.60 -11.71
1.60 1.60 -11.61
1.70 1.60 -11.73
1.80 1.60 -11.84
1.90 1.60 -11.86
2.00 1.60 -11.80
2.10 1.60 -11.70
2.20 1.60 -11.60
2.30 1.60 -11.69
2.40 1.60 -11.69
2.50 1.60 -11.80
2.60 1.60 -11.30
2.70 1.60 -11.65
2.80 1.60 -11.63
2.90 1.60 -11.83
3.00 1.60 -11.56
3.10 1.60 -11.70
3.20 1.60 -11.74
3.30 1.60 -11.72
3.40 1.60 -11.70
3.50 1.60 -11.48
3.60 1.60 -11.64
3.70 1.60 -11.56
3.80 1.60 -11.41
3.90 1.60 -11.65
4.00 1.60 -11.46
4.10 1.60 -11.48
4.20 1.60 -11.21
4.30 1.60 -11.41
4.40 1.60 -11.63
4.50 1.60 -11.46
4.60 1.60 -11.63
4.70 1.60 -11.40
4.80 1.60 -10.92
4.90 1.60 -10.69
5.00 1.60 -11.21

-1.00 1.70 -11.81
-0.90 1.70 -11.75
-0.80 1.70 -11.71
-0.70 1.70 -11.49
-0.60 1.70 -11.81
-0.50 1.70 -11.86
-0.40 1.70 -11.77
-0.30 1.70 -11.83
-0.20 1.70 -11.78
-0.10 1.70 -11.71
0.00 1.70 -11.80
0.10 1.70 -12.01
0.20 1.70 -11.60
0.30 1.70 -11.80
0.40 1.70 -11.85
0.50 1.70 -11.77
0.60 1.70 -11.74
0.70 1.70 -11.84
0.80 1.70 -11.75
0.90 1.70 -11.58
1.00 1.70 -11.69
1.10 1.70 -11.71
1.20 1.70 -11.70
1.30 1.70 -11.76
1.40 1.70 -11.71
1.50 1.70 -11.74
1.60 1.70 -11.69
1.70 1.70 -11.64
1.80 1.70 -11.95
1.90 1.70 -11.66
2.00 1.70 -11.96
2.10 1.70 -11.74
2.20 1.70 -11.67
2.30 1.70 -11.64
2.40 1.70 -11.90
2.50 1.70 -11.65
2.60 1.70 -11.81
2.70 1.70 -11.62
2.80 1.70 -11.59
2.90 1.70 -11.34
3.00 1.70 -11.73
3.10 1.70 -11.79
3.20 1.70 -11.64
3.30 1.70 -11.85
3.40 1.70 -11.48
3.50 1.70 -11.45
3.60 1.70 -11.65
3.70 1.70 -11.65
3.80 1.70 -11.11
3.90 1.70 -11.05
4.00 1.70 -11.49
4.10 1.70 -11.40
4.20 1.70 -11.39
4.30 1.70 -11.13
4.40 1.70 -11.16
4.50 1.70 -11.52
4.60 1.70 -11.40
4.70 1.70 -11.54
4.80 1.70 -11.49
4.90 1.70 -11.14
5.00 1.70 -11.33

-1.00 1.80 -11.68
-0.90 1.80 -11.82
-0.80 1.80 -11.74
-0.70 1.80 -11.51
-0.60 1.80 -11.78
-0.50 1.80 -11.74
-0.40 1.80 -11.68
-0.30 1.80 -11.86
-0.20 1.80 -11.77
-0.10 1.80 -11.69
0.00 1.80 -11.50
0.10 1.80 -11.73
0.20 1.80 -11.74
0.30 1.80 -11.77
0.40 1.80 -11.75
0.50 1.80 -11.82
0.60 1.80 -11.80
0.70 1.80 -11.86
0.80 1.80 -11.65
0.90 1.80 -11.66
1.00 1.80 -11.72
1.10 1.80 -11.61
1.20 1.80 -11.51
1.30 1.80 -11.81
1.40 1.80 -11.70
1.50 1.80 -11.71
1.60 1.80 -11.74
1.70 1.80 -11.61
1.80 1.80 -11.88
1.90 1.80 -11.69
2.00 1.80 -11.80
2.10 1.80 -11.53
2.20 1.80 -11.81
2.30 1.80 -11.62
2.40 1.80 -11.62
2.50 1.80 -11.61
2.60 1.80 -11.84
2.70 1.80 -11.84
2.80 1.80 -11.66
2.90 1.80 -11.64
3.00 1.80 -11.49
3.10 1.80 -11.77
3.20 1.80 -11.63
3.30 1.80 -11.52
3.40 1.80 -11.64
3.50 1.80 -11.69
3.60 1.80 -11.43
3.70 1.80 -11.29
3.80 1.80 -11.67
3.90 1.80 -11.16
4.00 1.80 -11.21
4.10 1.80 -11.54
4.20 1.80 -11.46
4.30 1.80 -11.66
4.40 1.80 -11.11
4.50 1.80 -11.13
4.60 1.80 -10.97
4.70 1.80 -11.21
4.80 1.80 -11.40
4.90 1.80 -11.47
5.00 1.80 -11.53

-1.00 1.90 -12.03
-0.90 1.90 -11.80
-0.80 1.90 -11.84
-0.70 1.90 -11.68
-0.60 1.90 -11.51
-0.50 1.90 -11.82
-0.40 1.90 -11.56
-0.30 1.90 -11.85
-0.20 1.90 -11.76
-0.10 1.90 -11.85
0.00 1.90 -11.69
0.10 1.90 -11.61
0.20 1.90 -11.92
0.30 1.90 -11.39
0.40 1.90 -11.65
0.50 1.90 -11.58
0.60 1.90 -11.59
0.70 1.90 -11.67
0.80 1.90 -11.81
0.90 1.90 -11.81
1.00 1.90 -11.83
1.10 1.90 -11.64
1.20 1.90 -11.73
1.30 1.90 -11.84
1.40 1.90 -11.88
1.50 1.90 -11.43
1.60 1.90 -11.86
1.70 1.90 -11.57
1.80 1.90 -11.72
1.90 1.90 -11.57
2.00 1.90 -11.65
2.10 1.90 -11.71
2.20 1.90 -11.54
2.30 1.90 -11.69
2.40 1.90 -11.58
2.50 1.90 -11.67
2.60 1.90 -11.74
2.70 1.90 -11.25
2.80 1.90 -11.73
2.90 1.90 -11.58
3.00 1.90 -11.76
3.10 1.90 -11.60
3.20 1.90 -10.99
3.30 1.90 -11.73
3.40 1.90 -11.75
3.50 1.90 -11.53
3.60 1.90 -11.59
3.70 1.90 -11.67
3.80 1.90 -11.28
3.90 1.90 -11.58
4.00 1.90 -11.77
4.10 1.90 -11.62
4.20 1.90 -11.61
4.30 1.90 -11.53
4.40 1.90 -11.57
4.50 1.90 -11.66
4.60 1.90 -11.51
4.70 1.90 -11.34
4.80 1.90 -11.58
4.90 1.90 -11.25
5.00 1.90 -11.38

-1.00 2.00 -11.72
-0.90 2.00 -11.64
-0.80 2.00 -11.74
-0.70 2.00 -11.67
-0.60 2.00 -11.73
-0.50 2.00 -11.87
-0.40 2.00 -11.97
-0.30 2.00 -11.79
-0.20 2.00 -11.70
-0.10 2.00 -11.72
0.00 2.00 -11.61
0.10 2.00 -11.84
0.20 2.00 -11.84
0.30 2.00 -11.83
0.40 2.00 -11.69
0.50 2.00 -11.91
0.60 2.00 -11.72
0.70 2.00 -11.64
0.80 2.00 -11.72
0.90 2.00 -11.72
1.00 2.00 -11.74
1.10 2.00 -11.81
1.20 2.00 -11.68
1.30 2.00 -11.63
1.40 2.00 -11.72
1.50 2.00 -11.71
1.60 2.00 -11.80
1.70 2.00 -11.96
1.80 2.00 -11.80
1.90 2.00 -11.65
2.00 2.00 -11.70
2.10 2.00 -11.46
2.20 2.00 -11.57
2.30 2.00 -11.65
2.40 2.00 -11.77
2.50 2.00 -11.78
2.60 2.00 -11.41
2.70 2.00 -11.85
2.80 2.00 -11.60
2.90 2.00 -11.61
3.00 2.00 -11.40
3.10 2.00 -11.23
3.20 2.00 -11.51
3.30 2.00 -11.81
3.40 2.00 -11.71
3.50 2.00 -11.77
3.60 2.00 -11.53
3.70 2.00 -11.49
3.80 2.00 -11.42
3.90 2.00 -11.75
4.00 2.00 -11.72
4.10 2.00 -11.44
4.20 2.00 -11.23
4.30 2.00 -10.88
4.40 2.00 -11.29
4.50 2.00 -11.37
4.60 2.00 -11.34
4.70 2.00 -11.40
4.80 2.00 -11.24
4.90 2.00 -11.05
5.00 2.00 -10.79

-1.00 2.10 -11.72
-0.90 2.10 -11.77
-0.80 2.10 -11.71
-0.70 2.10 -11.67
-0.60 2.10 -11.87
-0.50 2.10 -11.85
-0.40 2.10 -11.89
-0.30 2.10 -11.88
-0.20 2.10 -11.73
-0.10 2.10 -11.75
0.00 2.10 -11.77
0.10 2.10 -11.88
0.20 2.10 -11.86
0.30 2.10 -11.67
0.40 2.10 -11.75
0.50 2.10 -11.54
0.60 2.10 -11.82
0.70 2.10 -11.73
0.80 2.10 -11.67
0.90 2.10 -11.81
1.00 2.10 -11.72
1.10 2.10 -11.81
1.20 2.10 -11.78
1.30 2.10 -11.15
1.40 2.10 -11.76
1.50 2.10 -11.78
1.60 2.10 -11.70
1.70 2.10 -11.73
1.80 2.10 -11.75
1.90 2.10 -11.71
2.00 2.10 -11.46
2.10 2.10 -11.46
2.20 2.10 -11.67
2.30 2.10 -11.53
2.40 2.10 -11.69
2.50 2.10 -11.77
2.60 2.10 -11.81
2.70 2.10 -11.71
2.80 2.10 -11.63
2.90 2.10 -11.44
3.00 2.10 -11.66
3.10 2.10 -11.69
3.20 2.10 -11.64
3.30 2.10 -11.57
3.40 2.10 -11.65
3.50 2.10 -11.47
3.60 2.10 -11.69
3.70 2.10 -11.59
3.80 2.10 -11.42
3.90 2.10 -11.53
4.00 2.10 -11.53
4.10 2.10 -11.08
4.20 2.10 -11.46
4.30 2.10 -11.49
4.40 2.10 -11.34
4.50 2.10 -11.38
4.60 2.10 -11.39
4.70 2.10 -11.20
4.80 2.10 -11.03
4.90 2.10 -10.13
5.00 2.10 -11.41

-1.00 2.20 -11.80
-0.90 2.20 -11.89
-0.80 2.20 -11.68
-0.70 2.20 -11.79
-0.60 2.20 -11.81
-0.50 2.20 -11.76
-0.40 2.20 -11.86
-0.30 2.20 -11.98
-0.20 2.20 -11.70
-0.10 2.20 -11.66
0.00 2.20 -11.82
0.10 2.20 -11.60
0.20 2.20 -11.81
0.30 2.20 -11.72
0.40 2.20 -11.69
0.50 2.20 -11.59
0.60 2.20 -11.80
0.70 2.20 -11.79
0.80 2.20 -11.75
0.90 2.20 -11.92
1.00 2.20 -11.80
1.10 2.20 -11.88
1.20 2.20 -11.93
1.30 2.20 -11.81
1.40 2.20 -11.96
1.50 2.20 -11.67
1.60 2.20 -11.61
1.70 2.20 -11.64
1.80 2.20 -11.81
1.90 2.20 -11.42
2.00 2.20 -11.57
2.10 2.20 -11.62
2.20 2.20 -11.85
2.30 2.20 -11.84
2.40 2.20 -11.76
2.50 2.20 -11.85
2.60 2.20 -11.64
2.70 2.20 -11.69
2.80 2.20 -11.66
2.90 2.20 -11.63
3.00 2.20 -11.76
3.10 2.20 -11.43
3.20 2.20 -11.61
3.30 2.20 -11.44
3.40 2.20 -10.97
3.50 2.20 -11.55
3.60 2.20 -11.53
3.70 2.20 -11.58
3.80 2.20 -11.44
3.90 2.20 -11.18
4.00 2.20 -11.36
4.10 2.20 -11.66
4.20 2.20 -11.43
4.30 2.20 -11.39
4.40 2.20 -11.44
4.50 2.20 -11.25
4.60 2.20 -11.66
4.70 2.20 -10.71
4.80 2.20 -11.43
4.90 2.20 -11.39
5.00 2.20 -11.06

-1.00 2.30 -11.73
-0.90 2.30 -11.72
-0.80 2.30 -11.66
-0.70 2.30 -11.75
-0.60 2.30 -11.83
-0.50 2.30 -11.65
-0.40 2.30 -11.80
-0.30 2.30 -11.51
-0.20 2.30 -11.68
-0.10 2.30 -11.85
0.00 2.30 -11.71
0.10 2.30 -11.99
0.20 2.30 -11.62
0.30 2.30 -12.03
0.40 2.30 -11.66
0.50 2.30 -11.69
0.60 2.30 -11.75
0.70 2.30 -11.80
0.80 2.30 -11.75
0.90 2.30 -11.87
1.00 2.30 -11.63
1.10 2.30 -11.74
1.20 2.30 -11.55
1.30 2.30 -11.74
1.40 2.30 -11.86
1.50 2.30 -11.60
1.60 2.30 -11.54
1.70 2.30 -11.64
1.80 2.30 -11.47
1.90 2.30 -11.32
2.00 2.30 -11.65
2.10 2.30 -11.65
2.20 2.30 -11.79
2.30 2.30 -11.42
2.40 2.30 -11.75
2.50 2.30 -11.67
2.60 2.30 -11.60
2.70 2.30 -11.36
2.80 2.30 -11.66
2.90 2.30 -11.74
3.00 2.30 -11.67
3.10 2.30 -11.41
3.20 2.30 -11.55
3.30 2.30 -11.53
3.40 2.30 -11.52
3.50 2.30 -11.63
3.60 2.30 -11.64
3.70 2.30 -11.45
3.80 2.30 -11.54
3.90 2.30 -10.91
4.00 2.30 -11.21
4.10 2.30 -11.28
4.20 2.30 -11.42
4.30 2.30 -11.22
4.40 2.30 -11.32
4.50 2.30 -11.35
4.60 2.30 -11.32
4.70 2.30 -11.10
4.80 2.30 -11.59
4.90 2.30 -11.19
5.00 2.30 -11.06

-1.00 2.40 -11.58
-0.90 2.40 -11.61
-0.80 2.40 -11.86
-0.70 2.40 -11.76
-0.60 2.40 -11.52
-0.50 2.40 -11.86
-0.40 2.40 -11.64
-0.30 2.40 -11.70
-0.20 2.40 -11.72
-0.10 2.40 -11.85
0.00 2.40 -11.65
0.10 2.40 -11.75
0.20 2.40 -11.77
0.30 2.40 -11.80
0.40 2.40 -11.88
0.50 2.40 -11.69
0.60 2.40 -11.67
0.70 2.40 -11.71
0.80 2.40 -11.54
0.90 2.40 -11.94
1.00 2.40 -11.79
1.10 2.40 -11.65
1.20 2.40 -11.81
1.30 2.40 -11.45
1.40 2.40 -11.54
1.50 2.40 -11.53
1.60 2.40 -11.69
1.70 2.40 -11.37
1.80 2.40 -11.79
1.90 2.40 -11.58
2.00 2.40 -11.77
2.10 2.40 -11.69
2.20 2.40 -11.70
2.30 2.40 -11.69
2.40 2.40 -11.67
2.50 2.40 -11.54
2.60 2.40 -11.25
2.70 2.40 -11.61
2.80 2.40 -11.65
2.90 2.40 -11.66
3.00 2.40 -11.84
3.10 2.40 -11.40
3.20 2.40 -11.75
3.30 2.40 -11.67
3.40 2.40 -11.47
3.50 2.40 -11.56
3.60 2.40 -11.60
3.70 2.40 -11.56
3.80 2.40 -10.96
3.90 2.40 -11.24
4.00 2.40 -11.41
4.10 2.40 -11.53
4.20 2.40 -11.48
4.30 2.40 -11.54
4.40 2.40 -11.35
4.50 2.40 -10.65
4.60 2.40 -11.17
4.70 2.40 -11.16
4.80 2.40 -10.93
4.90 2.40 -11.17
5.00 2.40 -11.40

-1.00 2.50 -11.87
-0.90 2.50 -11.99
-0.80 2.50 -11.84
-0.70 2.50 -11.80
-0.60 2.50 -11.82
-0.50 2.50 -11.78
-0.40 2.50 -11.68
-0.30 2.50 -11.71
-0.20 2.50 -11.79
-0.10 2.50 -11.71
0.00 2.50 -11.69
0.10 2.50 -11.53
0.20 2.50 -11.73
0.30 2.50 -11.71
0.40 2.50 -11.80
0.50 2.50 -11.81
0.60 2.50 -11.75
0.70 2.50 -11.75
0.80 2.50 -11.90
0.90 2.50 -12.00
1.00 2.50 -11.74
1.10 2.50 -11.63
1.20 2.50 -11.84
1.30 2.50 -10.70
1.40 2.50 -11.73
1.50 2.50 -11.72
1.60 2.50 -11.80
1.70 2.50 -11.65
1.80 2.50 -11.61
1.90 2.50 -11.67
2.00 2.50 -11.78
2.10 2.50 -11.77
2.20 2.50 -11.85
2.30 2.50 -11.67
2.40 2.50 -11.54
2.50 2.50 -11.51
2.60 2.50 -11.40
2.70 2.50 -11.81
2.80 2.50 -11.55
2.90 2.50 -11.51
3.00 2.50 -11.78
3.10 2.50 -11.46
3.20 2.50 -11.62
3.30 2.50 -11.51
3.40 2.50 -11.53
3.50 2.50 -11.28
3.60 2.50 -11.44
3.70 2.50 -10.90
3.80 2.50 -11.51
3.90 2.50 -11.53
4.00 2.50 -11.48
4.10 2.50 -11.38
4.20 2.50 -11.29
4.30 2.50 -11.34
4.40 2.50 -10.73
4.50 2.50 -11.33
4.60 2.50 -11.27
4.70 2.50 -10.93
4.80 2.50 -11.27
4.90 2.50 -11.36
5.00 2.50 -11.03

-1.00 2.60 -11.65
-0.90 2.60 -11.64
-0.80 2.60 -11.90
-0.70 2.60 -11.60
-0.60 2.60 -11.82
-0.50 2.60 -11.73
-0.40 2.60 -11.80
-0.30 2.60 -11.86
-0.20 2.60 -11.56
-0.10 2.60 -11.89
0.00 2.60 -11.39
0.10 2.60 -11.71
0.20 2.60 -11.82
0.30 2.60 -11.87
0.40 2.60 -11.81
0.50 2.60 -11.86
0.60 2.60 -11.72
0.70 2.60 -11.65
0.80 2.60 -11.82
0.90 2.60 -11.62
1.00 2.60 -11.73
1.10 2.60 -11.86
1.20 2.60 -11.78
1.30 2.60 -11.65
1.40 2.60 -11.48
1.50 2.60 -11.54
1.60 2.60 -11.30
1.70 2.60 -11.73
1.80 2.60 -11.63
1.90 2.60 -11.74
2.00 2.60 -11.41
2.10 2.60 -11.81
2.20 2.60 -11.76
2.30 2.60 -11.61
2.40 2.60 -11.25
2.50 2.60 -11.40
2.60 2.60 -11.63
2.70 2.60 -11.57
2.80 2.60 -11.65
2.90 2.60 -11.49
3.00 2.60 -11.65
3.10 2.60 -11.33
3.20 2.60 -11.55
3.30 2.60 -11.44
3.40 2.60 -11.47
3.50 2.60 -11.55
3.60 2.60 -11.66
3.70 2.60 -11.32
3.80 2.60 -11.24
3.90 2.60 -11.67
4.00 2.60 -11.38
4.10 2.60 -11.47
4.20 2.60 -10.60
4.30 2.60 -11.22
4.40 2.60 -11.28
4.50 2.60 -11.18
4.60 2.60 -11.33
4.70 2.60 -10.86
4.80 2.60 -11.21
4.90 2.60 -10.97
5.00 2.60 -9.80

-1.00 2.70 -11.63
-0.90 2.70 -11.92
-0.80 2.70 -11.74
-0.70 2.70 -11.54
-0.60 2.70 -11.73
-0.50 2.70 -11.64
-0.40 2.70 -11.73
-0.30 2.70 -11.80
-0.20 2.70 -11.68
-0.10 2.70 -11.79
0.00 2.70 -11.68
0.10 2.70 -11.74
0.20 2.70 -11.85
0.30 2.70 -11.62
0.40 2.70 -11.57
0.50 2.70 -11.89
0.60 2.70 -11.71
0.70 2.70 -11.72
0.80 2.70 -11.65
0.90 2.70 -11.73
1.00 2.70 -11.77
1.10 2.70 -11.89
1.20 2.70 -11.65
1.30 2.70 -11.72
1.40 2.70 -11.70
1.50 2.70 -11.78
1.60 2.70 -11.69
1.70 2.70 -11.30
1.80 2.70 -11.84
1.90 2.70 -11.65
2.00 2.70 -11.85
2.10 2.70 -11.72
2.20 2.70 -11.69
2.30 2.70 -11.57
2.40 2.70 -11.57
2.50 2.70 -11.81
2.60 2.70 -11.60
2.70 2.70 -11.61
2.80 2.70 -11.33
2.90 2.70 -11.22
3.00 2.70 -11.50
3.10 2.70 -11.49
3.20 2.70 -11.44
3.30 2.70 -11.54
3.40 2.70 -11.05
3.50 2.70 -11.28
3.60 2.70 -11.29
3.70 2.70 -11.35
3.80 2.70 -11.40
3.90 2.70 -11.17
4.00 2.70 -11.05
4.10 2.70 -10.74
4.20 2.70 -11.30
4.30 2.70 -11.28
4.40 2.70 -11.45
4.50 2.70 -11.22
4.60 2.70 -11.01
4.70 2.70 -10.70
4.80 2.70 -11.40
4.90 2.70 -11.01
5.00 2.70 -10.83

-1.00 2.80 -11.97
-0.90 2.80 -11.76
-0.80 2.80 -11.70
-0.70 2.80 -11.77
-0.60 2.80 -11.69
-0.50 2.80 -11.62
-0.40 2.80 -11.76
-0.30 2.80 -11.79
-0.20 2.80 -11.79
-0.10 2.80 -11.94
0.00 2.80 -11.48
0.10 2.80 -11.68
0.20 2.80 -11.81
0.30 2.80 -11.86
0.40 2.80 -11.73
0.50 2.80 -11.79
0.60 2.80 -11.75
0.70 2.80 -11.90
0.80 2.80 -11.70
0.90 2.80 -11.80
1.00 2.80 -11.85
1.10 2.80 -11.70
1.20 2.80 -11.76
1.30 2.80 -11.79
1.40 2.80 -11.57
1.50 2.80 -11.72
1.60 2.80 -11.61
1.70 2.80 -11.59
1.80 2.80 -11.30
1.90 2.80 -11.47
2.00 2.80 -11.60
2.10 2.80 -11.63
2.20 2.80 -11.59
2.30 2.80 -11.66
2.40 2.80 -11.43
2.50 2.80 -11.55
2.60 2.80 -11.25
2.70 2.80 -11.33
2.80 2.80 -11.53
2.90 2.80 -11.60
3.00 2.80 -11.60
3.10 2.80 -11.62
3.20 2.80 -11.73
3.30 2.80 -11.10
3.40 2.80 -11.07
3.50 2.80 -11.41
3.60 2.80 -11.48
3.70 2.80 -11.47
3.80 2.80 -11.41
3.90 2.80 -11.13
4.00 2.80 -10.54
4.10 2.80 -11.12
4.20 2.80 -11.43
4.30 2.80 -11.45
4.40 2.80 -11.22
4.50 2.80 -10.92
4.60 2.80 -10.81
4.70 2.80 -10.31
4.80 2.80 -10.62
4.90 2.80 -11.13
5.00 2.80 -11.24

-1.00 2.90 -11.59
-0.90 2.90 -11.73
-0.80 2.90 -11.74
-0.70 2.90 -11.74
-0.60 2.90 -11.87
-0.50 2.90 -11.96
-0.40 2.90 -11.50
-0.30 2.90 -11.69
-0.20 2.90 -11.67
-0.10 2.90 -11.62
0.00 2.90 -11.79
0.10 2.90 -11.75
0.20 2.90 -11.72
0.30 2.90 -11.71
0.40 2.90 -11.67
0.50 2.90 -11.64
0.60 2.90 -11.90
0.70 2.90 -11.76
0.80 2.90 -11.78
0.90 2.90 -11.55
1.00 2.90 -11.58
1.10 2.90 -11.78
1.20 2.90 -11.52
1.30 2.90 -11.56
1.40 2.90 -11.56
1.50 2.90 -11.63
1.60 2.90 -11.83
1.70 2.90 -10.85
1.80 2.90 -11.66
1.90 2.90 -11.58
2.00 2.90 -11.61
2.10 2.90 -11.44
2.20 2.90 -11.44
2.30 2.90 -11.70
2.40 2.90 -11.66
2.50 2.90 -11.51
2.60 2.90 -11.49
2.70 2.90 -11.59
2.80 2.90 -11.56
2.90 2.90 -11.55
3.00 2.90 -11.48
3.10 2.90 -11.62
3.20 2.90 -11.48
3.30 2.90 -11.45
3.40 2.90 -11.57
3.50 2.90 -11.38
3.60 2.90 -11.55
3.70 2.90 -11.03
3.80 2.90 -11.26
3.90 2.90 -11.45
4.00 2.90 -11.16
4.10 2.90 -11.48
4.20 2.90 -11.14
4.30 2.90 -10.97
4.40 2.90 -11.36
4.50 2.90 -10.88
4.60 2.90 -10.60
4.70 2.90 -10.69
4.80 2.90 -11.06
4.90 2.90 -10.95
5.00 2.90 -10.96

-1.00 3.00 -11.56
-0.90 3.00 -11.85
-0.80 3.00 -11.73
-0.70 3.00 -11.72
-0.60 3.00 -11.70
-0.50 3.00 -11.54
-0.40 3.00 -11.87
-0.30 3.00 -11.73
-0.20 3.00 -11.79
-0.10 3.00 -11.56
0.00 3.00 -11.65
0.10 3.00 -11.59
0.20 3.00 -11.68
0.30 3.00 -11.55
0.40 3.00 -11.77
0.50 3.00 -11.77
0.60 3.00 -11.78
0.70 3.00 -11.17
0.80 3.00 -11.49
0.90 3.00 -11.62
1.00 3.00 -11.83
1.10 3.00 -11.50
1.20 3.00 -11.71
1.30 3.00 -11.64
1.40 3.00 -11.84
1.50 3.00 -11.29
1.60 3.00 -11.56
1.70 3.00 -11.73
1.80 3.00 -11.49
1.90 3.00 -11.76
2.00 3.00 -11.40
2.10 3.00 -11.66
2.20 3.00 -11.76
2.30 3.00 -11.67
2.40 3.00 -11.84
2.50 3.00 -11.78
2.60 3.00 -11.65
2.70 3.00 -11.50
2.80 3.00 -11.60
2.90 3.00 -11.48
3.00 3.00 -11.33
3.10 3.00 -11.09
3.20 3.00 -11.45
3.30 3.00 -11.29
3.40 3.00 -11.52
3.50 3.00 -11.50
3.60 3.00 -11.25
3.70 3.00 -10.83
3.80 3.00 -10.96
3.90 3.00 -11.65
4.00 3.00 -11.35
4.10 3.00 -11.20
4.20 3.00 -11.15
4.30 3.00 -11.29
4.40 3.00 -11.11
4.50 3.00 -10.96
4.60 3.00 -11.01
4.70 3.00 -10.98
4.80 3.00 -10.96
4.90 3.00 -11.20
5.00 3.00 -10.95

-1.00 3.10 -11.71
-0.90 3.10 -11.63
-0.80 3.10 -11.88
-0.70 3.10 -11.69
-0.60 3.10 -11.64
-0.50 3.10 -11.89
-0.40 3.10 -11.59
-0.30 3.10 -11.79
-0.20 3.10 -11.88
-0.10 3.10 -11.82
0.00 3.10 -11.68
0.10 3.10 -11.73
0.20 3.10 -11.71
0.30 3.10 -11.68
0.40 3.10 -11.86
0.50 3.10 -11.87
0.60 3.10 -11.58
0.70 3.10 -11.72
0.80 3.10 -11.78
0.90 3.10 -11.13
1.00 3.10 -11.75
1.10 3.10 -11.83
1.20 3.10 -11.04
1.30 3.10 -11.69
1.40 3.10 -11.69
1.50 3.10 -11.58
1.60 3.10 -11.22
1.70 3.10 -11.79
1.80 3.10 -11.67
1.90 3.10 -11.60
2.00 3.10 -11.23
2.10 3.10 -11.45
2.20 3.10 -11.67
2.30 3.10 -11.61
2.40 3.10 -11.40
2.50 3.10 -11.46
2.60 3.10 -11.38
2.70 3.10 -11.57
2.80 3.10 -11.52
2.90 3.10 -11.62
3.00 3.10 -11.09
3.10 3.10 -11.59
3.20 3.10 -11.36
3.30 3.10 -11.43
3.40 3.10 -11.27
3.50 3.10 -11.43
3.60 3.10 -11.53
3.70 3.10 -11.24
3.80 3.10 -11.03
3.90 3.10 -11.43
4.00 3.10 -11.13
4.10 3.10 -10.80
4.20 3.10 -11.22
4.30 3.10 -11.19
4.40 3.10 -10.85
4.50 3.10 -11.04
4.60 3.10 -11.21
4.70 3.10 -11.05
4.80 3.10 -11.02
4.90 3.10 -10.82
5.00 3.10 -11.07

-1.00 3.20 -11.68
-0.90 3.20 -11.80
-0.80 3.20 -11.44
-0.70 3.20 -11.81
-0.60 3.20 -11.85
-0.50 3.20 -11.75
-0.40 3.20 -11.68
-0.30 3.20 -11.74
-0.20 3.20 -11.75
-0.10 3.20 -11.69
0.00 3.20 -11.73
0.10 3.20 -11.75
0.20 3.20 -11.84
0.30 3.20 -11.70
0.40 3.20 -11.59
0.50 3.20 -11.64
0.60 3.20 -11.44
0.70 3.20 -11.58
0.80 3.20 -11.54
0.90 3.20 -11.59
1.00 3.20 -11.70
1.10 3.20 -11.61
1.20 3.20 -11.65
1.30 3.20 -11.84
1.40 3.20 -11.63
1.50 3.20 -11.56
1.60 3.20 -11.55
1.70 3.20 -11.71
1.80 3.20 -11.63
1.90 3.20 -10.98
2.00 3.20 -11.51
2.10 3.20 -11.67
2.20 3.20 -11.56
2.30 3.20 -11.55
2.40 3.20 -11.17
2.50 3.20 -11.62
2.60 3.20 -11.63
2.70 3.20 -11.50
2.80 3.20 -11.73
2.90 3.20 -11.21
3.00 3.20 -11.45
3.10 3.20 -11.01
3.20 3.20 -11.58
3.30 3.20 -11.36
3.40 3.20 -11.43
3.50 3.20 -11.38
3.60 3.20 -11.28
3.70 3.20 -11.17
3.80 3.20 -11.38
3.90 3.20 -11.45
4.00 3.20 -11.51
4.10 3.20 -11.40
4.20 3.20 -11.44
4.30 3.20 -11.22
4.40 3.20 -11.12
4.50 3.20 -11.16
4.60 3.20 -11.09
4.70 3.20 -10.94
4.80 3.20 -11.06
4.90 3.20 -10.84
5.00 3.20 -10.57

-1.00 3.30 -12.00
-0.90 3.30 -11.65
-0.80 3.30 -11.68
-0.70 3.30 -11.67
-0.60 3.30 -11.66
-0.50 3.30 -11.72
-0.40 3.30 -11.77
-0.30 3.30 -11.73
-0.20 3.30 -11.81
-0.10 3.30 -11.64
0.00 3.30 -11.36
0.10 3.30 -11.78
0.20 3.30 -11.63
0.30 3.30 -11.77
0.40 3.30 -11.75
0.50 3.30 -11.68
0.60 3.30 -11.74
0.70 3.30 -11.55
0.80 3.30 -11.72
0.90 3.30 -11.78
1.00 3.30 -11.69
1.10 3.30 -11.59
1.20 3.30 -11.74
1.30 3.30 -11.61
1.40 3.30 -11.18
1.50 3.30 -11.63
1.60 3.30 -11.72
1.70 3.30 -11.85
1.80 3.30 -11.47
1.90 3.30 -11.55
2.00 3.30 -11.81
2.10 3.30 -11.44
2.20 3.30 -11.44
2.30 3.30 -11.00
2.40 3.30 -11.38
2.50 3.30 -11.51
2.60 3.30 -11.57
2.70 3.30 -11.54
2.80 3.30 -10.77
2.90 3.30 -11.54
3.00 3.30 -11.29
3.10 3.30 -11.48
3.20 3.30 -11.36
3.30 3.30 -11.47
3.40 3.30 -11.15
3.50 3.30 -11.44
3.60 3.30 -11.26
3.70 3.30 -10.99
3.80 3.30 -11.47
3.90 3.30 -11.26
4.00 3.30 -11.13
4.10 3.30 -10.94
4.20 3.30 -11.41
4.30 3.30 -11.33
4.40 3.30 -11.05
4.50 3.30 -10.73
4.60 3.30 -11.30
4.70 3.30 -10.52
4.80 3.30 -10.97
4.90 3.30 -11.04
5.00 3.30 -10.92

-1.00 3.40 -11.60
-0.90 3.40 -11.93
-0.80 3.40 -11.92
-0.70 3.40 -11.84
-0.60 3.40 -11.86
-0.50 3.40 -11.88
-0.40 3.40 -11.87
-0.30 3.40 -11.75
-0.20 3.40 -11.58
-0.10 3.40 -11.63
0.00 3.40 -11.64
0.10 3.40 -11.57
0.20 3.40 -11.74
0.30 3.40 -11.71
0.40 3.40 -11.68
0.50 3.40 -11.49
0.60 3.40 -11.47
0.70 3.40 -11.73
0.80 3.40 -11.72
0.90 3.40 -11.58
1.00 3.40 -10.87
1.10 3.40 -11.68
1.20 3.40 -11.60
1.30 3.40 -11.57
1.40 3.40 -11.05
1.50 3.40 -11.56
1.60 3.40 -11.70
1.70 3.40 -11.68
1.80 3.40 -11.57
1.90 3.40 -11.59
2.00 3.40 -11.71
2.10 3.40 -11.65
2.20 3.40 -11.40
2.30 3.40 -11.59
2.40 3.40 -11.67
2.50 3.40 -11.53
2.60 3.40 -11.47
2.70 3.40 -11.07
2.80 3.40 -11.39
2.90 3.40 -11.47
3.00 3.40 -11.52
3.10 3.40 -11.27
3.20 3.40 -11.52
3.30 3.40 -10.86
3.40 3.40 -11.30
3.50 3.40 -11.08
3.60 3.40 -11.38
3.70 3.40 -11.23
3.80 3.40 -11.14
3.90 3.40 -10.81
4.00 3.40 -10.75
4.10 3.40 -11.00
4.20 3.40 -10.68
4.30 3.40 -11.12
4.40 3.40 -11.09
4.50 3.40 -10.79
4.60 3.40 -10.72
4.70 3.40 -11.12
4.80 3.40 -10.57
4.90 3.40 -10.66
5.00 3.40 -10.93

-1.00 3.50 -11.69
-0.90 3.50 -11.69
-0.80 3.50 -11.60
-0.70 3.50 -11.60
-0.60 3.50 -11.72
-0.50 3.50 -11.78
-0.40 3.50 -11.88
-0.30 3.50 -11.91
-0.20 3.50 -11.77
-0.10 3.50 -11.66
0.00 3.50 -11.69
0.10 3.50 -11.75
0.20 3.50 -11.82
0.30 3.50 -11.63
0.40 3.50 -11.80
0.50 3.50 -11.82
0.60 3.50 -11.67
0.70 3.50 -11.71
0.80 3.50 -11.60
0.90 3.50 -11.68
1.00 3.50 -11.46
1.10 3.50 -11.70
1.20 3.50 -11.72
1.30 3.50 -11.46
1.40 3.50 -11.56
1.50 3.50 -11.62
1.60 3.50 -11.48
1.70 3.50 -11.45
1.80 3.50 -11.69
1.90 3.50 -11.53
2.00 3.50 -11.77
2.10 3.50 -11.47
2.20 3.50 -11.55
2.30 3.50 -11.63
2.40 3.50 -11.56
2.50 3.50 -11.28
2.60 3.50 -11.55
2.70 3.50 -11.28
2.80 3.50 -11.41
2.90 3.50 -11.38
3.00 3.50 -11.50
3.10 3.50 -11.43
3.20 3.50 -11.38
3.30 3.50 -11.44
3.40 3.50 -11.08
3.50 3.50 -11.31
3.60 3.50 -11.25
3.70 3.50 -11.59
3.80 3.50 -11.33
3.90 3.50 -11.19
4.00 3.50 -11.08
4.10 3.50 -11.03
4.20 3.50 -11.13
4.30 3.50 -11.19
4.40 3.50 -11.09
4.50 3.50 -11.08
4.60 3.50 -11.14
4.70 3.50 -10.80
4.80 3.50 -10.94
4.90 3.50 -10.66
5.00 3.50 -10.74

-1.00 3.60 -11.76
-0.90 3.60 -11.69
-0.80 3.60 -11.61
-0.70 3.60 -11.69
-0.60 3.60 -11.76
-0.50 3.60 -11.59
-0.40 3.60 -11.65
-0.30 3.60 -11.56
-0.20 3.60 -11.59
-0.10 3.60 -11.96
0.00 3.60 -11.51
0.10 3.60 -11.75
0.20 3.60 -11.72
0.30 3.60 -11.72
0.40 3.60 -11.63
0.50 3.60 -11.69
0.60 3.60 -11.68
0.70 3.60 -11.48
0.80 3.60 -11.66
0.90 3.60 -11.25
1.00 3.60 -11.58
1.10 3.60 -11.66
1.20 3.60 -11.14
1.30 3.60 -11.72
1.40 3.60 -11.50
1.50 3.60 -11.45
1.60 3.60 -11.07
1.70 3.60 -11.67
1.80 3.60 -11.63
1.90 3.60 -11.59
2.00 3.60 -11.53
2.10 3.60 -11.70
2.20 3.60 -11.55
2.30 3.60 -11.67
2.40 3.60 -11.60
2.50 3.60 -11.44
2.60 3.60 -11.49
2.70 3.60 -11.31
2.80 3.60 -11.38
2.90 3.60 -11.55
3.00 3.60 -11.25
3.10 3.60 -11.53
3.20 3.60 -11.00
3.30 3.60 -11.46
3.40 3.60 -11.38
3.50 3.60 -11.25
3.60 3.60 -11.02
3.70 3.60 -10.93
3.80 3.60 -10.47
3.90 3.60 -10.77
4.00 3.60 -11.34
4.10 3.60 -11.03
4.20 3.60 -11.13
4.30 3.60 -10.85
4.40 3.60 -10.84
4.50 3.60 -10.92
4.60 3.60 -10.62
4.70 3.60 -10.89
4.80 3.60 -10.82
4.90 3.60 -11.19
5.00 3.60 -10.96

-1.00 3.70 -11.73
-0.90 3.70 -11.81
-0.80 3.70 -11.79
-0.70 3.70 -11.59
-0.60 3.70 -11.77
-0.50 3.70 -11.87
-0.40 3.70 -11.88
-0.30 3.70 -11.59
-0.20 3.70 -11.71
-0.10 3.70 -11.59
0.00 3.70 -11.73
0.10 3.70 -11.78
0.20 3.70 -11.84
0.30 3.70 -11.77
0.40 3.70 -11.75
0.50 3.70 -11.72
0.60 3.70 -11.67
0.70 3.70 -11.71
0.80 3.70 -11.62
0.90 3.70 -11.47
1.00 3.70 -11.77
1.10 3.70 -11.85
1.20 3.70 -11.79
1.30 3.70 -11.66
1.40 3.70 -11.68
1.50 3.70 -10.98
1.60 3.70 -11.69
1.70 3.70 -11.72
1.80 3.70 -11.29
1.90 3.70 -11.48
2.00 3.70 -11.49
2.10 3.70 -11.61
2.20 3.70 -11.31
2.30 3.70 -11.45
2.40 3.70 -11.63
2.50 3.70 -10.90
2.60 3.70 -11.54
2.70 3.70 -11.45
2.80 3.70 -11.47
2.90 3.70 -11.20
3.00 3.70 -10.83
3.10 3.70 -11.21
3.20 3.70 -11.17
3.30 3.70 -10.99
3.40 3.70 -11.28
3.50 3.70 -11.59
3.60 3.70 -11.09
3.70 3.70 -10.65
3.80 3.70 -10.83
3.90 3.70 -11.07
4.00 3.70 -10.95
4.10 3.70 -10.99
4.20 3.70 -11.14
4.30 3.70 -10.98
4.40 3.70 -10.47
4.50 3.70 -9.43
4.60 3.70 -11.24
4.70 3.70 -11.19
4.80 3.70 -10.89
4.90 3.70 -11.01
5.00 3.70 -10.68

-1.00 3.80 -11.67
-0.90 3.80 -11.71
-0.80 3.80 -11.85
-0.70 3.80 -11.87
-0.60 3.80 -11.89
-0.50 3.80 -11.62
-0.40 3.80 -11.91
-0.30 3.80 -11.78
-0.20 3.80 -11.88
-0.10 3.80 -11.63
0.00 3.80 -11.54
0.10 3.80 -11.71
0.20 3.80 -11.63
0.30 3.80 -11.71
0.40 3.80 -11.67
0.50 3.80 -11.76
0.60 3.80 -11.52
0.70 3.80 -11.42
0.80 3.80 -11.48
0.90 3.80 -11.63
1.00 3.80 -11.15
1.10 3.80 -11.71
1.20 3.80 -11.82
1.30 3.80 -11.71
1.40 3.80 -11.32
1.50 3.80 -11.56
1.60 3.80 -11.59
1.70 3.80 -11.11
1.80 3.80 -11.58
1.90 3.80 -11.59
2.00 3.80 -11.42
2.10 3.80 -11.37
2.20 3.80 -11.44
2.30 3.80 -11.56
2.40 3.80 -11.02
2.50 3.80 -11.51
2.60 3.80 -11.37
2.70 3.80 -11.40
2.80 3.80 -10.98
2.90 3.80 -11.47
3.00 3.80 -10.96
3.10 3.80 -11.08
3.20 3.80 -11.38
3.30 3.80 -11.47
3.40 3.80 -11.36
3.50 3.80 -11.33
3.60 3.80 -10.55
3.70 3.80 -10.83
3.80 3.80 -10.92
3.90 3.80 -10.83
4.00 3.80 -10.82
4.10 3.80 -11.18
4.20 3.80 -11.07
4.30 3.80 -11.07
4.40 3.80 -10.31
4.50 3.80 -11.11
4.60 3.80 -11.01
4.70 3.80 -10.95
4.80 3.80 -10.90
4.90 3.80 -10.61
5.00 3.80 -10.93

-1.00 3.90 -11.94
-0.90 3.90 -11.69
-0.80 3.90 -11.78
-0.70 3.90 -11.77
-0.60 3.90 -11.73
-0.50 3.90 -11.66
-0.40 3.90 -11.74
-0.30 3.90 -11.74
-0.20 3.90 -11.81
-0.10 3.90 -11.63
0.00 3.90 -11.46
0.10 3.90 -11.82
0.20 3.90 -11.79
0.30 3.90 -11.62
0.40 3.90 -11.70
0.50 3.90 -11.28
0.60 3.90 -11.72
0.70 3.90 -11.03
0.80 3.90 -11.18
0.90 3.90 -11.39
1.00 3.90 -11.20
1.10 3.90 -11.74
1.20 3.90 -11.71
1.30 3.90 -11.46
1.40 3.90 -11.58
1.50 3.90 -11.66
1.60 3.90 -11.65
1.70 3.90 -11.58
1.80 3.90 -10.87
1.90 3.90 -11.63
2.00 3.90 -11.75
2.10 3.90 -11.53
2.20 3.90 -11.42
2.30 3.90 -11.16
2.40 3.90 -11.29
2.50 3.90 -11.53
2.60 3.90 -11.67
2.70 3.90 -11.10
2.80 3.90 -11.24
2.90 3.90 -11.50
3.00 3.90 -11.65
3.10 3.90 -11.43
3.20 3.90 -11.23
3.30 3.90 -11.27
3.40 3.90 -10.81
3.50 3.90 -11.19
3.60 3.90 -10.77
3.70 3.90 -10.83
3.80 3.90 -11.10
3.90 3.90 -11.02
4.00 3.90 -10.96
4.10 3.90 -11.00
4.20 3.90 -10.78
4.30 3.90 -10.90
4.40 3.90 -11.16
4.50 3.90 -10.87
4.60 3.90 -10.91
4.70 3.90 -11.05
4.80 3.90 -10.76
4.90 3.90 -11.09
5.00 3.90 -11.06

-1.00 4.00 -11.65
-0.90 4.00 -11.77
-0.80 4.00 -11.77
-0.70 4.00 -11.64
-0.60 4.00 -11.71
-0.50 4.00 -11.72
-0.40 4.00 -11.68
-0.30 4.00 -11.67
-0.20 4.00 -11.90
-0.10 4.00 -12.00
0.00 4.00 -11.61
0.10 4.00 -11.71
0.20 4.00 -11.60
0.30 4.00 -11.66
0.40 4.00 -11.61
0.50 4.00 -11.56
0.60 4.00 -11.73
0.70 4.00 -11.36
0.80 4.00 -11.75
0.90 4.00 -11.41
1.00 4.00 -11.64
1.10 4.00 -11.77
1.20 4.00 -11.47
1.30 4.00 -10.98
1.40 4.00 -11.59
1.50 4.00 -11.39
1.60 4.00 -11.46
1.70 4.00 -11.49
1.80 4.00 -11.21
1.90 4.00 -11.77
2.00 4.00 -11.72
2.10 4.00 -11.53
2.20 4.00 -11.36
2.30 4.00 -11.21
2.40 4.00 -11.41
2.50 4.00 -11.48
2.60 4.00 -11.38
2.70 4.00 -11.05
2.80 4.00 -10.54
2.90 4.00 -11.16
3.00 4.00 -11.35
3.10 4.00 -11.13
3.20 4.00 -11.51
3.30 4.00 -11.13
3.40 4.00 -10.75
3.50 4.00 -11.08
3.60 4.00 -11.34
3.70 4.00 -10.95
3.80 4.00 -10.82
3.90 4.00 -10.96
4.00 4.00 -10.95
4.10 4.00 -10.65
4.20 4.00 -10.61
4.30 4.00 -10.87
4.40 4.00 -10.97
4.50 4.00 -10.71
4.60 4.00 -10.85
4.70 4.00 -10.62
4.80 4.00 -11.10
4.90 4.00 -10.63
5.00 4.00 -10.30

-1.00 4.10 -11.86
-0.90 4.10 -11.71
-0.80 4.10 -11.87
-0.70 4.10 -11.61
-0.60 4.10 -11.70
-0.50 4.10 -11.77
-0.40 4.10 -11.81
-0.30 4.10 -11.79
-0.20 4.10 -11.88
-0.10 4.10 -11.53
0.00 4.10 -11.68
0.10 4.10 -11.55
0.20 4.10 -11.61
0.30 4.10 -11.68
0.40 4.10 -11.24
0.50 4.10 -11.57
0.60 4.10 -11.07
0.70 4.10 -11.00
0.80 4.10 -11.70
0.90 4.10 -10.64
1.00 4.10 -11.26
1.10 4.10 -11.61
1.20 4.10 -11.31
1.30 4.10 -11.72
1.40 4.10 -11.43
1.50 4.10 -11.51
1.60 4.10 -11.22
1.70 4.10 -11.64
1.80 4.10 -11.57
1.90 4.10 -11.62
2.00 4.10 -11.44
2.10 4.10 -11.50
2.20 4.10 -11.44
2.30 4.10 -11.13
2.40 4.10 -11.53
2.50 4.10 -11.38
2.60 4.10 -11.51
2.70 4.10 -11.39
2.80 4.10 -11.60
2.90 4.10 -11.48
3.00 4.10 -11.20
3.10 4.10 -10.80
3.20 4.10 -10.90
3.30 4.10 -11.33
3.40 4.10 -11.00
3.50 4.10 -11.03
3.60 4.10 -11.03
3.70 4.10 -10.96
3.80 4.10 -10.71
3.90 4.10 -11.00
4.00 4.10 -10.65
4.10 4.10 -10.46
4.20 4.10 -10.89
4.30 4.10 -10.95
4.40 4.10 -10.67
4.50 4.10 -10.87
4.60 4.10 -10.73
4.70 4.10 -10.57
4.80 4.10 -10.74
4.90 4.10 -9.72
5.00 4.10 -10.54

-1.00 4.20 -11.57
-0.90 4.20 -11.93
-0.80 4.20 -11.61
-0.70 4.20 -11.75
-0.60 4.20 -11.62
-0.50 4.20 -11.73
-0.40 4.20 -11.55
-0.30 4.20 -11.56
-0.20 4.20 -11.82
-0.10 4.20 -11.70
0.00 4.20 -11.57
0.10 4.20 -11.71
0.20 4.20 -11.84
0.30 4.20 -11.45
0.40 4.20 -11.84
0.50 4.20 -11.75
0.60 4.20 -11.50
0.70 4.20 -11.63
0.80 4.20 -11.77
0.90 4.20 -11.69
1.00 4.20 -11.22
1.10 4.20 -11.68
1.20 4.20 -11.67
1.30 4.20 -11.55
1.40 4.20 -11.59
1.50 4.20 -11.64
1.60 4.20 -9.43
1.70 4.20 -11.53
1.80 4.20 -11.46
1.90 4.20 -11.46
2.00 4.20 -11.23
2.10 4.20 -11.54
2.20 4.20 -11.38
2.30 4.20 -11.42
2.40 4.20 -11.50
2.50 4.20 -11.29
2.60 4.20 -10.78
2.70 4.20 -11.18
2.80 4.20 -11.43
2.90 4.20 -11.51
3.00 4.20 -11.15
3.10 4.20 -10.96
3.20 4.20 -11.44
3.30 4.20 -11.41
3.40 4.20 -10.73
3.50 4.20 -11.13
3.60 4.20 -11.23
3.70 4.20 -11.14
3.80 4.20 -11.07
3.90 4.20 -11.00
4.00 4.20 -10.61
4.10 4.20 -10.63
4.20 4.20 -11.09
4.30 4.20 -10.78
4.40 4.20 -10.97
4.50 4.20 -10.52
4.60 4.20 -10.75
4.70 4.20 -10.51
4.80 4.20 -10.60
4.90 4.20 -10.75
5.00 4.20 -10.52

-1.00 4.30 -11.74
-0.90 4.30 -11.77
-0.80 4.30 -11.68
-0.70 4.30 -11.75
-0.60 4.30 -11.68
-0.50 4.30 -11.66
-0.40 4.30 -11.84
-0.30 4.30 -11.85
-0.20 4.30 -11.61
-0.10 4.30 -11.56
0.00 4.30 -11.89
0.10 4.30 -11.62
0.20 4.30 -11.23
0.30 4.30 -11.53
0.40 4.30 -11.17
0.50 4.30 -11.30
0.60 4.30 -11.49
0.70 4.30 -11.26
0.80 4.30 -10.87
0.90 4.30 -11.65
1.00 4.30 -11.45
1.10 4.30 -11.41
1.20 4.30 -11.13
1.30 4.30 -11.44
1.40 4.30 -11.27
1.50 4.30 -11.60
1.60 4.30 -11.45
1.70 4.30 -11.13
1.80 4.30 -11.72
1.90 4.30 -11.79
2.00 4.30 -10.88
2.10 4.30 -11.33
2.20 4.30 -11.39
2.30 4.30 -11.31
2.40 4.30 -11.42
2.50 4.30 -11.34
2.60 4.30 -11.20
2.70 4.30 -11.28
2.80 4.30 -11.18
2.90 4.30 -11.41
3.00 4.30 -11.29
3.10 4.30 -10.92
3.20 4.30 -11.22
3.30 4.30 -11.33
3.40 4.30 -11.06
3.50 4.30 -11.19
3.60 4.30 -11.06
3.70 4.30 -10.98
3.80 4.30 -11.07
3.90 4.30 -10.99
4.00 4.30 -10.87
4.10 4.30 -11.05
4.20 4.30 -10.78
4.30 4.30 -11.09
4.40 4.30 -10.74
4.50 4.30 -10.71
4.60 4.30 -10.28
4.70 4.30 -9.93
4.80 4.30 -10.53
4.90 4.30 -10.75
5.00 4.30 -10.42

-1.00 4.40 -11.94
-0.90 4.40 -11.90
-0.80 4.40 -11.80
-0.70 4.40 -11.61
-0.60 4.40 -11.33
-0.50 4.40 -11.95
-0.40 4.40 -11.80
-0.30 4.40 -11.69
-0.20 4.40 -11.85
-0.10 4.40 -11.75
0.00 4.40 -11.68
0.10 4.40 -11.62
0.20 4.40 -11.82
0.30 4.40 -11.21
0.40 4.40 -11.19
0.50 4.40 -10.75
0.60 4.40 -11.71
0.70 4.40 -11.59
0.80 4.40 -11.08
0.90 4.40 -11.20
1.00 4.40 -11.66
1.10 4.40 -11.54
1.20 4.40 -11.54
1.30 4.40 -11.66
1.40 4.40 -11.52
1.50 4.40 -11.36
1.60 4.40 -11.63
1.70 4.40 -11.15
1.80 4.40 -11.29
1.90 4.40 -10.91
2.00 4.40 -11.29
2.10 4.40 -11.34
2.20 4.40 -11.44
2.30 4.40 -11.53
2.40 4.40 -11.18
2.50 4.40 -10.73
2.60 4.40 -11.28
2.70 4.40 -11.10
2.80 4.40 -11.16
2.90 4.40 -11.22
3.00 4.40 -11.11
3.10 4.40 -10.85
3.20 4.40 -11.04
3.30 4.40 -11.17
3.40 4.40 -11.09
3.50 4.40 -11.09
3.60 4.40 -10.84
3.70 4.40 -11.01
3.80 4.40 -10.37
3.90 4.40 -11.16
4.00 4.40 -10.97
4.10 4.40 -10.67
4.20 4.40 -10.75
4.30 4.40 -10.92
4.40 4.40 -10.90
4.50 4.40 -10.80
4.60 4.40 -10.32
4.70 4.40 -10.37
4.80 4.40 -10.88
4.90 4.40 -10.69
5.00 4.40 -10.77

-1.00 4.50 -11.87
-0.90 4.50 -11.91
-0.80 4.50 -11.78
-0.70 4.50 -11.72
-0.60 4.50 -11.58
-0.50 4.50 -11.72
-0.40 4.50 -11.76
-0.30 4.50 -11.67
-0.20 4.50 -11.99
-0.10 4.50 -11.10
0.00 4.50 -11.52
0.10 4.50 -11.61
0.20 4.50 -11.69
0.30 4.50 -11.49
0.40 4.50 -11.63
0.50 4.50 -11.52
0.60 4.50 -11.53
0.70 4.50 -11.20
0.80 4.50 -11.24
0.90 4.50 -11.72
1.00 4.50 -10.88
1.10 4.50 -11.64
1.20 4.50 -11.63
1.30 4.50 -11.65
1.40 4.50 -11.58
1.50 4.50 -11.60
1.60 4.50 -11.46
1.70 4.50 -11.52
1.80 4.50 -11.13
1.90 4.50 -11.66
2.00 4.50 -11.37
2.10 4.50 -11.38
2.20 4.50 -11.25
2.30 4.50 -11.35
2.40 4.50 -10.65
2.50 4.50 -11.33
2.60 4.50 -11.18
2.70 4.50 -11.22
2.80 4.50 -10.92
2.90 4.50 -10.88
3.00 4.50 -10.96
3.10 4.50 -11.04
3.20 4.50 -11.16
3.30 4.50 -10.73
3.40 4.50 -10.79
3.50 4.50 -11.08
3.60 4.50 -10.92
3.70 4.50 -9.43
3.80 4.50 -11.11
3.90 4.50 -10.87
4.00 4.50 -10.71
4.10 4.50 -10.87
4.20 4.50 -10.52
4.30 4.50 -10.71
4.40 4.50 -10.80
4.50 4.50 -10.14
4.60 4.50 -10.22
4.70 4.50 -10.72
4.80 4.50 -10.99
4.90 4.50 -10.48
5.00 4.50 -10.48

-1.00 4.60 -11.41
-0.90 4.60 -11.60
-0.80 4.60 -11.87
-0.70 4.60 -11.67
-0.60 4.60 -11.75
-0.50 4.60 -11.78
-0.40 4.60 -11.61
-0.30 4.60 -11.58
-0.20 4.60 -11.74
-0.10 4.60 -11.67
0.00 4.60 -11.93
0.10 4.60 -11.53
0.20 4.60 -11.80
0.30 4.60 -11.63
0.40 4.60 -11.18
0.50 4.60 -11.47
0.60 4.60 -11.55
0.70 4.60 -11.59
0.80 4.60 -11.64
0.90 4.60 -11.53
1.00 4.60 -11.51
1.10 4.60 -11.66
1.20 4.60 -11.36
1.30 4.60 -11.16
1.40 4.60 -11.33
1.50 4.60 -11.45
1.60 4.60 -11.43
1.70 4.60 -11.65
1.80 4.60 -10.85
1.90 4.60 -11.51
2.00 4.60 -11.34
2.10 4.60 -11.09
2.20 4.60 -10.85
2.30 4.60 -10.58
2.40 4.60 -11.17
2.50 4.60 -11.27
2.60 4.60 -11.42
2.70 4.60 -11.04
2.80 4.60 -10.73
2.90 4.60 -10.60
3.00 4.60 -11.01
3.10 4.60 -11.21
3.20 4.60 -11.16
3.30 4.60 -11.10
3.40 4.60 -10.72
3.50 4.60 -11.14
3.60 4.60 -10.62
3.70 4.60 -10.93
3.80 4.60 -10.90
3.90 4.60 -10.91
4.00 4.60 -10.85
4.10 4.60 -10.73
4.20 4.60 -10.75
4.30 4.60 -10.46
4.40 4.60 -10.32
4.50 4.60 -10.22
4.60 4.60 -10.69
4.70 4.60 -10.96
4.80 4.60 -10.36
4.90 4.60 -10.49
5.00 4.60 -10.26

-1.00 4.70 -11.56
-0.90 4.70 -11.76
-0.80 4.70 -11.83
-0.70 4.70 -11.66
-0.60 4.70 -11.70
-0.50 4.70 -11.78
-0.40 4.70 -11.65
-0.30 4.70 -11.59
-0.20 4.70 -11.74
-0.10 4.70 -11.53
0.00 4.70 -11.97
0.10 4.70 -11.45
0.20 4.70 -11.52
0.30 4.70 -11.67
0.40 4.70 -11.30
0.50 4.70 -11.66
0.60 4.70 -11.19
0.70 4.70 -11.47
0.80 4.70 -11.58
0.90 4.70 -11.34
1.00 4.70 -11.33
1.10 4.70 -11.55
1.20 4.70 -11.62
1.30 4.70 -11.16
1.40 4.70 -11.43
1.50 4.70 -11.47
1.60 4.70 -11.59
1.70 4.70 -11.57
1.80 4.70 -11.21
1.90 4.70 -11.39
2.00 4.70 -11.40
2.10 4.70 -11.13
2.20 4.70 -10.71
2.30 4.70 -11.10
2.40 4.70 -11.36
2.50 4.70 -10.93
2.60 4.70 -10.98
2.70 4.70 -10.86
2.80 4.70 -10.31
2.90 4.70 -11.34
3.00 4.70 -10.98
3.10 4.70 -11.35
3.20 4.70 -10.94
3.30 4.70 -10.52
3.40 4.70 -10.56
3.50 4.70 -10.80
3.60 4.70 -11.00
3.70 4.70 -11.19
3.80 4.70 -10.95
3.90 4.70 -10.86
4.00 4.70 -10.62
4.10 4.70 -10.73
4.20 4.70 -10.51
4.30 4.70 -9.93
4.40 4.70 -10.91
4.50 4.70 -10.72
4.60 4.70 -10.58
4.70 4.70 -10.33
4.80 4.70 -10.60
4.90 4.70 -10.48
5.00 4.70 -10.57

-1.00 4.80 -11.60
-0.90 4.80 -11.54
-0.80 4.80 -11.63
-0.70 4.80 -11.67
-0.60 4.80 -11.54
-0.50 4.80 -11.83
-0.40 4.80 -11.67
-0.30 4.80 -11.28
-0.20 4.80 -11.49
-0.10 4.80 -11.75
0.00 4.80 -11.69
0.10 4.80 -11.02
0.20 4.80 -10.87
0.30 4.80 -10.97
0.40 4.80 -11.74
0.50 4.80 -11.57
0.60 4.80 -11.59
0.70 4.80 -11.61
0.80 4.80 -11.04
0.90 4.80 -10.75
1.00 4.80 -11.55
1.10 4.80 -11.43
1.20 4.80 -11.27
1.30 4.80 -11.39
1.40 4.80 -11.51
1.50 4.80 -11.53
1.60 4.80 -11.56
1.70 4.80 -11.49
1.80 4.80 -11.56
1.90 4.80 -11.17
2.00 4.80 -11.24
2.10 4.80 -10.74
2.20 4.80 -11.43
2.30 4.80 -11.10
2.40 4.80 -11.13
2.50 4.80 -11.27
2.60 4.80 -11.06
2.70 4.80 -11.40
2.80 4.80 -10.87
2.90 4.80 -10.95
3.00 4.80 -10.96
3.10 4.80 -11.18
3.20 4.80 -11.06
3.30 4.80 -10.97
3.40 4.80 -10.96
3.50 4.80 -10.94
3.60 4.80 -10.89
3.70 4.80 -10.89
3.80 4.80 -10.90
3.90 4.80 -10.99
4.00 4.80 -11.10
4.10 4.80 -10.53
4.20 4.80 -10.60
4.30 4.80 -10.53
4.40 4.80 -10.80
4.50 4.80 -10.99
4.60 4.80 -10.67
4.70 4.80 -10.60
4.80 4.80 -10.81
4.90 4.80 -10.39
5.00 4.80 -10.44

-1.00 4.90 -11.69
-0.90 4.90 -11.75
-0.80 4.90 -11.84
-0.70 4.90 -11.75
-0.60 4.90 -11.57
-0.50 4.90 -11.81
-0.40 4.90 -11.65
-0.30 4.90 -11.74
-0.20 4.90 -11.57
-0.10 4.90 -11.62
0.00 4.90 -11.81
0.10 4.90 -11.60
0.20 4.90 -11.21
0.30 4.90 -10.81
0.40 4.90 -11.24
0.50 4.90 -10.85
0.60 4.90 -11.08
0.70 4.90 -11.63
0.80 4.90 -11.58
0.90 4.90 -10.96
1.00 4.90 -11.59
1.10 4.90 -11.37
1.20 4.90 -11.44
1.30 4.90 -11.58
1.40 4.90 -11.46
1.50 4.90 -11.17
1.60 4.90 -10.69
1.70 4.90 -11.45
1.80 4.90 -11.15
1.90 4.90 -11.56
2.00 4.90 -11.05
2.10 4.90 -10.13
2.20 4.90 -11.37
2.30 4.90 -11.17
2.40 4.90 -11.28
2.50 4.90 -11.36
2.60 4.90 -10.97
2.70 4.90 -11.02
2.80 4.90 -10.92
2.90 4.90 -10.86
3.00 4.90 -11.20
3.10 4.90 -10.82
3.20 4.90 -10.72
3.30 4.90 -10.96
3.40 4.90 -10.66
3.50 4.90 -10.66
3.60 4.90 -11.19
3.70 4.90 -11.06
3.80 4.90 -10.96
3.90 4.90 -11.09
4.00 4.90 -10.63
4.10 4.90 -9.72
4.20 4.90 -10.88
4.30 4.90 -10.93
4.40 4.90 -10.69
4.50 4.90 -10.48
4.60 4.90 -10.49
4.70 4.90 -10.36
4.80 4.90 -10.47
4.90 4.90 -10.57
5.00 4.90 -10.15

-1.00 5.00 -11.78
-0.90 5.00 -11.81
-0.80 5.00 -11.85
-0.70 5.00 -11.85
-0.60 5.00 -11.52
-0.50 5.00 -11.56
-0.40 5.00 -11.61
-0.30 5.00 -11.78
-0.20 5.00 -11.59
-0.10 5.00 -11.64
0.00 5.00 -11.81
0.10 5.00 -11.66
0.20 5.00 -11.34
0.30 5.00 -11.11
0.40 5.00 -11.47
0.50 5.00 -10.55
0.60 5.00 -11.60
0.70 5.00 -11.44
0.80 5.00 -10.78
0.90 5.00 -11.65
1.00 5.00 -11.61
1.10 5.00 -11.23
1.20 5.00 -11.22
1.30 5.00 -11.61
1.40 5.00 -11.24
1.50 5.00 -10.82
1.60 5.00 -11.21
1.70 5.00 -11.33
1.80 5.00 -11.53
1.90 5.00 -11.38
2.00 5.00 -10.79
2.10 5.00 -11.41
2.20 5.00 -11.06
2.30 5.00 -11.06
2.40 5.00 -11.40
2.50 5.00 -11.03
2.60 5.00 -9.80
2.70 5.00 -10.83
2.80 5.00 -11.24
2.90 5.00 -10.96
3.00 5.00 -10.95
3.10 5.00 -11.07
3.20 5.00 -10.57
3.30 5.00 -10.92
3.40 5.00 -10.93
3.50 5.00 -10.74
3.60 5.00 -10.96
3.70 5.00 -10.68
3.80 5.00 -10.93
3.90 5.00 -11.06
4.00 5.00 -10.30
4.10 5.00 -10.54
4.20 5.00 -10.52
4.30 5.00 -10.42
4.40 5.00 -10.77
4.50 5.00 -10.48
4.60 5.00 -10.26
4.70 5.00 -10.57
4.80 5.00 -10.44
4.90 5.00 -10.15
5.00 5.00 -10.48



==> Experiment11/data_exp16_1.txt <==
-1	1.42821994060491e-12	1.37653081313899e-12	1.31348845453284e-13	2.36329245878839e-12	2.43235174619972e-12
-0.8	1.53769691536998e-12	1.15017184660278e-12	1.1149361744746e-13	1.97357351184722e-12	1.01220508364869e-12
-0.6	1.1358341445627e-12	1.66839729903126e-12	9.25747965002087e-14	1.6494933796169e-12	4.23380288551973e-13
-0.4	1.42575999310193e-12	1.84681772092791e-12	8.60572592221892e-14	1.94402922092768e-12	1.89003500472201e-13
-0.2	1.85192822973841e-12	2.00166439979212e-12	8.38533296845294e-14	2.01318079395199e-12	1.03565829163304e-13
0	5.13478085042954e-13	1.79320846185371e-13	8.32631991874652e-14	1.79320846185371e-13	8.32631991874652e-14
0.2	2.65191786607738e-12	2.33673189361247e-12	8.42432447173257e-14	1.67956563054735e-12	1.02867355200724e-13
0.4	1.10948222527567e-12	1.7326935163774e-12	9.06110528129545e-14	2.60616997831863e-12	1.81417202311998e-13
0.6	9.20871505949077e-13	1.82643409718844e-12	1.36495642894609e-13	2.51280802034079e-12	4.05856158854918e-13
0.8	1.52818908107243e-12	1.61969568016683e-12	4.60715761470661e-13	2.25677741025529e-12	2.80015538964918e-12
1	8.86836112668263e-13	2.1327450486195e-12	2.31032650784578e-13	1.64991148667327e-12	2.47292898542394e-12
1.2	2.083816578162e-12	2.25434683474442e-12	3.44248134157615e-13	1.96216610235532e-12	2.59550144301904e-12
1.4	1.39123968737046e-12	1.93260615621429e-12	6.16851544218545e-13	2.50366940847719e-12	5.87549159932169e-12
1.6	1.401639706586e-12	1.41507390696793e-12	1.18379947241525e-12	2.48166466493472e-12	3.81168551895601e-12
1.8	1.2342183131502e-12	1.18843337101327e-12	2.25727707036336e-12	1.32373553647488e-12	5.86916163714847e-12
2	8.36274103439352e-13	1.4792635181993e-12	4.58492983496047e-12	1.99062395786862e-12	8.07521446747973e-12
2.2	4.34317098395477e-13	1.43783961316836e-12	1.9752674447168e-11	1.40928082454478e-12	9.64938142200075e-12
2.4	1.56979222856727e-12	1.23546196274459e-12	8.22031483759019e-11	2.15649379065134e-12	1.07872534608808e-11
2.6	3.99211339044723e-13	1.98754542349225e-12	3.44215505980797e-10	2.32046787569228e-12	1.25885885581951e-11
2.8	1.2998631528586e-12	2.63451459951674e-12	1.39372436957616e-09	2.93812376066592e-12	3.39411893124669e-11
3	1.45824624754754e-12	5.3194082533704e-12	5.46850866006958e-09	4.72162772463212e-12	3.11062506517397e-11
3.2	1.70488000492983e-12	6.76019915639672e-12	2.11901054209695e-08	2.60194442985644e-12	2.67667204807514e-11
3.4	1.31239922493367e-12	1.3144735746264e-11	8.1150601319874e-08	5.02810787788791e-12	7.59859775764051e-11
3.6	1.93017038718394e-12	1.63785308403921e-11	3.02602737214361e-07	9.51330941605941e-12	5.04025777643313e-11
3.8	1.85800958701392e-12	3.3005798903596e-11	1.10046622871328e-06	1.2090792086148e-11	6.01891718606339e-11
4	2.59883248134733e-12	2.29658051119386e-11	3.94966334800304e-06	1.11957919619211e-11	8.9030646785405e-11
4.2	1.69939517075121e-12	2.82404401531259e-11	1.40930144358511e-05	8.1976572192187e-12	7.86166026183191e-11
4.4	9.67519646601731e-13	1.08569883108704e-10	4.92051895775085e-05	1.26265227861544e-11	1.34955549936019e-10
4.6	1.34511350444136e-12	1.1961667906436e-10	0.00016829694906962	2.05923611041899e-11	1.24632175882818e-10
4.8	2.56070691956123e-12	1.23896838432416e-10	0.000564486365196052	1.53414920325583e-11	1.77494884629659e-10
5	1.62669004406486e-12	2.01120156777365e-10	0.00188534641780336	3.29013579875407e-11	2.51299523460867e-10


==> Experiment11/data_exp16_10.txt <==
-1	2.33973179198859e-11	3.35946720552653e-11	1.41850386808584e-12	3.1798893152166e-11	1.6223482222036e-10
-0.5	2.14008347714363e-11	3.95282277368979e-11	9.62546414762933e-13	4.51848982594853e-11	5.4912066532613e-12
0	1.77540317484945e-11	1.04411110318546e-12	8.75576809910082e-13	1.04411110318546e-12	8.75576809910082e-13
0.5	2.21169590930209e-11	5.79811490992275e-11	1.14952199568424e-12	3.29589857709765e-11	4.9300800066344e-12
1	2.65792952244548e-11	3.14500576034024e-11	3.80885766397919e-12	3.73029745089703e-11	1.89029585112899e-10
1.5	2.83812455858453e-11	4.74642898504095e-11	5.59153682837985e-11	3.855375040101e-11	1.24793287093198e-09
2	1.10602616800002e-10	3.53797972775118e-11	3.28431214327931e-09	4.4116800814452e-10	3.28748324483626e-09
2.5	2.83853219747666e-09	4.08600148842709e-10	1.3929794899276e-06	9.33207207356977e-10	2.08149672688315e-08
3	2.70949140928554e-07	1.13816863475663e-08	0.000510824532174135	8.51215209266567e-09	8.29009192813143e-08
3.5	1.21027859445955e-05	1.43899287896345e-07	0.162876460176761	1.31982631787121e-08	3.48366104914157e-07
4	0.00272177778741557	5.86572286621205e-07	45.8464821123872	8.73473591748905e-08	1.86763305687508e-06
4.5	4.11513362565728	9.82383991575632e-06	11530.688183668	6.50487041629062e-07	6.01783350715922e-06
5	21.9116864638611	3.37564916827859e-05	2616335.45861776	1.5261345419441e-06	2.37806644022061e-05


==> Experiment11/data_exp16_3.txt <==
-1	1.079109046986e-11	9.94816864506597e-12	4.15150908071639e-13	7.33223068861967e-12	1.84229021037249e-11
-0.8	4.76826832567357e-12	1.25406473358405e-11	3.3623123744179e-13	7.4560988283698e-12	6.05271293732876e-12
-0.6	7.23435113642562e-12	5.96032136911473e-12	2.85868030681285e-13	1.37749844902506e-11	2.01022570895982e-12
-0.4	7.86603639501544e-12	8.06104318514899e-12	2.66684392668593e-13	6.59978853428167e-12	7.17860882479873e-13
-0.2	5.27044399463698e-12	9.63103573987243e-12	2.59495041183158e-13	8.92494635959165e-12	3.35592241315028e-13
0	1.16618902245996e-11	2.35188179179879e-13	2.58192909212906e-13	2.35188179179879e-13	2.58192909212906e-13
0.2	7.85784372344272e-12	5.3788591979137e-12	2.59909716905926e-13	5.12935961812394e-12	3.31976493406841e-13
0.4	5.34725714613985e-12	6.00609771263559e-12	2.8466679822363e-13	7.22963592941616e-12	6.73539030556764e-13
0.6	8.34317532457216e-12	9.34498901451087e-12	4.50671339002002e-13	6.24480129572237e-12	1.81131067166495e-12
0.8	7.54640430041598e-12	5.52136067197158e-12	1.63738822549558e-12	7.0640389925372e-12	1.99580236471922e-11
1	8.88768943135896e-12	9.41418134620069e-12	1.91758673297498e-12	9.9144031497886e-12	5.15748000455008e-11
1.2	6.77910042027134e-12	5.87052433984394e-12	1.76926624647422e-12	5.21837867866285e-12	5.54971106291224e-11
1.4	7.01764341876897e-12	7.53427180959788e-12	4.12048660100074e-12	1.19588479515397e-11	1.17550135343135e-10
1.6	8.13431937513211e-12	5.7755045564795e-12	1.00409685820293e-11	9.46756263277768e-12	5.65483923731538e-11
1.8	7.39001452844396e-12	8.19339323708907e-12	2.48866644072213e-11	4.82639744861376e-11	2.02895570182958e-10
2	8.80956111914532e-12	6.14745441516818e-12	1.06423716318353e-10	3.44854921792933e-10	7.78971456269503e-10
2.2	8.37400647534371e-12	1.18228580011007e-11	7.35679958445134e-10	8.30550639289921e-11	3.0049428444772e-10
2.4	1.05607861911018e-11	2.14010906956523e-11	4.93851571107582e-09	8.67096288782023e-11	2.85886357978192e-10
2.6	1.42264222806265e-11	3.50579270743384e-11	3.23808191956982e-08	3.33535595774026e-11	6.09056808128421e-10
2.8	9.52399910797045e-12	5.83922560928613e-11	2.08056284492546e-07	3.33730582356979e-11	7.30413824643959e-10
3	1.15079967913165e-11	3.00977543805414e-10	1.30137025601158e-06	4.4646898327915e-10	2.35311515392267e-09
3.2	1.05120808722443e-11	4.19491115796569e-10	8.00534312055974e-06	7.37147885469496e-11	1.33044578440901e-09
3.4	8.64942705598642e-12	1.05417890715123e-09	4.80310741647516e-05	3.70137670999611e-10	2.47575607671041e-09
3.6	6.68532597865589e-12	2.34791316911377e-09	0.000283167404916673	4.62446669617789e-10	5.38121360475573e-09
3.8	1.19699884123296e-11	3.67706910158331e-09	0.00163728535986845	1.94200522695497e-09	2.71482511242577e-08
4	1.03542479674454e-11	4.46639886659738e-09	0.00926280106582459	1.86508336387045e-09	1.14828214082614e-08
4.2	1.34141549968332e-11	1.10326204929666e-08	0.0518112234228125	6.24961902860278e-10	1.30583173272923e-08
4.4	9.84176133732222e-12	1.66785039668137e-08	0.282776466893816	3.06524718152076e-09	1.74523422714761e-08
4.6	9.25300413201824e-12	9.38582112451737e-09	1.52886058295946	1.65818173364713e-09	2.57972330435845e-08
4.8	1.49402412451199e-11	3.33354867267262e-08	8.1144995484171	7.47682517479519e-09	4.25355328192396e-08
5	1.18345142358863e-11	7.87953415933507e-08	42.2346128017453	2.04607597550364e-08	8.72791578164627e-08


==> Experiment11/data_exp16_4.txt <==
-1	6.2854120830269e-12	1.07272674788533e-11	5.57983058065418e-13	8.78675517481968e-12	3.12333236028657e-11
-0.5	1.04313751061518e-11	9.47376510571558e-12	3.69023955365504e-13	1.41367392902159e-11	1.70250357388229e-12
0	9.86347032005502e-12	3.9611973421698e-13	3.46124904189801e-13	3.9611973421698e-13	3.46124904189801e-13
0.5	7.59738047048313e-12	1.74613770610295e-11	4.47826348852075e-13	1.03457876393366e-11	1.5514500974026e-12
1	6.47540972633102e-12	9.50586609591147e-12	3.25617341633649e-12	1.12875303718162e-11	1.04990377485057e-10
1.5	1.02531339362178e-11	1.25856714734892e-11	1.07831824252863e-11	2.38660261278555e-11	9.23967347182163e-10
2	1.11806155990129e-11	1.33020108879007e-11	2.43437554091507e-10	7.59750125846885e-11	2.76499950510375e-10
2.5	7.38105739384689e-11	5.52434479312739e-11	3.913263128935e-08	1.21620710396852e-10	1.31133286121612e-09
3	1.05234463929892e-08	4.30305801575868e-10	5.45831045825339e-06	9.13070222809796e-11	3.29395500565882e-09
3.5	2.20060149474646e-07	3.4303015063698e-09	0.000661165924896745	2.86034793921989e-09	2.70135428077164e-08
4	6.42190726816069e-07	8.3584226668901e-09	0.0711989992103925	1.81514374164798e-09	2.30577392057062e-08
4.5	5.64120644398396e-06	8.02337459809952e-08	6.8404617515037	8.32021962508048e-09	7.07429610546229e-08
5	1.17726390318625e-05	3.6426295052743e-07	593.406776623599	6.60417315457423e-09	1.75220495295996e-07


==> Experiment11/data_exp4.txt <==
-1
-0.8
-0.6
-0.4
-0.2
0
0.2
0.4
0.6
0.8
1
1.2
1.4
1.6
1.8
2
2.2
2.4
2.6
2.8
3
3.2
3.4
3.6
3.8
4
4.2
4.4
4.6
4.8
5
1.079109046986e-11
4.76826832567357e-12
7.23435113642562e-12
7.86603639501544e-12
5.27044399463698e-12
1.16618902245996e-11
7.85784372344272e-12
5.34725714613985e-12
8.34317532457216e-12
7.54640430041598e-12
8.88768943135896e-12
6.77910042027134e-12
7.01764341876897e-12
8.13431937513211e-12
7.39001452844396e-12
8.80956111914532e-12
8.37400647534371e-12
1.05607861911018e-11
1.42264222806265e-11
9.52399910797045e-12
1.15079967913165e-11
1.05120808722443e-11
8.64942705598642e-12
6.68532597865589e-12
1.19699884123296e-11
1.03542479674454e-11
1.34141549968332e-11
9.84176133732222e-12
9.25300413201824e-12
1.49402412451199e-11
1.18345142358863e-11
9.94816864506597e-12
1.25406473358405e-11
5.96032136911473e-12
8.06104318514899e-12
9.63103573987243e-12
2.35188179179879e-13
5.3788591979137e-12
6.00609771263559e-12
9.34498901451087e-12
5.52136067197158e-12
9.41418134620069e-12
5.87052433984394e-12
7.53427180959788e-12
5.7755045564795e-12
8.19339323708907e-12
6.14745441516818e-12
1.18228580011007e-11
2.14010906956523e-11
3.50579270743384e-11
5.83922560928613e-11
3.00977543805414e-10
4.19491115796569e-10
1.05417890715123e-09
2.34791316911377e-09
3.67706910158331e-09
4.46639886659738e-09
1.10326204929666e-08
1.66785039668137e-08
9.38582112451737e-09
3.33354867267262e-08
7.87953415933507e-08
4.15150908071639e-13
3.3623123744179e-13
2.85868030681285e-13
2.66684392668593e-13
2.59495041183158e-13
2.58192909212906e-13
2.59909716905926e-13
2.8466679822363e-13
4.50671339002002e-13
1.63738822549558e-12
1.91758673297498e-12
1.76926624647422e-12
4.12048660100074e-12
1.00409685820293e-11
2.48866644072213e-11
1.06423716318353e-10
7.35679958445134e-10
4.93851571107582e-09
3.23808191956982e-08
2.08056284492546e-07
1.30137025601158e-06
8.00534312055974e-06
4.80310741647516e-05
0.000283167404916673
0.00163728535986845
0.00926280106582459
0.0518112234228125
0.282776466893816
1.52886058295946
8.1144995484171
42.2346128017453
7.33223068861967e-12
7.4560988283698e-12
1.37749844902506e-11
6.59978853428167e-12
8.92494635959165e-12
2.35188179179879e-13
5.12935961812394e-12
7.22963592941616e-12
6.24480129572237e-12
7.0640389925372e-12
9.9144031497886e-12
5.21837867866285e-12
1.19588479515397e-11
9.46756263277768e-12
4.82639744861376e-11
3.44854921792933e-10
8.30550639289921e-11
8.67096288782023e-11
3.33535595774026e-11
3.33730582356979e-11
4.4646898327915e-10
7.37147885469496e-11
3.70137670999611e-10
4.62446669617789e-10
1.94200522695497e-09
1.86508336387045e-09
6.24961902860278e-10
3.06524718152076e-09
1.65818173364713e-09
7.47682517479519e-09
2.04607597550364e-08
1.84229021037249e-11
6.05271293732876e-12
2.01022570895982e-12
7.17860882479873e-13
3.35592241315028e-13
2.58192909212906e-13
3.31976493406841e-13
6.73539030556764e-13
1.81131067166495e-12
1.99580236471922e-11
5.15748000455008e-11
5.54971106291224e-11
1.17550135343135e-10
5.65483923731538e-11
2.02895570182958e-10
7.78971456269503e-10
3.0049428444772e-10
2.85886357978192e-10
6.09056808128421e-10
7.30413824643959e-10
2.35311515392267e-09
1.33044578440901e-09
2.47575607671041e-09
5.38121360475573e-09
2.71482511242577e-08
1.14828214082614e-08
1.30583173272923e-08
1.74523422714761e-08
2.57972330435845e-08
4.25355328192396e-08
8.72791578164627e-08


==> Experiment12/curve1.txt <==
-1	1000
-0.999	5.40380859375
-0.998	5.1142578125
-0.997	4.94482421875
-0.996	4.8232421875
-0.995	4.72900390625
-0.994	4.65234375
-0.993	4.58837890625
-0.992	4.53125
-0.991	4.48095703125
-0.99	4.435546875
-0.989	4.39501953125
-0.988	4.357421875
-0.987	4.32275390625
-0.986	4.291015625
-0.985	4.26123046875
-0.984	4.2333984375
-0.983	4.20654296875
-0.982	4.181640625
-0.981	4.15771484375
-0.98	4.134765625
-0.979	4.11279296875
-0.978	4.0927734375
-0.977	4.07275390625
-0.976	4.0537109375
-0.975	4.03564453125
-0.974	4.0185546875
-0.973	4.00146484375
-0.972	3.9853515625
-0.971	3.96923828125
-0.97	3.9541015625
-0.969	3.93896484375
-0.968	3.9248046875
-0.967	3.91064453125
-0.966	3.896484375
-0.965	3.88330078125
-0.964	3.8701171875
-0.963	3.85693359375
-0.962	3.8447265625
-0.961	3.83251953125
-0.96	3.8212890625
-0.959	3.80908203125
-0.958	3.7978515625
-0.957	3.78759765625
-0.956	3.7763671875
-0.955	3.76611328125
-0.954	3.755859375
-0.953	3.74560546875
-0.952	3.7353515625
-0.951	3.72607421875
-0.95	3.716796875
-0.949	3.70654296875
-0.948	3.697265625
-0.947	3.68798828125
-0.946	3.6787109375
-0.945	3.67041015625
-0.944	3.6611328125
-0.943	3.65283203125
-0.942	3.6435546875
-0.941	3.63525390625
-0.94	3.626953125
-0.939	3.61865234375
-0.938	3.611328125
-0.937	3.60302734375
-0.936	3.5947265625
-0.935	3.58740234375
-0.934	3.580078125
-0.933	3.57275390625
-0.932	3.5654296875
-0.931	3.55810546875
-0.93	3.55078125
-0.929	3.54345703125
-0.928	3.5361328125
-0.927	3.52978515625
-0.926	3.5224609375
-0.925	3.51611328125
-0.924	3.5087890625
-0.923	3.50244140625
-0.922	3.49609375
-0.921	3.48974609375
-0.92	3.4833984375
-0.919	3.47705078125
-0.918	3.470703125
-0.917	3.46435546875
-0.916	3.4580078125
-0.915	3.45263671875
-0.914	3.4462890625
-0.913	3.43994140625
-0.912	3.43359375
-0.911	3.42822265625
-0.91	3.421875
-0.909	3.41552734375
-0.908	3.41015625
-0.907	3.40478515625
-0.906	3.3984375
-0.905	3.39306640625
-0.904	3.3876953125
-0.903	3.38232421875
-0.902	3.3759765625
-0.901	3.37060546875
-0.9	3.365234375
-0.899	3.35986328125
-0.898	3.3544921875
-0.897	3.34912109375
-0.896	3.3447265625
-0.895	3.33935546875
-0.894	3.333984375
-0.893	3.32861328125
-0.892	3.32421875
-0.891	3.31884765625
-0.89	3.3134765625
-0.889	3.30908203125
-0.888	3.3037109375
-0.887	3.29931640625
-0.886	3.2939453125
-0.885	3.28955078125
-0.884	3.28515625
-0.883	3.27978515625
-0.882	3.275390625
-0.881	3.27099609375
-0.88	3.2666015625
-0.879	3.26123046875
-0.878	3.2568359375
-0.877	3.25244140625
-0.876	3.248046875
-0.875	3.24365234375
-0.874	3.2392578125
-0.873	3.23486328125
-0.872	3.23046875
-0.871	3.22607421875
-0.87	3.2216796875
-0.869	3.21728515625
-0.868	3.212890625
-0.867	3.20947265625
-0.866	3.205078125
-0.865	3.20068359375
-0.864	3.1962890625
-0.863	3.19189453125
-0.862	3.1875
-0.861	3.18408203125
-0.86	3.1796875
-0.859	3.17529296875
-0.858	3.1708984375
-0.857	3.16748046875
-0.856	3.1630859375
-0.855	3.15869140625
-0.854	3.1552734375
-0.853	3.15087890625
-0.852	3.146484375
-0.851	3.14306640625
-0.85	3.138671875
-0.849	3.13525390625
-0.848	3.130859375
-0.847	3.12744140625
-0.846	3.1240234375
-0.845	3.11962890625
-0.844	3.1162109375
-0.843	3.11181640625
-0.842	3.1083984375
-0.841	3.10498046875
-0.84	3.1005859375
-0.839	3.09716796875
-0.838	3.09375
-0.837	3.09033203125
-0.836	3.0859375
-0.835	3.08251953125
-0.834	3.0791015625
-0.833	3.07568359375
-0.832	3.072265625
-0.831	3.06787109375
-0.83	3.064453125
-0.829	3.06103515625
-0.828	3.0576171875
-0.827	3.05419921875
-0.826	3.05078125
-0.825	3.04736328125
-0.824	3.0439453125
-0.823	3.04052734375
-0.822	3.037109375
-0.821	3.03369140625
-0.82	3.0302734375
-0.819	3.02685546875
-0.818	3.0234375
-0.817	3.02001953125
-0.816	3.017578125
-0.815	3.01416015625
-0.814	3.0107421875
-0.813	3.00732421875
-0.812	3.00390625
-0.811	3.00048828125
-0.81	2.998046875
-0.809	2.99462890625
-0.808	2.9912109375
-0.807	2.98779296875
-0.806	2.9853515625
-0.805	2.98193359375
-0.804	2.978515625
-0.803	2.97607421875
-0.802	2.97265625
-0.801	2.96923828125
-0.8	2.966796875
-0.799	2.96337890625
-0.798	2.9599609375
-0.797	2.95751953125
-0.796	2.9541015625
-0.795	2.95068359375
-0.794	2.9482421875
-0.793	2.94482421875
-0.792	2.94140625
-0.791	2.93896484375
-0.79	2.935546875
-0.789	2.93212890625
-0.788	2.9296875
-0.787	2.92626953125
-0.786	2.923828125
-0.785	2.92041015625
-0.784	2.91796875
-0.783	2.91455078125
-0.782	2.912109375
-0.781	2.90869140625
-0.78	2.90625
-0.779	2.90283203125
-0.778	2.900390625
-0.777	2.89697265625
-0.776	2.89453125
-0.775	2.89111328125
-0.774	2.888671875
-0.773	2.88525390625
-0.772	2.8828125
-0.771	2.88037109375
-0.77	2.876953125
-0.769	2.87451171875
-0.768	2.8720703125
-0.767	2.86865234375
-0.766	2.8662109375
-0.765	2.86279296875
-0.764	2.8603515625
-0.763	2.85791015625
-0.762	2.85546875
-0.761	2.85205078125
-0.76	2.849609375
-0.759	2.84716796875
-0.758	2.8447265625
-0.757	2.84130859375
-0.756	2.8388671875
-0.755	2.83642578125
-0.754	2.833984375
-0.753	2.83056640625
-0.752	2.828125
-0.751	2.82568359375
-0.75	2.8232421875
-0.749	2.82080078125
-0.748	2.818359375
-0.747	2.81494140625
-0.746	2.8125
-0.745	2.81005859375
-0.744	2.8076171875
-0.743	2.80517578125
-0.742	2.802734375
-0.741	2.80029296875
-0.74	2.7978515625
-0.739	2.79541015625
-0.738	2.79296875
-0.737	2.78955078125
-0.736	2.787109375
-0.735	2.78466796875
-0.734	2.7822265625
-0.733	2.77978515625
-0.732	2.77734375
-0.731	2.77490234375
-0.73	2.7724609375
-0.729	2.77001953125
-0.728	2.767578125
-0.727	2.76513671875
-0.726	2.7626953125
-0.725	2.76025390625
-0.724	2.7587890625
-0.723	2.75634765625
-0.722	2.75390625
-0.721	2.75146484375
-0.72	2.7490234375
-0.719	2.74658203125
-0.718	2.744140625
-0.717	2.74169921875
-0.716	2.7392578125
-0.715	2.73681640625
-0.714	2.7353515625
-0.713	2.73291015625
-0.712	2.73046875
-0.711	2.72802734375
-0.71	2.7255859375
-0.709	2.72314453125
-0.708	2.7216796875
-0.707	2.71923828125
-0.706	2.716796875
-0.705	2.71435546875
-0.704	2.7119140625
-0.703	2.71044921875
-0.702	2.7080078125
-0.701	2.70556640625
-0.7	2.703125
-0.699	2.70068359375
-0.698	2.6982421875
-0.697	2.69677734375
-0.696	2.6943359375
-0.695	2.69189453125
-0.694	2.689453125
-0.693	2.68701171875
-0.692	2.685546875
-0.691	2.68310546875
-0.69	2.6806640625
-0.689	2.67822265625
-0.688	2.6767578125
-0.687	2.67431640625
-0.686	2.671875
-0.685	2.66943359375
-0.684	2.66796875
-0.683	2.66552734375
-0.682	2.6630859375
-0.681	2.66162109375
-0.68	2.6591796875
-0.679	2.65673828125
-0.678	2.654296875
-0.677	2.65283203125
-0.676	2.650390625
-0.675	2.64794921875
-0.674	2.646484375
-0.673	2.64404296875
-0.672	2.642578125
-0.671	2.64013671875
-0.67	2.6376953125
-0.669	2.63623046875
-0.668	2.6337890625
-0.667	2.63134765625
-0.666	2.6298828125
-0.665	2.62744140625
-0.664	2.6259765625
-0.663	2.62353515625
-0.662	2.6220703125
-0.661	2.61962890625
-0.66	2.6171875
-0.659	2.61572265625
-0.658	2.61328125
-0.657	2.61181640625
-0.656	2.609375
-0.655	2.60791015625
-0.654	2.60546875
-0.653	2.60400390625
-0.652	2.6015625
-0.651	2.60009765625
-0.65	2.59765625
-0.649	2.59619140625
-0.648	2.59375
-0.647	2.59228515625
-0.646	2.58984375
-0.645	2.58837890625
-0.644	2.5859375
-0.643	2.58447265625
-0.642	2.58203125
-0.641	2.58056640625
-0.64	2.578125
-0.639	2.57666015625
-0.638	2.5751953125
-0.637	2.57275390625
-0.636	2.5712890625
-0.635	2.56884765625
-0.634	2.5673828125
-0.633	2.56494140625
-0.632	2.5634765625
-0.631	2.56201171875
-0.63	2.5595703125
-0.629	2.55810546875
-0.628	2.556640625
-0.627	2.55419921875
-0.626	2.552734375
-0.625	2.55029296875
-0.624	2.548828125
-0.623	2.54736328125
-0.622	2.544921875
-0.621	2.54345703125
-0.62	2.5419921875
-0.619	2.53955078125
-0.618	2.5380859375
-0.617	2.53662109375
-0.616	2.5341796875
-0.615	2.53271484375
-0.614	2.53125
-0.613	2.52978515625
-0.612	2.52734375
-0.611	2.52587890625
-0.61	2.5244140625
-0.609	2.52197265625
-0.608	2.5205078125
-0.607	2.51904296875
-0.606	2.517578125
-0.605	2.51513671875
-0.604	2.513671875
-0.603	2.51220703125
-0.602	2.5107421875
-0.601	2.50830078125
-0.6	2.5068359375
-0.599	2.50537109375
-0.598	2.50390625
-0.597	2.50244140625
-0.596	2.5
-0.595	2.49853515625
-0.594	2.4970703125
-0.593	2.49560546875
-0.592	2.494140625
-0.591	2.49169921875
-0.59	2.490234375
-0.589	2.48876953125
-0.588	2.4873046875
-0.587	2.48583984375
-0.586	2.4833984375
-0.585	2.48193359375
-0.584	2.48046875
-0.583	2.47900390625
-0.582	2.4775390625
-0.581	2.47607421875
-0.58	2.474609375
-0.579	2.47216796875
-0.578	2.470703125
-0.577	2.46923828125
-0.576	2.4677734375
-0.575	2.46630859375
-0.574	2.46484375
-0.573	2.46337890625
-0.572	2.4619140625
-0.571	2.46044921875
-0.57	2.458984375
-0.569	2.45654296875
-0.568	2.455078125
-0.567	2.45361328125
-0.566	2.4521484375
-0.565	2.45068359375
-0.564	2.44921875
-0.563	2.44775390625
-0.562	2.4462890625
-0.561	2.44482421875
-0.56	2.443359375
-0.559	2.44189453125
-0.558	2.4404296875
-0.557	2.43896484375
-0.556	2.4375
-0.555	2.43603515625
-0.554	2.4345703125
-0.553	2.43310546875
-0.552	2.431640625
-0.551	2.43017578125
-0.55	2.4287109375
-0.549	2.42724609375
-0.548	2.42578125
-0.547	2.42431640625
-0.546	2.4228515625
-0.545	2.42138671875
-0.544	2.419921875
-0.543	2.41845703125
-0.542	2.4169921875
-0.541	2.41552734375
-0.54	2.4140625
-0.539	2.41259765625
-0.538	2.4111328125
-0.537	2.40966796875
-0.536	2.408203125
-0.535	2.40771484375
-0.534	2.40625
-0.533	2.40478515625
-0.532	2.4033203125
-0.531	2.40185546875
-0.53	2.400390625
-0.529	2.39892578125
-0.528	2.3974609375
-0.527	2.39599609375
-0.526	2.39453125
-0.525	2.39306640625
-0.524	2.3916015625
-0.523	2.39013671875
-0.522	2.3896484375
-0.521	2.38818359375
-0.52	2.38671875
-0.519	2.38525390625
-0.518	2.3837890625
-0.517	2.38232421875
-0.516	2.380859375
-0.515	2.37939453125
-0.514	2.37890625
-0.513	2.37744140625
-0.512	2.3759765625
-0.511	2.37451171875
-0.51	2.373046875
-0.509	2.37158203125
-0.508	2.3701171875
-0.507	2.36962890625
-0.506	2.3681640625
-0.505	2.36669921875
-0.504	2.365234375
-0.503	2.36376953125
-0.502	2.36328125
-0.501	2.36181640625
-0.5	2.3603515625
-0.499	2.35888671875
-0.498	2.357421875
-0.497	2.35693359375
-0.496	2.35546875
-0.495	2.35400390625
-0.494	2.3525390625
-0.493	2.35205078125
-0.492	2.3505859375
-0.491	2.34912109375
-0.49	2.34765625
-0.489	2.34716796875
-0.488	2.345703125
-0.487	2.34423828125
-0.486	2.3427734375
-0.485	2.34228515625
-0.484	2.3408203125
-0.483	2.33935546875
-0.482	2.337890625
-0.481	2.33740234375
-0.48	2.3359375
-0.479	2.33447265625
-0.478	2.333984375
-0.477	2.33251953125
-0.476	2.3310546875
-0.475	2.33056640625
-0.474	2.3291015625
-0.473	2.32763671875
-0.472	2.3271484375
-0.471	2.32568359375
-0.47	2.32421875
-0.469	2.32373046875
-0.468	2.322265625
-0.467	2.32080078125
-0.466	2.3203125
-0.465	2.31884765625
-0.464	2.3173828125
-0.463	2.31689453125
-0.462	2.3154296875
-0.461	2.31396484375
-0.46	2.3134765625
-0.459	2.31201171875
-0.458	2.3115234375
-0.457	2.31005859375
-0.456	2.30859375
-0.455	2.30810546875
-0.454	2.306640625
-0.453	2.30615234375
-0.452	2.3046875
-0.451	2.30322265625
-0.45	2.302734375
-0.449	2.30126953125
-0.448	2.30078125
-0.447	2.29931640625
-0.446	2.298828125
-0.445	2.29736328125
-0.444	2.296875
-0.443	2.29541015625
-0.442	2.2939453125
-0.441	2.29345703125
-0.44	2.2919921875
-0.439	2.29150390625
-0.438	2.2900390625
-0.437	2.28955078125
-0.436	2.2880859375
-0.435	2.28759765625
-0.434	2.2861328125
-0.433	2.28564453125
-0.432	2.2841796875
-0.431	2.28369140625
-0.43	2.2822265625
-0.429	2.28173828125
-0.428	2.2802734375
-0.427	2.27978515625
-0.426	2.2783203125
-0.425	2.27783203125
-0.424	2.2763671875
-0.423	2.27587890625
-0.422	2.275390625
-0.421	2.27392578125
-0.42	2.2734375
-0.419	2.27197265625
-0.418	2.271484375
-0.417	2.27001953125
-0.416	2.26953125
-0.415	2.26904296875
-0.414	2.267578125
-0.413	2.26708984375
-0.412	2.265625
-0.411	2.26513671875
-0.41	2.2646484375
-0.409	2.26318359375
-0.408	2.2626953125
-0.407	2.26123046875
-0.406	2.2607421875
-0.405	2.26025390625
-0.404	2.2587890625
-0.403	2.25830078125
-0.402	2.2578125
-0.401	2.25634765625
-0.4	2.255859375
-0.399	2.25439453125
-0.398	2.25390625
-0.397	2.25341796875
-0.396	2.251953125
-0.395	2.25146484375
-0.394	2.2509765625
-0.393	2.24951171875
-0.392	2.2490234375
-0.391	2.24853515625
-0.39	2.248046875
-0.389	2.24658203125
-0.388	2.24609375
-0.387	2.24560546875
-0.386	2.244140625
-0.385	2.24365234375
-0.384	2.2431640625
-0.383	2.24267578125
-0.382	2.2412109375
-0.381	2.24072265625
-0.38	2.240234375
-0.379	2.23876953125
-0.378	2.23828125
-0.377	2.23779296875
-0.376	2.2373046875
-0.375	2.23681640625
-0.374	2.2353515625
-0.373	2.23486328125
-0.372	2.234375
-0.371	2.23388671875
-0.37	2.232421875
-0.369	2.23193359375
-0.368	2.2314453125
-0.367	2.23095703125
-0.366	2.23046875
-0.365	2.22900390625
-0.364	2.228515625
-0.363	2.22802734375
-0.362	2.2275390625
-0.361	2.22705078125
-0.36	2.2265625
-0.359	2.22509765625
-0.358	2.224609375
-0.357	2.22412109375
-0.356	2.2236328125
-0.355	2.22314453125
-0.354	2.22265625
-0.353	2.22216796875
-0.352	2.220703125
-0.351	2.22021484375
-0.35	2.2197265625
-0.349	2.21923828125
-0.348	2.21875
-0.347	2.21826171875
-0.346	2.2177734375
-0.345	2.21728515625
-0.344	2.216796875
-0.343	2.21533203125
-0.342	2.21484375
-0.341	2.21435546875
-0.34	2.2138671875
-0.339	2.21337890625
-0.338	2.212890625
-0.337	2.21240234375
-0.336	2.2119140625
-0.335	2.21142578125
-0.334	2.2109375
-0.333	2.21044921875
-0.332	2.2099609375
-0.331	2.20947265625
-0.33	2.208984375
-0.329	2.20751953125
-0.328	2.20703125
-0.327	2.20654296875
-0.326	2.2060546875
-0.325	2.20556640625
-0.324	2.205078125
-0.323	2.20458984375
-0.322	2.2041015625
-0.321	2.20361328125
-0.32	2.203125
-0.319	2.20263671875
-0.318	2.2021484375
-0.317	2.20166015625
-0.316	2.2021484375
-0.315	2.20166015625
-0.314	2.201171875
-0.313	2.20068359375
-0.312	2.2001953125
-0.311	2.19970703125
-0.31	2.19921875
-0.309	2.19873046875
-0.308	2.1982421875
-0.307	2.19775390625
-0.306	2.197265625
-0.305	2.19677734375
-0.304	2.1962890625
-0.303	2.19580078125
-0.302	2.1962890625
-0.301	2.19580078125
-0.3	2.1953125
-0.299	2.19482421875
-0.298	2.1943359375
-0.297	2.19384765625
-0.296	2.193359375
-0.295	2.19287109375
-0.294	2.193359375
-0.293	2.19287109375
-0.292	2.1923828125
-0.291	2.19189453125
-0.29	2.19140625
-0.289	2.19189453125
-0.288	2.19140625
-0.287	2.19091796875
-0.286	2.1904296875
-0.285	2.18994140625
-0.284	2.1904296875
-0.283	2.18994140625
-0.282	2.189453125
-0.281	2.18896484375
-0.28	2.1884765625
-0.279	2.18896484375
-0.278	2.1884765625
-0.277	2.18798828125
-0.276	2.1875
-0.275	2.18798828125
-0.274	2.1875
-0.273	2.18701171875
-0.272	2.1875
-0.271	2.18701171875
-0.27	2.1865234375
-0.269	2.18701171875
-0.268	2.1865234375
-0.267	2.18603515625
-0.266	2.1865234375
-0.265	2.18603515625
-0.264	2.185546875
-0.263	2.18603515625
-0.262	2.185546875
-0.261	2.18505859375
-0.26	2.185546875
-0.259	2.18505859375
-0.258	2.1845703125
-0.257	2.18505859375
-0.256	2.1845703125
-0.255	2.18505859375
-0.254	2.1845703125
-0.253	2.18505859375
-0.252	2.1845703125
-0.251	2.184341015625
-0.25	2.18411171875
-0.249	2.1846
-0.248	2.18411171875
-0.247	2.1846
-0.246	2.18411171875
-0.245	2.1846
-0.244	2.18411171875
-0.243	2.1846
-0.242	2.18411171875
-0.241	2.1846
-0.24	2.18411171875
-0.239	2.1846
-0.238	2.18411171875
-0.237	2.1846
-0.236	2.18411171875
-0.235	2.1846
-0.234	2.18508828125
-0.233	2.1846
-0.232	2.18508828125
-0.231	2.1846
-0.23	2.18508828125
-0.229	2.1855765625
-0.228	2.18508828125
-0.227	2.1855765625
-0.226	2.18508828125
-0.225	2.1855765625
-0.224	2.18606484375
-0.223	2.1855765625
-0.222	2.18606484375
-0.221	2.186553125
-0.22	2.18704140625
-0.219	2.186553125
-0.218	2.18704140625
-0.217	2.1875296875
-0.216	2.18704140625
-0.215	2.1875296875
-0.214	2.18801796875
-0.213	2.18850625
-0.212	2.18899453125
-0.211	2.18850625
-0.21	2.18899453125
-0.209	2.1894828125
-0.208	2.18997109375
-0.207	2.190459375
-0.206	2.18997109375
-0.205	2.190459375
-0.204	2.19094765625
-0.203	2.1914359375
-0.202	2.19192421875
-0.201	2.1924125
-0.2	2.19290078125
-0.199	2.1933890625
-0.198	2.19387734375
-0.197	2.1933890625
-0.196	2.19387734375
-0.195	2.194365625
-0.194	2.19485390625
-0.193	2.1953421875
-0.192	2.19583046875
-0.191	2.19631875
-0.19	2.19680703125
-0.189	2.1972953125
-0.188	2.19778359375
-0.187	2.198271875
-0.186	2.19876015625
-0.185	2.1992484375
-0.184	2.19973671875
-0.183	2.200225
-0.182	2.20071328125
-0.181	2.2012015625
-0.18	2.20168984375
-0.179	2.202178125
-0.178	2.20266640625
-0.177	2.2031546875
-0.176	2.20461953125
-0.175	2.2051078125
-0.174	2.20559609375
-0.173	2.206084375
-0.172	2.20657265625
-0.171	2.2070609375
-0.17	2.20852578125
-0.169	2.2090140625
-0.168	2.20950234375
-0.167	2.209990625
-0.166	2.21047890625
-0.165	2.21194375
-0.164	2.21243203125
-0.163	2.2129203125
-0.162	2.21438515625
-0.161	2.2148734375
-0.16	2.21536171875
-0.159	2.2168265625
-0.158	2.21731484375
-0.157	2.217803125
-0.156	2.21926796875
-0.155	2.21975625
-0.154	2.22122109375
-0.153	2.221709375
-0.152	2.22317421875
-0.151	2.2236625
-0.15	2.22512734375
-0.149	2.225615625
-0.148	2.22708046875
-0.147	2.22756875
-0.146	2.22903359375
-0.145	2.2304984375
-0.144	2.23098671875
-0.143	2.2324515625
-0.142	2.23391640625
-0.141	2.2344046875
-0.14	2.23586953125
-0.139	2.237334375
-0.138	2.23879921875
-0.137	2.2392875
-0.136	2.24075234375
-0.135	2.2422171875
-0.134	2.24368203125
-0.133	2.245146875
-0.132	2.24661171875
-0.131	2.2471
-0.13	2.24856484375
-0.129	2.2500296875
-0.128	2.25149453125
-0.127	2.252959375
-0.126	2.25442421875
-0.125	2.2558890625
-0.124	2.25833046875
-0.123	2.2597953125
-0.122	2.26126015625
-0.121	2.262725
-0.12	2.26418984375
-0.119	2.2656546875
-0.118	2.26809609375
-0.117	2.2695609375
-0.116	2.27102578125
-0.115	2.2734671875
-0.114	2.27493203125
-0.113	2.276396875
-0.112	2.27786171875
-0.111	2.280303125
-0.11	2.28176796875
-0.109	2.284209375
-0.108	2.28567421875
-0.107	2.288115625
-0.106	2.28958046875
-0.105	2.292021875
-0.104	2.29348671875
-0.103	2.295928125
-0.102	2.29739296875
-0.101	2.299834375
-0.1	2.30227578125
-0.0990000000000001	2.3047171875
-0.0980000000000001	2.30618203125
-0.0970000000000001	2.3086234375
-0.0960000000000001	2.31106484375
-0.0950000000000001	2.31350625
-0.0940000000000001	2.31594765625
-0.0930000000000001	2.3183890625
-0.0920000000000001	2.32083046875
-0.0910000000000001	2.323271875
-0.0900000000000001	2.32571328125
-0.0890000000000001	2.32913125
-0.0880000000000001	2.33157265625
-0.0870000000000001	2.3340140625
-0.0860000000000001	2.33743203125
-0.0850000000000001	2.3398734375
-0.0840000000000001	2.34329140625
-0.0830000000000001	2.3457328125
-0.0820000000000001	2.34915078125
-0.0810000000000001	2.3515921875
-0.0800000000000001	2.35501015625
-0.0790000000000001	2.358428125
-0.0780000000000001	2.36184609375
-0.0770000000000001	2.3652640625
-0.0760000000000001	2.36770546875
-0.0750000000000001	2.3721
-0.0740000000000001	2.37551796875
-0.0730000000000001	2.3789359375
-0.0720000000000001	2.38235390625
-0.0710000000000001	2.385771875
-0.0700000000000001	2.39016640625
-0.0690000000000001	2.393584375
-0.0680000000000001	2.39797890625
-0.0670000000000001	2.4023734375
-0.0660000000000001	2.40579140625
-0.0650000000000001	2.4101859375
-0.0640000000000001	2.41458046875
-0.0630000000000001	2.4179984375
-0.0620000000000001	2.42239296875
-0.0610000000000001	2.4267875
-0.0600000000000001	2.43118203125
-0.0590000000000001	2.436553125
-0.0580000000000001	2.44094765625
-0.0570000000000001	2.4453421875
-0.056	2.45071328125
-0.055	2.456084375
-0.054	2.46145546875
-0.053	2.4668265625
-0.052	2.47219765625
-0.051	2.47756875
-0.05	2.48293984375
-0.049	2.4892875
-0.048	2.49563515625
-0.047	2.5019828125
-0.046	2.50833046875
-0.045	2.514678125
-0.044	2.52102578125
-0.043	2.52835
-0.042	2.53567421875
-0.041	2.5429984375
-0.04	2.55032265625
-0.039	2.5586234375
-0.038	2.56692421875
-0.037	2.575225
-0.036	2.58352578125
-0.035	2.5918265625
-0.034	2.60110390625
-0.033	2.61038125
-0.032	2.61965859375
-0.031	2.6299125
-0.03	2.64016640625
-0.029	2.651396875
-0.028	2.66262734375
-0.027	2.6738578125
-0.026	2.68606484375
-0.025	2.6992484375
-0.024	2.71243203125
-0.023	2.7265921875
-0.022	2.74172890625
-0.021	2.756865625
-0.02	2.77395546875
-0.019	2.7910453125
-0.018	2.80911171875
-0.017	2.8281546875
-0.016	2.84817421875
-0.015	2.870146875
-0.014	2.89407265625
-0.013	2.9199515625
-0.012	2.94778359375
-0.011	2.9785453125
-0.01	3.01223671875
-0.00900000000000001	3.0488578125
-0.00800000000000001	3.08938515625
-0.00700000000000001	3.1367484375
-0.00600000000000001	3.19192421875
-0.005	3.2578421875
-0.004	3.33840859375
-0.003	3.4424125
-0.002	3.59231484375
-0.001	3.8486625
0	1000
0.001	3.84524453125
0.002	3.584990625
0.003	3.43411171875
0.004	3.325225
0.005	3.24172890625
0.00600000000000001	3.1738578125
0.00700000000000001	3.11575234375
0.00800000000000001	3.0644828125
0.00900000000000001	3.02004921875
0.01	2.9804984375
0.011	2.94387734375
0.012	2.9111625
0.013	2.88040078125
0.014	2.8515921875
0.015	2.82473671875
0.016	2.799834375
0.0169999999999999	2.77590859375
0.0179999999999999	2.7539359375
0.0189999999999999	2.73293984375
0.0199999999999999	2.7129203125
0.0209999999999999	2.69387734375
0.0219999999999999	2.6758109375
0.0229999999999999	2.65774453125
0.0239999999999999	2.64163125
0.0249999999999999	2.62551796875
0.0259999999999999	2.6094046875
0.0269999999999999	2.59426796875
0.0279999999999999	2.57913125
0.0289999999999999	2.56497109375
0.0299999999999999	2.5517875
0.0309999999999999	2.53762734375
0.0319999999999999	2.5254203125
0.0329999999999999	2.51223671875
0.0339999999999999	2.5000296875
0.0349999999999999	2.48879921875
0.0359999999999999	2.4765921875
0.0369999999999999	2.46536171875
0.0379999999999999	2.45413125
0.0389999999999999	2.44387734375
0.0399999999999999	2.4336234375
0.0409999999999999	2.42336953125
0.0419999999999999	2.413115625
0.0429999999999999	2.40286171875
0.0439999999999999	2.393584375
0.0449999999999999	2.38430703125
0.0459999999999999	2.3750296875
0.0469999999999999	2.36575234375
0.0479999999999999	2.356475
0.0489999999999999	2.34719765625
0.0499999999999999	2.338896875
0.0509999999999999	2.32961953125
0.0519999999999999	2.32131875
0.0529999999999999	2.31301796875
0.0539999999999999	2.3047171875
0.0549999999999999	2.29739296875
0.0559999999999999	2.2890921875
0.0569999999999999	2.28176796875
0.0579999999999999	2.2734671875
0.0589999999999999	2.26614296875
0.0599999999999999	2.25881875
0.0609999999999999	2.25149453125
0.0619999999999999	2.2441703125
0.0629999999999999	2.23684609375
0.0639999999999999	2.2304984375
0.0649999999999999	2.22317421875
0.0659999999999999	2.2168265625
0.0669999999999999	2.20950234375
0.0679999999999999	2.2031546875
0.069	2.19680703125
0.07	2.190459375
0.071	2.18411171875
0.072	2.1777640625
0.073	2.17141640625
0.074	2.16506875
0.075	2.15872109375
0.076	2.1523734375
0.077	2.14602578125
0.078	2.1406546875
0.079	2.13430703125
0.08	2.127959375
0.081	2.12258828125
0.082	2.1172171875
0.083	2.11086953125
0.084	2.1054984375
0.085	2.10012734375
0.086	2.0937796875
0.087	2.08840859375
0.088	2.0830375
0.089	2.07766640625
0.09	2.0722953125
0.091	2.06692421875
0.092	2.061553125
0.093	2.05618203125
0.094	2.0517875
0.095	2.04641640625
0.096	2.0410453125
0.097	2.03665078125
0.098	2.0312796875
0.099	2.02590859375
0.1	2.0215140625
0.101	2.01711953125
0.102	2.0117484375
0.103	2.00735390625
0.104	2.0019828125
0.105	1.99758828125
0.106	1.99319375
0.107	1.98879921875
0.108	1.983428125
0.109	1.97903359375
0.11	1.9746390625
0.111	1.97024453125
0.112	1.96585
0.113	1.96145546875
0.114	1.9570609375
0.115	1.95266640625
0.116	1.948271875
0.117	1.94290078125
0.118	1.93850625
0.119	1.93508828125
0.12	1.93069375
0.121	1.92629921875
0.122	1.9219046875
0.123	1.91751015625
0.124	1.913115625
0.125	1.90872109375
0.126	1.905303125
0.127	1.90090859375
0.128	1.8965140625
0.129	1.89211953125
0.13	1.8887015625
0.131	1.88430703125
0.132	1.8799125
0.133	1.87649453125
0.134	1.8721
0.135	1.86868203125
0.136	1.8642875
0.137	1.86086953125
0.138	1.856475
0.139	1.85305703125
0.14	1.8496390625
0.141	1.84524453125
0.142	1.8418265625
0.143	1.83743203125
0.144	1.8340140625
0.145	1.83059609375
0.146	1.827178125
0.147	1.82278359375
0.148	1.819365625
0.149	1.81594765625
0.15	1.8125296875
0.151	1.80813515625
0.152	1.8047171875
0.153	1.80129921875
0.154	1.79788125
0.155	1.79446328125
0.156	1.7910453125
0.157	1.78762734375
0.158	1.784209375
0.159	1.78079140625
0.16	1.7773734375
0.161	1.77395546875
0.162	1.7705375
0.163	1.76711953125
0.164	1.7637015625
0.165	1.76028359375
0.166	1.756865625
0.167	1.75344765625
0.168	1.7500296875
0.169	1.74661171875
0.17	1.74319375
0.171	1.73977578125
0.172	1.7363578125
0.173	1.73293984375
0.174	1.729521875
0.175	1.72610390625
0.176	1.7226859375
0.177	1.71926796875
0.178	1.71585
0.179	1.71340859375
0.18	1.709990625
0.181	1.70657265625
0.182	1.7031546875
0.183	1.70071328125
0.184	1.6972953125
0.185	1.69387734375
0.186	1.690459375
0.187	1.68801796875
0.188	1.6846
0.189	1.68118203125
0.19	1.678740625
0.191	1.67532265625
0.192	1.6719046875
0.193	1.66946328125
0.194	1.6660453125
0.195	1.66262734375
0.196	1.6601859375
0.197	1.65676796875
0.198	1.6543265625
0.199	1.65090859375
0.2	1.6484671875
0.201	1.64504921875
0.202	1.6426078125
0.203	1.63918984375
0.204	1.6367484375
0.205	1.63333046875
0.206	1.6308890625
0.207	1.62747109375
0.208	1.6250296875
0.209	1.62161171875
0.21	1.6191703125
0.211	1.61672890625
0.212	1.6133109375
0.213	1.61086953125
0.214	1.6074515625
0.215	1.60501015625
0.216	1.60256875
0.217	1.59915078125
0.218	1.596709375
0.219	1.59426796875
0.22	1.59085
0.221	1.58840859375
0.222	1.5859671875
0.223	1.58254921875
0.224	1.5801078125
0.225	1.57766640625
0.226	1.5742484375
0.227	1.57180703125
0.228	1.569365625
0.229	1.56594765625
0.23	1.56350625
0.231	1.56106484375
0.232	1.557646875
0.233	1.55520546875
0.234	1.5527640625
0.235	1.55032265625
0.236	1.5469046875
0.237	1.54446328125
0.238	1.542021875
0.239	1.53958046875
0.24	1.5361625
0.241	1.53372109375
0.242	1.5312796875
0.243	1.52883828125
0.244	1.5254203125
0.245	1.52297890625
0.246	1.5205375
0.247	1.51809609375
0.248	1.5156546875
0.249	1.51321328125
0.25	1.510771875
0.251	1.50735390625
0.252	1.5049125
0.253	1.50247109375
0.254	1.5000296875
0.255	1.49758828125
0.256	1.495146875
0.257	1.49270546875
0.258	1.4902640625
0.259	1.48782265625
0.26	1.48538125
0.261	1.48293984375
0.262	1.4804984375
0.263	1.47805703125
0.264	1.475615625
0.265	1.47317421875
0.266	1.4707328125
0.267	1.46829140625
0.268	1.46585
0.269	1.46340859375
0.27	1.4609671875
0.271	1.45852578125
0.272	1.456084375
0.273	1.45364296875
0.274	1.4512015625
0.275	1.44876015625
0.276	1.44631875
0.277	1.44387734375
0.278	1.4414359375
0.279	1.43899453125
0.28	1.436553125
0.281	1.43411171875
0.282	1.432646875
0.283	1.43020546875
0.284	1.4277640625
0.285	1.42532265625
0.286	1.42288125
0.287	1.42043984375
0.288	1.4179984375
0.289	1.41653359375
0.29	1.4140921875
0.291	1.41165078125
0.292	1.409209375
0.293	1.40676796875
0.294	1.4043265625
0.295	1.40188515625
0.296	1.39944375
0.297	1.39700234375
0.298	1.3945609375
0.299	1.39211953125
0.3	1.3906546875
0.301	1.38821328125
0.302	1.385771875
0.303	1.38333046875
0.304	1.3808890625
0.305	1.37844765625
0.306	1.3769828125
0.307	1.37454140625
0.308	1.3721
0.309	1.36965859375
0.31	1.3672171875
0.311	1.36477578125
0.312	1.3633109375
0.313	1.36086953125
0.314	1.358428125
0.315	1.35598671875
0.316	1.354521875
0.317	1.35208046875
0.318	1.3496390625
0.319	1.34719765625
0.32	1.3457328125
0.321	1.34329140625
0.322	1.34085
0.323	1.33840859375
0.324	1.33694375
0.325	1.33450234375
0.326	1.3320609375
0.327	1.33059609375
0.328	1.3281546875
0.329	1.32571328125
0.33	1.3242484375
0.331	1.32180703125
0.332	1.319365625
0.333	1.31790078125
0.334	1.315459375
0.335	1.31301796875
0.336	1.311553125
0.337	1.30911171875
0.338	1.3066703125
0.339	1.30520546875
0.34	1.3027640625
0.341	1.30129921875
0.342	1.2988578125
0.343	1.29641640625
0.344	1.2949515625
0.345	1.29251015625
0.346	1.2910453125
0.347	1.28860390625
0.348	1.2861625
0.349	1.28469765625
0.35	1.28225625
0.351	1.28079140625
0.352	1.27835
0.353	1.27688515625
0.354	1.27444375
0.355	1.27200234375
0.356	1.2705375
0.357	1.26809609375
0.358	1.26663125
0.359	1.26418984375
0.36	1.262725
0.361	1.26028359375
0.362	1.2578421875
0.363	1.25637734375
0.364	1.2539359375
0.365	1.25247109375
0.366	1.2500296875
0.367	1.24758828125
0.368	1.2461234375
0.369	1.24368203125
0.37	1.2422171875
0.371	1.23977578125
0.372	1.2383109375
0.373	1.23586953125
0.374	1.233428125
0.375	1.23196328125
0.376	1.229521875
0.377	1.22805703125
0.378	1.225615625
0.379	1.22415078125
0.38	1.221709375
0.381	1.22024453125
0.382	1.217803125
0.383	1.21633828125
0.384	1.213896875
0.385	1.21243203125
0.386	1.209990625
0.387	1.20852578125
0.388	1.206084375
0.389	1.20461953125
0.39	1.202178125
0.391	1.20071328125
0.392	1.198271875
0.393	1.19680703125
0.394	1.194365625
0.395	1.19290078125
0.396	1.1914359375
0.397	1.18899453125
0.398	1.1875296875
0.399	1.18508828125
0.4	1.1836234375
0.401	1.18118203125
0.402	1.1797171875
0.403	1.17825234375
0.404	1.1758109375
0.405	1.17434609375
0.406	1.1719046875
0.407	1.17043984375
0.408	1.168975
0.409	1.16653359375
0.41	1.16506875
0.411	1.16360390625
0.412	1.1611625
0.413	1.15969765625
0.414	1.15725625
0.415	1.15579140625
0.416	1.1543265625
0.417	1.15188515625
0.418	1.1504203125
0.419	1.14895546875
0.42	1.1465140625
0.421	1.14504921875
0.422	1.143584375
0.423	1.14114296875
0.424	1.139678125
0.425	1.13821328125
0.426	1.135771875
0.427	1.13430703125
0.428	1.131865625
0.429	1.13040078125
0.43	1.127959375
0.431	1.12649453125
0.432	1.1250296875
0.433	1.12258828125
0.434	1.1211234375
0.435	1.11868203125
0.436	1.1172171875
0.437	1.11575234375
0.438	1.1133109375
0.439	1.11184609375
0.44	1.11038125
0.441	1.10793984375
0.442	1.106475
0.443	1.10403359375
0.444	1.10256875
0.445	1.10110390625
0.446	1.0986625
0.447	1.09719765625
0.448	1.0957328125
0.449	1.09329140625
0.45	1.0918265625
0.451	1.09036171875
0.452	1.0879203125
0.453	1.08645546875
0.454	1.084990625
0.455	1.08352578125
0.456	1.081084375
0.457	1.07961953125
0.458	1.0781546875
0.459	1.07571328125
0.46	1.0742484375
0.461	1.07278359375
0.462	1.07131875
0.463	1.06887734375
0.464	1.0674125
0.465	1.06594765625
0.466	1.06350625
0.467	1.06204140625
0.468	1.0605765625
0.469	1.05911171875
0.47	1.057646875
0.471	1.05520546875
0.472	1.053740625
0.473	1.05227578125
0.474	1.0508109375
0.475	1.04836953125
0.476	1.0469046875
0.477	1.04543984375
0.478	1.0429984375
0.479	1.04153359375
0.48	1.0390921875
0.481	1.03762734375
0.482	1.0351859375
0.483	1.03372109375
0.484	1.03225625
0.485	1.02981484375
0.486	1.02835
0.487	1.02590859375
0.488	1.02444375
0.489	1.02297890625
0.49	1.0205375
0.491	1.01907265625
0.492	1.0176078125
0.493	1.01516640625
0.494	1.0137015625
0.495	1.01126015625
0.496	1.0097953125
0.497	1.00833046875
0.498	1.0058890625
0.499	1.00442421875
0.5	1.002959375
0.501	1.00149453125
0.502	0.999053125
0.503	0.99758828125
0.504	0.9961234375
0.505	0.99368203125
0.506	0.9922171875
0.507	0.99075234375
0.508	0.9883109375
0.509	0.98684609375
0.51	0.98538125
0.511	0.98391640625
0.512	0.981475
0.513	0.98001015625
0.514	0.9785453125
0.515	0.97708046875
0.516	0.9746390625
0.517	0.97317421875
0.518	0.971709375
0.519	0.97024453125
0.52	0.9687796875
0.521	0.96633828125
0.522	0.9648734375
0.523	0.96340859375
0.524	0.96194375
0.525	0.96047890625
0.526	0.9580375
0.527	0.95657265625
0.528	0.9551078125
0.529	0.95364296875
0.53	0.952178125
0.531	0.95071328125
0.532	0.948271875
0.533	0.94680703125
0.534	0.9453421875
0.535	0.94387734375
0.536	0.9424125
0.537	0.94094765625
0.538	0.9394828125
0.539	0.93801796875
0.54	0.9355765625
0.541	0.93411171875
0.542	0.932646875
0.543	0.93118203125
0.544	0.9297171875
0.545	0.92825234375
0.546	0.9267875
0.547	0.92532265625
0.548	0.9238578125
0.549	0.92239296875
0.55	0.920928125
0.551	0.91946328125
0.552	0.917021875
0.553	0.91555703125
0.554	0.9140921875
0.555	0.91262734375
0.556	0.9111625
0.557	0.90969765625
0.558	0.9082328125
0.559	0.90676796875
0.56	0.905303125
0.561	0.90383828125
0.562	0.9023734375
0.563	0.90090859375
0.564	0.89944375
0.565	0.89797890625
0.566	0.8965140625
0.567	0.89504921875
0.568	0.893584375
0.569	0.89211953125
0.57	0.8906546875
0.571	0.88918984375
0.572	0.887725
0.573	0.88626015625
0.574	0.8847953125
0.575	0.88333046875
0.576	0.881865625
0.577	0.88040078125
0.578	0.8789359375
0.579	0.87844765625
0.58	0.8769828125
0.581	0.87551796875
0.582	0.874053125
0.583	0.87258828125
0.584	0.8711234375
0.585	0.86965859375
0.586	0.86819375
0.587	0.86672890625
0.588	0.8652640625
0.589	0.86379921875
0.59	0.862334375
0.591	0.86086953125
0.592	0.86038125
0.593	0.85891640625
0.594	0.8574515625
0.595	0.85598671875
0.596	0.854521875
0.597	0.85305703125
0.598	0.8515921875
0.599	0.85012734375
0.6	0.8496390625
0.601	0.84817421875
0.602	0.846709375
0.603	0.84524453125
0.604	0.8437796875
0.605	0.84231484375
0.606	0.84085
0.607	0.84036171875
0.608	0.838896875
0.609	0.83743203125
0.61	0.8359671875
0.611	0.83450234375
0.612	0.8330375
0.613	0.83254921875
0.614	0.831084375
0.615	0.82961953125
0.616	0.8281546875
0.617	0.82668984375
0.618	0.8262015625
0.619	0.82473671875
0.62	0.823271875
0.621	0.82180703125
0.622	0.8203421875
0.623	0.81985390625
0.624	0.8183890625
0.625	0.81692421875
0.626	0.815459375
0.627	0.81497109375
0.628	0.81350625
0.629	0.81204140625
0.63	0.8105765625
0.631	0.80911171875
0.632	0.8086234375
0.633	0.80715859375
0.634	0.80569375
0.635	0.80422890625
0.636	0.803740625
0.637	0.80227578125
0.638	0.8008109375
0.639	0.80032265625
0.64	0.7988578125
0.641	0.79739296875
0.642	0.795928125
0.643	0.79543984375
0.644	0.793975
0.645	0.79251015625
0.646	0.7910453125
0.647	0.79055703125
0.648	0.7890921875
0.649	0.78762734375
0.65	0.7871390625
0.651	0.78567421875
0.652	0.784209375
0.653	0.78372109375
0.654	0.78225625
0.655	0.78079140625
0.656	0.780303125
0.657	0.77883828125
0.658	0.7773734375
0.659	0.77590859375
0.66	0.7754203125
0.661	0.77395546875
0.662	0.772490625
0.663	0.77200234375
0.664	0.7705375
0.665	0.77004921875
0.666	0.768584375
0.667	0.76711953125
0.668	0.76663125
0.669	0.76516640625
0.67	0.7637015625
0.671	0.76321328125
0.672	0.7617484375
0.673	0.76028359375
0.674	0.7597953125
0.675	0.75833046875
0.676	0.756865625
0.677	0.75637734375
0.678	0.7549125
0.679	0.75442421875
0.68	0.752959375
0.681	0.75149453125
0.682	0.75100625
0.683	0.74954140625
0.684	0.749053125
0.685	0.74758828125
0.686	0.7461234375
0.687	0.74563515625
0.688	0.7441703125
0.689	0.74368203125
0.69	0.7422171875
0.691	0.74075234375
0.692	0.7402640625
0.693	0.73879921875
0.694	0.7383109375
0.695	0.73684609375
0.696	0.7363578125
0.697	0.73489296875
0.698	0.733428125
0.699	0.73293984375
0.7	0.731475
0.701	0.73098671875
0.702	0.729521875
0.703	0.72903359375
0.704	0.72756875
0.705	0.72610390625
0.706	0.725615625
0.707	0.72415078125
0.708	0.7236625
0.709	0.72219765625
0.71	0.721709375
0.711	0.72024453125
0.712	0.71975625
0.713	0.71829140625
0.714	0.717803125
0.715	0.71633828125
0.716	0.71585
0.717	0.71438515625
0.718	0.713896875
0.719	0.71243203125
0.72	0.7109671875
1000	-1
5.40380859375	-0.999
5.1142578125	-0.998
4.94482421875	-0.997
4.8232421875	-0.996
4.72900390625	-0.995
4.65234375	-0.994
4.58837890625	-0.993
4.53125	-0.992
4.48095703125	-0.991
4.435546875	-0.99
4.39501953125	-0.989
4.357421875	-0.988
4.32275390625	-0.987
4.291015625	-0.986
4.26123046875	-0.985
4.2333984375	-0.984
4.20654296875	-0.983
4.181640625	-0.982
4.15771484375	-0.981
4.134765625	-0.98
4.11279296875	-0.979
4.0927734375	-0.978
4.07275390625	-0.977
4.0537109375	-0.976
4.03564453125	-0.975
4.0185546875	-0.974
4.00146484375	-0.973
3.9853515625	-0.972
3.96923828125	-0.971
3.9541015625	-0.97
3.93896484375	-0.969
3.9248046875	-0.968
3.91064453125	-0.967
3.896484375	-0.966
3.88330078125	-0.965
3.8701171875	-0.964
3.85693359375	-0.963
3.8447265625	-0.962
3.83251953125	-0.961
3.8212890625	-0.96
3.80908203125	-0.959
3.7978515625	-0.958
3.78759765625	-0.957
3.7763671875	-0.956
3.76611328125	-0.955
3.755859375	-0.954
3.74560546875	-0.953
3.7353515625	-0.952
3.72607421875	-0.951
3.716796875	-0.95
3.70654296875	-0.949
3.697265625	-0.948
3.68798828125	-0.947
3.6787109375	-0.946
3.67041015625	-0.945
3.6611328125	-0.944
3.65283203125	-0.943
3.6435546875	-0.942
3.63525390625	-0.941
3.626953125	-0.94
3.61865234375	-0.939
3.611328125	-0.938
3.60302734375	-0.937
3.5947265625	-0.936
3.58740234375	-0.935
3.580078125	-0.934
3.57275390625	-0.933
3.5654296875	-0.932
3.55810546875	-0.931
3.55078125	-0.93
3.54345703125	-0.929
3.5361328125	-0.928
3.52978515625	-0.927
3.5224609375	-0.926
3.51611328125	-0.925
3.5087890625	-0.924
3.50244140625	-0.923
3.49609375	-0.922
3.48974609375	-0.921
3.4833984375	-0.92
3.47705078125	-0.919
3.470703125	-0.918
3.46435546875	-0.917
3.4580078125	-0.916
3.45263671875	-0.915
3.4462890625	-0.914
3.43994140625	-0.913
3.43359375	-0.912
3.42822265625	-0.911
3.421875	-0.91
3.41552734375	-0.909
3.41015625	-0.908
3.40478515625	-0.907
3.3984375	-0.906
3.39306640625	-0.905
3.3876953125	-0.904
3.38232421875	-0.903
3.3759765625	-0.902
3.37060546875	-0.901
3.365234375	-0.9
3.35986328125	-0.899
3.3544921875	-0.898
3.34912109375	-0.897
3.3447265625	-0.896
3.33935546875	-0.895
3.333984375	-0.894
3.32861328125	-0.893
3.32421875	-0.892
3.31884765625	-0.891
3.3134765625	-0.89
3.30908203125	-0.889
3.3037109375	-0.888
3.29931640625	-0.887
3.2939453125	-0.886
3.28955078125	-0.885
3.28515625	-0.884
3.27978515625	-0.883
3.275390625	-0.882
3.27099609375	-0.881
3.2666015625	-0.88
3.26123046875	-0.879
3.2568359375	-0.878
3.25244140625	-0.877
3.248046875	-0.876
3.24365234375	-0.875
3.2392578125	-0.874
3.23486328125	-0.873
3.23046875	-0.872
3.22607421875	-0.871
3.2216796875	-0.87
3.21728515625	-0.869
3.212890625	-0.868
3.20947265625	-0.867
3.205078125	-0.866
3.20068359375	-0.865
3.1962890625	-0.864
3.19189453125	-0.863
3.1875	-0.862
3.18408203125	-0.861
3.1796875	-0.86
3.17529296875	-0.859
3.1708984375	-0.858
3.16748046875	-0.857
3.1630859375	-0.856
3.15869140625	-0.855
3.1552734375	-0.854
3.15087890625	-0.853
3.146484375	-0.852
3.14306640625	-0.851
3.138671875	-0.85
3.13525390625	-0.849
3.130859375	-0.848
3.12744140625	-0.847
3.1240234375	-0.846
3.11962890625	-0.845
3.1162109375	-0.844
3.11181640625	-0.843
3.1083984375	-0.842
3.10498046875	-0.841
3.1005859375	-0.84
3.09716796875	-0.839
3.09375	-0.838
3.09033203125	-0.837
3.0859375	-0.836
3.08251953125	-0.835
3.0791015625	-0.834
3.07568359375	-0.833
3.072265625	-0.832
3.06787109375	-0.831
3.064453125	-0.83
3.06103515625	-0.829
3.0576171875	-0.828
3.05419921875	-0.827
3.05078125	-0.826
3.04736328125	-0.825
3.0439453125	-0.824
3.04052734375	-0.823
3.037109375	-0.822
3.03369140625	-0.821
3.0302734375	-0.82
3.02685546875	-0.819
3.0234375	-0.818
3.02001953125	-0.817
3.017578125	-0.816
3.01416015625	-0.815
3.0107421875	-0.814
3.00732421875	-0.813
3.00390625	-0.812
3.00048828125	-0.811
2.998046875	-0.81
2.99462890625	-0.809
2.9912109375	-0.808
2.98779296875	-0.807
2.9853515625	-0.806
2.98193359375	-0.805
2.978515625	-0.804
2.97607421875	-0.803
2.97265625	-0.802
2.96923828125	-0.801
2.966796875	-0.8
2.96337890625	-0.799
2.9599609375	-0.798
2.95751953125	-0.797
2.9541015625	-0.796
2.95068359375	-0.795
2.9482421875	-0.794
2.94482421875	-0.793
2.94140625	-0.792
2.93896484375	-0.791
2.935546875	-0.79
2.93212890625	-0.789
2.9296875	-0.788
2.92626953125	-0.787
2.923828125	-0.786
2.92041015625	-0.785
2.91796875	-0.784
2.91455078125	-0.783
2.912109375	-0.782
2.90869140625	-0.781
2.90625	-0.78
2.90283203125	-0.779
2.900390625	-0.778
2.89697265625	-0.777
2.89453125	-0.776
2.89111328125	-0.775
2.888671875	-0.774
2.88525390625	-0.773
2.8828125	-0.772
2.88037109375	-0.771
2.876953125	-0.77
2.87451171875	-0.769
2.8720703125	-0.768
2.86865234375	-0.767
2.8662109375	-0.766
2.86279296875	-0.765
2.8603515625	-0.764
2.85791015625	-0.763
2.85546875	-0.762
2.85205078125	-0.761
2.849609375	-0.76
2.84716796875	-0.759
2.8447265625	-0.758
2.84130859375	-0.757
2.8388671875	-0.756
2.83642578125	-0.755
2.833984375	-0.754
2.83056640625	-0.753
2.828125	-0.752
2.82568359375	-0.751
2.8232421875	-0.75
2.82080078125	-0.749
2.818359375	-0.748
2.81494140625	-0.747
2.8125	-0.746
2.81005859375	-0.745
2.8076171875	-0.744
2.80517578125	-0.743
2.802734375	-0.742
2.80029296875	-0.741
2.7978515625	-0.74
2.79541015625	-0.739
2.79296875	-0.738
2.78955078125	-0.737
2.787109375	-0.736
2.78466796875	-0.735
2.7822265625	-0.734
2.77978515625	-0.733
2.77734375	-0.732
2.77490234375	-0.731
2.7724609375	-0.73
2.77001953125	-0.729
2.767578125	-0.728
2.76513671875	-0.727
2.7626953125	-0.726
2.76025390625	-0.725
2.7587890625	-0.724
2.75634765625	-0.723
2.75390625	-0.722
2.75146484375	-0.721
2.7490234375	-0.72
2.74658203125	-0.719
2.744140625	-0.718
2.74169921875	-0.717
2.7392578125	-0.716
2.73681640625	-0.715
2.7353515625	-0.714
2.73291015625	-0.713
2.73046875	-0.712
2.72802734375	-0.711
2.7255859375	-0.71
2.72314453125	-0.709
2.7216796875	-0.708
2.71923828125	-0.707
2.716796875	-0.706
2.71435546875	-0.705
2.7119140625	-0.704
2.71044921875	-0.703
2.7080078125	-0.702
2.70556640625	-0.701
2.703125	-0.7
2.70068359375	-0.699
2.6982421875	-0.698
2.69677734375	-0.697
2.6943359375	-0.696
2.69189453125	-0.695
2.689453125	-0.694
2.68701171875	-0.693
2.685546875	-0.692
2.68310546875	-0.691
2.6806640625	-0.69
2.67822265625	-0.689
2.6767578125	-0.688
2.67431640625	-0.687
2.671875	-0.686
2.66943359375	-0.685
2.66796875	-0.684
2.66552734375	-0.683
2.6630859375	-0.682
2.66162109375	-0.681
2.6591796875	-0.68
2.65673828125	-0.679
2.654296875	-0.678
2.65283203125	-0.677
2.650390625	-0.676
2.64794921875	-0.675
2.646484375	-0.674
2.64404296875	-0.673
2.642578125	-0.672
2.64013671875	-0.671
2.6376953125	-0.67
2.63623046875	-0.669
2.6337890625	-0.668
2.63134765625	-0.667
2.6298828125	-0.666
2.62744140625	-0.665
2.6259765625	-0.664
2.62353515625	-0.663
2.6220703125	-0.662
2.61962890625	-0.661
2.6171875	-0.66
2.61572265625	-0.659
2.61328125	-0.658
2.61181640625	-0.657
2.609375	-0.656
2.60791015625	-0.655
2.60546875	-0.654
2.60400390625	-0.653
2.6015625	-0.652
2.60009765625	-0.651
2.59765625	-0.65
2.59619140625	-0.649
2.59375	-0.648
2.59228515625	-0.647
2.58984375	-0.646
2.58837890625	-0.645
2.5859375	-0.644
2.58447265625	-0.643
2.58203125	-0.642
2.58056640625	-0.641
2.578125	-0.64
2.57666015625	-0.639
2.5751953125	-0.638
2.57275390625	-0.637
2.5712890625	-0.636
2.56884765625	-0.635
2.5673828125	-0.634
2.56494140625	-0.633
2.5634765625	-0.632
2.56201171875	-0.631
2.5595703125	-0.63
2.55810546875	-0.629
2.556640625	-0.628
2.55419921875	-0.627
2.552734375	-0.626
2.55029296875	-0.625
2.548828125	-0.624
2.54736328125	-0.623
2.544921875	-0.622
2.54345703125	-0.621
2.5419921875	-0.62
2.53955078125	-0.619
2.5380859375	-0.618
2.53662109375	-0.617
2.5341796875	-0.616
2.53271484375	-0.615
2.53125	-0.614
2.52978515625	-0.613
2.52734375	-0.612
2.52587890625	-0.611
2.5244140625	-0.61
2.52197265625	-0.609
2.5205078125	-0.608
2.51904296875	-0.607
2.517578125	-0.606
2.51513671875	-0.605
2.513671875	-0.604
2.51220703125	-0.603
2.5107421875	-0.602
2.50830078125	-0.601
2.5068359375	-0.6
2.50537109375	-0.599
2.50390625	-0.598
2.50244140625	-0.597
2.5	-0.596
2.49853515625	-0.595
2.4970703125	-0.594
2.49560546875	-0.593
2.494140625	-0.592
2.49169921875	-0.591
2.490234375	-0.59
2.48876953125	-0.589
2.4873046875	-0.588
2.48583984375	-0.587
2.4833984375	-0.586
2.48193359375	-0.585
2.48046875	-0.584
2.47900390625	-0.583
2.4775390625	-0.582
2.47607421875	-0.581
2.474609375	-0.58
2.47216796875	-0.579
2.470703125	-0.578
2.46923828125	-0.577
2.4677734375	-0.576
2.46630859375	-0.575
2.46484375	-0.574
2.46337890625	-0.573
2.4619140625	-0.572
2.46044921875	-0.571
2.458984375	-0.57
2.45654296875	-0.569
2.455078125	-0.568
2.45361328125	-0.567
2.4521484375	-0.566
2.45068359375	-0.565
2.44921875	-0.564
2.44775390625	-0.563
2.4462890625	-0.562
2.44482421875	-0.561
2.443359375	-0.56
2.44189453125	-0.559
2.4404296875	-0.558
2.43896484375	-0.557
2.4375	-0.556
2.43603515625	-0.555
2.4345703125	-0.554
2.43310546875	-0.553
2.431640625	-0.552
2.43017578125	-0.551
2.4287109375	-0.55
2.42724609375	-0.549
2.42578125	-0.548
2.42431640625	-0.547
2.4228515625	-0.546
2.42138671875	-0.545
2.419921875	-0.544
2.41845703125	-0.543
2.4169921875	-0.542
2.41552734375	-0.541
2.4140625	-0.54
2.41259765625	-0.539
2.4111328125	-0.538
2.40966796875	-0.537
2.408203125	-0.536
2.40771484375	-0.535
2.40625	-0.534
2.40478515625	-0.533
2.4033203125	-0.532
2.40185546875	-0.531
2.400390625	-0.53
2.39892578125	-0.529
2.3974609375	-0.528
2.39599609375	-0.527
2.39453125	-0.526
2.39306640625	-0.525
2.3916015625	-0.524
2.39013671875	-0.523
2.3896484375	-0.522
2.38818359375	-0.521
2.38671875	-0.52
2.38525390625	-0.519
2.3837890625	-0.518
2.38232421875	-0.517
2.380859375	-0.516
2.37939453125	-0.515
2.37890625	-0.514
2.37744140625	-0.513
2.3759765625	-0.512
2.37451171875	-0.511
2.373046875	-0.51
2.37158203125	-0.509
2.3701171875	-0.508
2.36962890625	-0.507
2.3681640625	-0.506
2.36669921875	-0.505
2.365234375	-0.504
2.36376953125	-0.503
2.36328125	-0.502
2.36181640625	-0.501
2.3603515625	-0.5
2.35888671875	-0.499
2.357421875	-0.498
2.35693359375	-0.497
2.35546875	-0.496
2.35400390625	-0.495
2.3525390625	-0.494
2.35205078125	-0.493
2.3505859375	-0.492
2.34912109375	-0.491
2.34765625	-0.49
2.34716796875	-0.489
2.345703125	-0.488
2.34423828125	-0.487
2.3427734375	-0.486
2.34228515625	-0.485
2.3408203125	-0.484
2.33935546875	-0.483
2.337890625	-0.482
2.33740234375	-0.481
2.3359375	-0.48
2.33447265625	-0.479
2.333984375	-0.478
2.33251953125	-0.477
2.3310546875	-0.476
2.33056640625	-0.475
2.3291015625	-0.474
2.32763671875	-0.473
2.3271484375	-0.472
2.32568359375	-0.471
2.32421875	-0.47
2.32373046875	-0.469
2.322265625	-0.468
2.32080078125	-0.467
2.3203125	-0.466
2.31884765625	-0.465
2.3173828125	-0.464
2.31689453125	-0.463
2.3154296875	-0.462
2.31396484375	-0.461
2.3134765625	-0.46
2.31201171875	-0.459
2.3115234375	-0.458
2.31005859375	-0.457
2.30859375	-0.456
2.30810546875	-0.455
2.306640625	-0.454
2.30615234375	-0.453
2.3046875	-0.452
2.30322265625	-0.451
2.302734375	-0.45
2.30126953125	-0.449
2.30078125	-0.448
2.29931640625	-0.447
2.298828125	-0.446
2.29736328125	-0.445
2.296875	-0.444
2.29541015625	-0.443
2.2939453125	-0.442
2.29345703125	-0.441
2.2919921875	-0.44
2.29150390625	-0.439
2.2900390625	-0.438
2.28955078125	-0.437
2.2880859375	-0.436
2.28759765625	-0.435
2.2861328125	-0.434
2.28564453125	-0.433
2.2841796875	-0.432
2.28369140625	-0.431
2.2822265625	-0.43
2.28173828125	-0.429
2.2802734375	-0.428
2.27978515625	-0.427
2.2783203125	-0.426
2.27783203125	-0.425
2.2763671875	-0.424
2.27587890625	-0.423
2.275390625	-0.422
2.27392578125	-0.421
2.2734375	-0.42
2.27197265625	-0.419
2.271484375	-0.418
2.27001953125	-0.417
2.26953125	-0.416
2.26904296875	-0.415
2.267578125	-0.414
2.26708984375	-0.413
2.265625	-0.412
2.26513671875	-0.411
2.2646484375	-0.41
2.26318359375	-0.409
2.2626953125	-0.408
2.26123046875	-0.407
2.2607421875	-0.406
2.26025390625	-0.405
2.2587890625	-0.404
2.25830078125	-0.403
2.2578125	-0.402
2.25634765625	-0.401
2.255859375	-0.4
2.25439453125	-0.399
2.25390625	-0.398
2.25341796875	-0.397
2.251953125	-0.396
2.25146484375	-0.395
2.2509765625	-0.394
2.24951171875	-0.393
2.2490234375	-0.392
2.24853515625	-0.391
2.248046875	-0.39
2.24658203125	-0.389
2.24609375	-0.388
2.24560546875	-0.387
2.244140625	-0.386
2.24365234375	-0.385
2.2431640625	-0.384
2.24267578125	-0.383
2.2412109375	-0.382
2.24072265625	-0.381
2.240234375	-0.38
2.23876953125	-0.379
2.23828125	-0.378
2.23779296875	-0.377
2.2373046875	-0.376
2.23681640625	-0.375
2.2353515625	-0.374
2.23486328125	-0.373
2.234375	-0.372
2.23388671875	-0.371
2.232421875	-0.37
2.23193359375	-0.369
2.2314453125	-0.368
2.23095703125	-0.367
2.23046875	-0.366
2.22900390625	-0.365
2.228515625	-0.364
2.22802734375	-0.363
2.2275390625	-0.362
2.22705078125	-0.361
2.2265625	-0.36
2.22509765625	-0.359
2.224609375	-0.358
2.22412109375	-0.357
2.2236328125	-0.356
2.22314453125	-0.355
2.22265625	-0.354
2.22216796875	-0.353
2.220703125	-0.352
2.22021484375	-0.351
2.2197265625	-0.35
2.21923828125	-0.349
2.21875	-0.348
2.21826171875	-0.347
2.2177734375	-0.346
2.21728515625	-0.345
2.216796875	-0.344
2.21533203125	-0.343
2.21484375	-0.342
2.21435546875	-0.341
2.2138671875	-0.34
2.21337890625	-0.339
2.212890625	-0.338
2.21240234375	-0.337
2.2119140625	-0.336
2.21142578125	-0.335
2.2109375	-0.334
2.21044921875	-0.333
2.2099609375	-0.332
2.20947265625	-0.331
2.208984375	-0.33
2.20751953125	-0.329
2.20703125	-0.328
2.20654296875	-0.327
2.2060546875	-0.326
2.20556640625	-0.325
2.205078125	-0.324
2.20458984375	-0.323
2.2041015625	-0.322
2.20361328125	-0.321
2.203125	-0.32
2.20263671875	-0.319
2.2021484375	-0.318
2.20166015625	-0.317
2.2021484375	-0.316
2.20166015625	-0.315
2.201171875	-0.314
2.20068359375	-0.313
2.2001953125	-0.312
2.19970703125	-0.311
2.19921875	-0.31
2.19873046875	-0.309
2.1982421875	-0.308
2.19775390625	-0.307
2.197265625	-0.306
2.19677734375	-0.305
2.1962890625	-0.304
2.19580078125	-0.303
2.1962890625	-0.302
2.19580078125	-0.301
2.1953125	-0.3
2.19482421875	-0.299
2.1943359375	-0.298
2.19384765625	-0.297
2.193359375	-0.296
2.19287109375	-0.295
2.193359375	-0.294
2.19287109375	-0.293
2.1923828125	-0.292
2.19189453125	-0.291
2.19140625	-0.29
2.19189453125	-0.289
2.19140625	-0.288
2.19091796875	-0.287
2.1904296875	-0.286
2.18994140625	-0.285
2.1904296875	-0.284
2.18994140625	-0.283
2.189453125	-0.282
2.18896484375	-0.281
2.1884765625	-0.28
2.18896484375	-0.279
2.1884765625	-0.278
2.18798828125	-0.277
2.1875	-0.276
2.18798828125	-0.275
2.1875	-0.274
2.18701171875	-0.273
2.1875	-0.272
2.18701171875	-0.271
2.1865234375	-0.27
2.18701171875	-0.269
2.1865234375	-0.268
2.18603515625	-0.267
2.1865234375	-0.266
2.18603515625	-0.265
2.185546875	-0.264
2.18603515625	-0.263
2.185546875	-0.262
2.18505859375	-0.261
2.185546875	-0.26
2.18505859375	-0.259
2.1845703125	-0.258
2.18505859375	-0.257
2.1845703125	-0.256
2.18505859375	-0.255
2.1845703125	-0.254
2.18505859375	-0.253
2.1845703125	-0.252
2.184341015625	-0.251
2.18411171875	-0.25
2.1846	-0.249
2.18411171875	-0.248
2.1846	-0.247
2.18411171875	-0.246
2.1846	-0.245
2.18411171875	-0.244
2.1846	-0.243
2.18411171875	-0.242
2.1846	-0.241
2.18411171875	-0.24
2.1846	-0.239
2.18411171875	-0.238
2.1846	-0.237
2.18411171875	-0.236
2.1846	-0.235
2.18508828125	-0.234
2.1846	-0.233
2.18508828125	-0.232
2.1846	-0.231
2.18508828125	-0.23
2.1855765625	-0.229
2.18508828125	-0.228
2.1855765625	-0.227
2.18508828125	-0.226
2.1855765625	-0.225
2.18606484375	-0.224
2.1855765625	-0.223
2.18606484375	-0.222
2.186553125	-0.221
2.18704140625	-0.22
2.186553125	-0.219
2.18704140625	-0.218
2.1875296875	-0.217
2.18704140625	-0.216
2.1875296875	-0.215
2.18801796875	-0.214
2.18850625	-0.213
2.18899453125	-0.212
2.18850625	-0.211
2.18899453125	-0.21
2.1894828125	-0.209
2.18997109375	-0.208
2.190459375	-0.207
2.18997109375	-0.206
2.190459375	-0.205
2.19094765625	-0.204
2.1914359375	-0.203
2.19192421875	-0.202
2.1924125	-0.201
2.19290078125	-0.2
2.1933890625	-0.199
2.19387734375	-0.198
2.1933890625	-0.197
2.19387734375	-0.196
2.194365625	-0.195
2.19485390625	-0.194
2.1953421875	-0.193
2.19583046875	-0.192
2.19631875	-0.191
2.19680703125	-0.19
2.1972953125	-0.189
2.19778359375	-0.188
2.198271875	-0.187
2.19876015625	-0.186
2.1992484375	-0.185
2.19973671875	-0.184
2.200225	-0.183
2.20071328125	-0.182
2.2012015625	-0.181
2.20168984375	-0.18
2.202178125	-0.179
2.20266640625	-0.178
2.2031546875	-0.177
2.20461953125	-0.176
2.2051078125	-0.175
2.20559609375	-0.174
2.206084375	-0.173
2.20657265625	-0.172
2.2070609375	-0.171
2.20852578125	-0.17
2.2090140625	-0.169
2.20950234375	-0.168
2.209990625	-0.167
2.21047890625	-0.166
2.21194375	-0.165
2.21243203125	-0.164
2.2129203125	-0.163
2.21438515625	-0.162
2.2148734375	-0.161
2.21536171875	-0.16
2.2168265625	-0.159
2.21731484375	-0.158
2.217803125	-0.157
2.21926796875	-0.156
2.21975625	-0.155
2.22122109375	-0.154
2.221709375	-0.153
2.22317421875	-0.152
2.2236625	-0.151
2.22512734375	-0.15
2.225615625	-0.149
2.22708046875	-0.148
2.22756875	-0.147
2.22903359375	-0.146
2.2304984375	-0.145
2.23098671875	-0.144
2.2324515625	-0.143
2.23391640625	-0.142
2.2344046875	-0.141
2.23586953125	-0.14
2.237334375	-0.139
2.23879921875	-0.138
2.2392875	-0.137
2.24075234375	-0.136
2.2422171875	-0.135
2.24368203125	-0.134
2.245146875	-0.133
2.24661171875	-0.132
2.2471	-0.131
2.24856484375	-0.13
2.2500296875	-0.129
2.25149453125	-0.128
2.252959375	-0.127
2.25442421875	-0.126
2.2558890625	-0.125
2.25833046875	-0.124
2.2597953125	-0.123
2.26126015625	-0.122
2.262725	-0.121
2.26418984375	-0.12
2.2656546875	-0.119
2.26809609375	-0.118
2.2695609375	-0.117
2.27102578125	-0.116
2.2734671875	-0.115
2.27493203125	-0.114
2.276396875	-0.113
2.27786171875	-0.112
2.280303125	-0.111
2.28176796875	-0.11
2.284209375	-0.109
2.28567421875	-0.108
2.288115625	-0.107
2.28958046875	-0.106
2.292021875	-0.105
2.29348671875	-0.104
2.295928125	-0.103
2.29739296875	-0.102
2.299834375	-0.101
2.30227578125	-0.1
2.3047171875	-0.0990000000000001
2.30618203125	-0.0980000000000001
2.3086234375	-0.0970000000000001
2.31106484375	-0.0960000000000001
2.31350625	-0.0950000000000001
2.31594765625	-0.0940000000000001
2.3183890625	-0.0930000000000001
2.32083046875	-0.0920000000000001
2.323271875	-0.0910000000000001
2.32571328125	-0.0900000000000001
2.32913125	-0.0890000000000001
2.33157265625	-0.0880000000000001
2.3340140625	-0.0870000000000001
2.33743203125	-0.0860000000000001
2.3398734375	-0.0850000000000001
2.34329140625	-0.0840000000000001
2.3457328125	-0.0830000000000001
2.34915078125	-0.0820000000000001
2.3515921875	-0.0810000000000001
2.35501015625	-0.0800000000000001
2.358428125	-0.0790000000000001
2.36184609375	-0.0780000000000001
2.3652640625	-0.0770000000000001
2.36770546875	-0.0760000000000001
2.3721	-0.0750000000000001
2.37551796875	-0.0740000000000001
2.3789359375	-0.0730000000000001
2.38235390625	-0.0720000000000001
2.385771875	-0.0710000000000001
2.39016640625	-0.0700000000000001
2.393584375	-0.0690000000000001
2.39797890625	-0.0680000000000001
2.4023734375	-0.0670000000000001
2.40579140625	-0.0660000000000001
2.4101859375	-0.0650000000000001
2.41458046875	-0.0640000000000001
2.4179984375	-0.0630000000000001
2.42239296875	-0.0620000000000001
2.4267875	-0.0610000000000001
2.43118203125	-0.0600000000000001
2.436553125	-0.0590000000000001
2.44094765625	-0.0580000000000001
2.4453421875	-0.0570000000000001
2.45071328125	-0.056
2.456084375	-0.055
2.46145546875	-0.054
2.4668265625	-0.053
2.47219765625	-0.052
2.47756875	-0.051
2.48293984375	-0.05
2.4892875	-0.049
2.49563515625	-0.048
2.5019828125	-0.047
2.50833046875	-0.046
2.514678125	-0.045
2.52102578125	-0.044
2.52835	-0.043
2.53567421875	-0.042
2.5429984375	-0.041
2.55032265625	-0.04
2.5586234375	-0.039
2.56692421875	-0.038
2.575225	-0.037
2.58352578125	-0.036
2.5918265625	-0.035
2.60110390625	-0.034
2.61038125	-0.033
2.61965859375	-0.032
2.6299125	-0.031
2.64016640625	-0.03
2.651396875	-0.029
2.66262734375	-0.028
2.6738578125	-0.027
2.68606484375	-0.026
2.6992484375	-0.025
2.71243203125	-0.024
2.7265921875	-0.023
2.74172890625	-0.022
2.756865625	-0.021
2.77395546875	-0.02
2.7910453125	-0.019
2.80911171875	-0.018
2.8281546875	-0.017
2.84817421875	-0.016
2.870146875	-0.015
2.89407265625	-0.014
2.9199515625	-0.013
2.94778359375	-0.012
2.9785453125	-0.011
3.01223671875	-0.01
3.0488578125	-0.00900000000000001
3.08938515625	-0.00800000000000001
3.1367484375	-0.00700000000000001
3.19192421875	-0.00600000000000001
3.2578421875	-0.005
3.33840859375	-0.004
3.4424125	-0.003
3.59231484375	-0.002
3.8486625	-0.001
1000	0
3.84524453125	0.001
3.584990625	0.002
3.43411171875	0.003
3.325225	0.004
3.24172890625	0.005
3.1738578125	0.00600000000000001
3.11575234375	0.00700000000000001
3.0644828125	0.00800000000000001
3.02004921875	0.00900000000000001
2.9804984375	0.01
2.94387734375	0.011
2.9111625	0.012
2.88040078125	0.013
2.8515921875	0.014
2.82473671875	0.015
2.799834375	0.016
2.77590859375	0.0169999999999999
2.7539359375	0.0179999999999999
2.73293984375	0.0189999999999999
2.7129203125	0.0199999999999999
2.69387734375	0.0209999999999999
2.6758109375	0.0219999999999999
2.65774453125	0.0229999999999999
2.64163125	0.0239999999999999
2.62551796875	0.0249999999999999
2.6094046875	0.0259999999999999
2.59426796875	0.0269999999999999
2.57913125	0.0279999999999999
2.56497109375	0.0289999999999999
2.5517875	0.0299999999999999
2.53762734375	0.0309999999999999
2.5254203125	0.0319999999999999
2.51223671875	0.0329999999999999
2.5000296875	0.0339999999999999
2.48879921875	0.0349999999999999
2.4765921875	0.0359999999999999
2.46536171875	0.0369999999999999
2.45413125	0.0379999999999999
2.44387734375	0.0389999999999999
2.4336234375	0.0399999999999999
2.42336953125	0.0409999999999999
2.413115625	0.0419999999999999
2.40286171875	0.0429999999999999
2.393584375	0.0439999999999999
2.38430703125	0.0449999999999999
2.3750296875	0.0459999999999999
2.36575234375	0.0469999999999999
2.356475	0.0479999999999999
2.34719765625	0.0489999999999999
2.338896875	0.0499999999999999
2.32961953125	0.0509999999999999
2.32131875	0.0519999999999999
2.31301796875	0.0529999999999999
2.3047171875	0.0539999999999999
2.29739296875	0.0549999999999999
2.2890921875	0.0559999999999999
2.28176796875	0.0569999999999999
2.2734671875	0.0579999999999999
2.26614296875	0.0589999999999999
2.25881875	0.0599999999999999
2.25149453125	0.0609999999999999
2.2441703125	0.0619999999999999
2.23684609375	0.0629999999999999
2.2304984375	0.0639999999999999
2.22317421875	0.0649999999999999
2.2168265625	0.0659999999999999
2.20950234375	0.0669999999999999
2.2031546875	0.0679999999999999
2.19680703125	0.069
2.190459375	0.07
2.18411171875	0.071
2.1777640625	0.072
2.17141640625	0.073
2.16506875	0.074
2.15872109375	0.075
2.1523734375	0.076
2.14602578125	0.077
2.1406546875	0.078
2.13430703125	0.079
2.127959375	0.08
2.12258828125	0.081
2.1172171875	0.082
2.11086953125	0.083
2.1054984375	0.084
2.10012734375	0.085
2.0937796875	0.086
2.08840859375	0.087
2.0830375	0.088
2.07766640625	0.089
2.0722953125	0.09
2.06692421875	0.091
2.061553125	0.092
2.05618203125	0.093
2.0517875	0.094
2.04641640625	0.095
2.0410453125	0.096
2.03665078125	0.097
2.0312796875	0.098
2.02590859375	0.099
2.0215140625	0.1
2.01711953125	0.101
2.0117484375	0.102
2.00735390625	0.103
2.0019828125	0.104
1.99758828125	0.105
1.99319375	0.106
1.98879921875	0.107
1.983428125	0.108
1.97903359375	0.109
1.9746390625	0.11
1.97024453125	0.111
1.96585	0.112
1.96145546875	0.113
1.9570609375	0.114
1.95266640625	0.115
1.948271875	0.116
1.94290078125	0.117
1.93850625	0.118
1.93508828125	0.119
1.93069375	0.12
1.92629921875	0.121
1.9219046875	0.122
1.91751015625	0.123
1.913115625	0.124
1.90872109375	0.125
1.905303125	0.126
1.90090859375	0.127
1.8965140625	0.128
1.89211953125	0.129
1.8887015625	0.13
1.88430703125	0.131
1.8799125	0.132
1.87649453125	0.133
1.8721	0.134
1.86868203125	0.135
1.8642875	0.136
1.86086953125	0.137
1.856475	0.138
1.85305703125	0.139
1.8496390625	0.14
1.84524453125	0.141
1.8418265625	0.142
1.83743203125	0.143
1.8340140625	0.144
1.83059609375	0.145
1.827178125	0.146
1.82278359375	0.147
1.819365625	0.148
1.81594765625	0.149
1.8125296875	0.15
1.80813515625	0.151
1.8047171875	0.152
1.80129921875	0.153
1.79788125	0.154
1.79446328125	0.155
1.7910453125	0.156
1.78762734375	0.157
1.784209375	0.158
1.78079140625	0.159
1.7773734375	0.16
1.77395546875	0.161
1.7705375	0.162
1.76711953125	0.163
1.7637015625	0.164
1.76028359375	0.165
1.756865625	0.166
1.75344765625	0.167
1.7500296875	0.168
1.74661171875	0.169
1.74319375	0.17
1.73977578125	0.171
1.7363578125	0.172
1.73293984375	0.173
1.729521875	0.174
1.72610390625	0.175
1.7226859375	0.176
1.71926796875	0.177
1.71585	0.178
1.71340859375	0.179
1.709990625	0.18
1.70657265625	0.181
1.7031546875	0.182
1.70071328125	0.183
1.6972953125	0.184
1.69387734375	0.185
1.690459375	0.186
1.68801796875	0.187
1.6846	0.188
1.68118203125	0.189
1.678740625	0.19
1.67532265625	0.191
1.6719046875	0.192
1.66946328125	0.193
1.6660453125	0.194
1.66262734375	0.195
1.6601859375	0.196
1.65676796875	0.197
1.6543265625	0.198
1.65090859375	0.199
1.6484671875	0.2
1.64504921875	0.201
1.6426078125	0.202
1.63918984375	0.203
1.6367484375	0.204
1.63333046875	0.205
1.6308890625	0.206
1.62747109375	0.207
1.6250296875	0.208
1.62161171875	0.209
1.6191703125	0.21
1.61672890625	0.211
1.6133109375	0.212
1.61086953125	0.213
1.6074515625	0.214
1.60501015625	0.215
1.60256875	0.216
1.59915078125	0.217
1.596709375	0.218
1.59426796875	0.219
1.59085	0.22
1.58840859375	0.221
1.5859671875	0.222
1.58254921875	0.223
1.5801078125	0.224
1.57766640625	0.225
1.5742484375	0.226
1.57180703125	0.227
1.569365625	0.228
1.56594765625	0.229
1.56350625	0.23
1.56106484375	0.231
1.557646875	0.232
1.55520546875	0.233
1.5527640625	0.234
1.55032265625	0.235
1.5469046875	0.236
1.54446328125	0.237
1.542021875	0.238
1.53958046875	0.239
1.5361625	0.24
1.53372109375	0.241
1.5312796875	0.242
1.52883828125	0.243
1.5254203125	0.244
1.52297890625	0.245
1.5205375	0.246
1.51809609375	0.247
1.5156546875	0.248
1.51321328125	0.249
1.510771875	0.25
1.50735390625	0.251
1.5049125	0.252
1.50247109375	0.253
1.5000296875	0.254
1.49758828125	0.255
1.495146875	0.256
1.49270546875	0.257
1.4902640625	0.258
1.48782265625	0.259
1.48538125	0.26
1.48293984375	0.261
1.4804984375	0.262
1.47805703125	0.263
1.475615625	0.264
1.47317421875	0.265
1.4707328125	0.266
1.46829140625	0.267
1.46585	0.268
1.46340859375	0.269
1.4609671875	0.27
1.45852578125	0.271
1.456084375	0.272
1.45364296875	0.273
1.4512015625	0.274
1.44876015625	0.275
1.44631875	0.276
1.44387734375	0.277
1.4414359375	0.278
1.43899453125	0.279
1.436553125	0.28
1.43411171875	0.281
1.432646875	0.282
1.43020546875	0.283
1.4277640625	0.284
1.42532265625	0.285
1.42288125	0.286
1.42043984375	0.287
1.4179984375	0.288
1.41653359375	0.289
1.4140921875	0.29
1.41165078125	0.291
1.409209375	0.292
1.40676796875	0.293
1.4043265625	0.294
1.40188515625	0.295
1.39944375	0.296
1.39700234375	0.297
1.3945609375	0.298
1.39211953125	0.299
1.3906546875	0.3
1.38821328125	0.301
1.385771875	0.302
1.38333046875	0.303
1.3808890625	0.304
1.37844765625	0.305
1.3769828125	0.306
1.37454140625	0.307
1.3721	0.308
1.36965859375	0.309
1.3672171875	0.31
1.36477578125	0.311
1.3633109375	0.312
1.36086953125	0.313
1.358428125	0.314
1.35598671875	0.315
1.354521875	0.316
1.35208046875	0.317
1.3496390625	0.318
1.34719765625	0.319
1.3457328125	0.32
1.34329140625	0.321
1.34085	0.322
1.33840859375	0.323
1.33694375	0.324
1.33450234375	0.325
1.3320609375	0.326
1.33059609375	0.327
1.3281546875	0.328
1.32571328125	0.329
1.3242484375	0.33
1.32180703125	0.331
1.319365625	0.332
1.31790078125	0.333
1.315459375	0.334
1.31301796875	0.335
1.311553125	0.336
1.30911171875	0.337
1.3066703125	0.338
1.30520546875	0.339
1.3027640625	0.34
1.30129921875	0.341
1.2988578125	0.342
1.29641640625	0.343
1.2949515625	0.344
1.29251015625	0.345
1.2910453125	0.346
1.28860390625	0.347
1.2861625	0.348
1.28469765625	0.349
1.28225625	0.35
1.28079140625	0.351
1.27835	0.352
1.27688515625	0.353
1.27444375	0.354
1.27200234375	0.355
1.2705375	0.356
1.26809609375	0.357
1.26663125	0.358
1.26418984375	0.359
1.262725	0.36
1.26028359375	0.361
1.2578421875	0.362
1.25637734375	0.363
1.2539359375	0.364
1.25247109375	0.365
1.2500296875	0.366
1.24758828125	0.367
1.2461234375	0.368
1.24368203125	0.369
1.2422171875	0.37
1.23977578125	0.371
1.2383109375	0.372
1.23586953125	0.373
1.233428125	0.374
1.23196328125	0.375
1.229521875	0.376
1.22805703125	0.377
1.225615625	0.378
1.22415078125	0.379
1.221709375	0.38
1.22024453125	0.381
1.217803125	0.382
1.21633828125	0.383
1.213896875	0.384
1.21243203125	0.385
1.209990625	0.386
1.20852578125	0.387
1.206084375	0.388
1.20461953125	0.389
1.202178125	0.39
1.20071328125	0.391
1.198271875	0.392
1.19680703125	0.393
1.194365625	0.394
1.19290078125	0.395
1.1914359375	0.396
1.18899453125	0.397
1.1875296875	0.398
1.18508828125	0.399
1.1836234375	0.4
1.18118203125	0.401
1.1797171875	0.402
1.17825234375	0.403
1.1758109375	0.404
1.17434609375	0.405
1.1719046875	0.406
1.17043984375	0.407
1.168975	0.408
1.16653359375	0.409
1.16506875	0.41
1.16360390625	0.411
1.1611625	0.412
1.15969765625	0.413
1.15725625	0.414
1.15579140625	0.415
1.1543265625	0.416
1.15188515625	0.417
1.1504203125	0.418
1.14895546875	0.419
1.1465140625	0.42
1.14504921875	0.421
1.143584375	0.422
1.14114296875	0.423
1.139678125	0.424
1.13821328125	0.425
1.135771875	0.426
1.13430703125	0.427
1.131865625	0.428
1.13040078125	0.429
1.127959375	0.43
1.12649453125	0.431
1.1250296875	0.432
1.12258828125	0.433
1.1211234375	0.434
1.11868203125	0.435
1.1172171875	0.436
1.11575234375	0.437
1.1133109375	0.438
1.11184609375	0.439
1.11038125	0.44
1.10793984375	0.441
1.106475	0.442
1.10403359375	0.443
1.10256875	0.444
1.10110390625	0.445
1.0986625	0.446
1.09719765625	0.447
1.0957328125	0.448
1.09329140625	0.449
1.0918265625	0.45
1.09036171875	0.451
1.0879203125	0.452
1.08645546875	0.453
1.084990625	0.454
1.08352578125	0.455
1.081084375	0.456
1.07961953125	0.457
1.0781546875	0.458
1.07571328125	0.459
1.0742484375	0.46
1.07278359375	0.461
1.07131875	0.462
1.06887734375	0.463
1.0674125	0.464
1.06594765625	0.465
1.06350625	0.466
1.06204140625	0.467
1.0605765625	0.468
1.05911171875	0.469
1.057646875	0.47
1.05520546875	0.471
1.053740625	0.472
1.05227578125	0.473
1.0508109375	0.474
1.04836953125	0.475
1.0469046875	0.476
1.04543984375	0.477
1.0429984375	0.478
1.04153359375	0.479
1.0390921875	0.48
1.03762734375	0.481
1.0351859375	0.482
1.03372109375	0.483
1.03225625	0.484
1.02981484375	0.485
1.02835	0.486
1.02590859375	0.487
1.02444375	0.488
1.02297890625	0.489
1.0205375	0.49
1.01907265625	0.491
1.0176078125	0.492
1.01516640625	0.493
1.0137015625	0.494
1.01126015625	0.495
1.0097953125	0.496
1.00833046875	0.497
1.0058890625	0.498
1.00442421875	0.499
1.002959375	0.5
1.00149453125	0.501
0.999053125	0.502
0.99758828125	0.503
0.9961234375	0.504
0.99368203125	0.505
0.9922171875	0.506
0.99075234375	0.507
0.9883109375	0.508
0.98684609375	0.509
0.98538125	0.51
0.98391640625	0.511
0.981475	0.512
0.98001015625	0.513
0.9785453125	0.514
0.97708046875	0.515
0.9746390625	0.516
0.97317421875	0.517
0.971709375	0.518
0.97024453125	0.519
0.9687796875	0.52
0.96633828125	0.521
0.9648734375	0.522
0.96340859375	0.523
0.96194375	0.524
0.96047890625	0.525
0.9580375	0.526
0.95657265625	0.527
0.9551078125	0.528
0.95364296875	0.529
0.952178125	0.53
0.95071328125	0.531
0.948271875	0.532
0.94680703125	0.533
0.9453421875	0.534
0.94387734375	0.535
0.9424125	0.536
0.94094765625	0.537
0.9394828125	0.538
0.93801796875	0.539
0.9355765625	0.54
0.93411171875	0.541
0.932646875	0.542
0.93118203125	0.543
0.9297171875	0.544
0.92825234375	0.545
0.9267875	0.546
0.92532265625	0.547
0.9238578125	0.548
0.92239296875	0.549
0.920928125	0.55
0.91946328125	0.551
0.917021875	0.552
0.91555703125	0.553
0.9140921875	0.554
0.91262734375	0.555
0.9111625	0.556
0.90969765625	0.557
0.9082328125	0.558
0.90676796875	0.559
0.905303125	0.56
0.90383828125	0.561
0.9023734375	0.562
0.90090859375	0.563
0.89944375	0.564
0.89797890625	0.565
0.8965140625	0.566
0.89504921875	0.567
0.893584375	0.568
0.89211953125	0.569
0.8906546875	0.57
0.88918984375	0.571
0.887725	0.572
0.88626015625	0.573
0.8847953125	0.574
0.88333046875	0.575
0.881865625	0.576
0.88040078125	0.577
0.8789359375	0.578
0.87844765625	0.579
0.8769828125	0.58
0.87551796875	0.581
0.874053125	0.582
0.87258828125	0.583
0.8711234375	0.584
0.86965859375	0.585
0.86819375	0.586
0.86672890625	0.587
0.8652640625	0.588
0.86379921875	0.589
0.862334375	0.59
0.86086953125	0.591
0.86038125	0.592
0.85891640625	0.593
0.8574515625	0.594
0.85598671875	0.595
0.854521875	0.596
0.85305703125	0.597
0.8515921875	0.598
0.85012734375	0.599
0.8496390625	0.6
0.84817421875	0.601
0.846709375	0.602
0.84524453125	0.603
0.8437796875	0.604
0.84231484375	0.605
0.84085	0.606
0.84036171875	0.607
0.838896875	0.608
0.83743203125	0.609
0.8359671875	0.61
0.83450234375	0.611
0.8330375	0.612
0.83254921875	0.613
0.831084375	0.614
0.82961953125	0.615
0.8281546875	0.616
0.82668984375	0.617
0.8262015625	0.618
0.82473671875	0.619
0.823271875	0.62
0.82180703125	0.621
0.8203421875	0.622
0.81985390625	0.623
0.8183890625	0.624
0.81692421875	0.625
0.815459375	0.626
0.81497109375	0.627
0.81350625	0.628
0.81204140625	0.629
0.8105765625	0.63
0.80911171875	0.631
0.8086234375	0.632
0.80715859375	0.633
0.80569375	0.634
0.80422890625	0.635
0.803740625	0.636
0.80227578125	0.637
0.8008109375	0.638
0.80032265625	0.639
0.7988578125	0.64
0.79739296875	0.641
0.795928125	0.642
0.79543984375	0.643
0.793975	0.644
0.79251015625	0.645
0.7910453125	0.646
0.79055703125	0.647
0.7890921875	0.648
0.78762734375	0.649
0.7871390625	0.65
0.78567421875	0.651
0.784209375	0.652
0.78372109375	0.653
0.78225625	0.654
0.78079140625	0.655
0.780303125	0.656
0.77883828125	0.657
0.7773734375	0.658
0.77590859375	0.659
0.7754203125	0.66
0.77395546875	0.661
0.772490625	0.662
0.77200234375	0.663
0.7705375	0.664
0.77004921875	0.665
0.768584375	0.666
0.76711953125	0.667
0.76663125	0.668
0.76516640625	0.669
0.7637015625	0.67
0.76321328125	0.671
0.7617484375	0.672
0.76028359375	0.673
0.7597953125	0.674
0.75833046875	0.675
0.756865625	0.676
0.75637734375	0.677
0.7549125	0.678
0.75442421875	0.679
0.752959375	0.68
0.75149453125	0.681
0.75100625	0.682
0.74954140625	0.683
0.749053125	0.684
0.74758828125	0.685
0.7461234375	0.686
0.74563515625	0.687
0.7441703125	0.688
0.74368203125	0.689
0.7422171875	0.69
0.74075234375	0.691
0.7402640625	0.692
0.73879921875	0.693
0.7383109375	0.694
0.73684609375	0.695
0.7363578125	0.696
0.73489296875	0.697
0.733428125	0.698
0.73293984375	0.699
0.731475	0.7
0.73098671875	0.701
0.729521875	0.702
0.72903359375	0.703
0.72756875	0.704
0.72610390625	0.705
0.725615625	0.706
0.72415078125	0.707
0.7236625	0.708
0.72219765625	0.709
0.721709375	0.71
0.72024453125	0.711
0.71975625	0.712
0.71829140625	0.713
0.717803125	0.714
0.71633828125	0.715
0.71585	0.716
0.71438515625	0.717
0.713896875	0.718
0.71243203125	0.719
0.7109671875	0.72


==> Experiment12/curve2.txt <==
-1	1000
-0.999	14.9996948242188
-0.998	24.9993896484375
-0.997	28.8833618164062
-0.996	26.759033203125
-0.995	25.2090454101562
-0.994	24.002685546875
-0.993	23.0227661132812
-0.992	22.203369140625
-0.991	21.5011596679688
-0.99	20.889892578125
-0.989	20.3494262695312
-0.988	19.866943359375
-0.987	19.4320678710938
-0.986	19.0362548828125
-0.985	18.6734008789062
-0.984	18.33984375
-0.983	18.0313110351562
-0.982	17.744140625
-0.981	17.4758911132812
-0.98	17.22412109375
-0.979	16.9876098632812
-0.978	16.76513671875
-0.977	16.5542602539062
-0.976	16.3543701171875
-0.975	16.1642456054688
-0.974	15.98388671875
-0.973	15.8114624023438
-0.972	15.6463623046875
-0.971	15.4885864257812
-0.97	15.3375244140625
-0.969	15.1925659179688
-0.968	15.0531005859375
-0.967	14.9191284179688
-0.966	14.7894287109375
-0.965	14.6646118164062
-0.964	14.544677734375
-0.963	14.4277954101562
-0.962	14.315185546875
-0.961	14.2062377929688
-0.96	14.100341796875
-0.959	13.9981079101562
-0.958	13.8983154296875
-0.957	13.8015747070312
-0.956	13.6767578125
-0.955	13.5342407226562
-0.954	13.39599609375
-0.953	13.2620239257812
-0.952	13.1317138671875
-0.951	13.0050659179688
-0.95	12.8814697265625
-0.949	12.7615356445312
-0.948	12.6446533203125
-0.947	12.5308227539062
-0.946	12.4200439453125
-0.945	12.3117065429688
-0.944	12.2064208984375
-0.943	12.1035766601562
-0.942	12.0025634765625
-0.941	11.9046020507812
-0.94	11.8084716796875
-0.939	11.7147827148438
-0.938	11.6229248046875
-0.937	11.5335083007812
-0.936	11.4459228515625
-0.935	11.3601684570312
-0.934	11.275634765625
-0.933	11.1935424804688
-0.932	11.1126708984375
-0.931	11.0336303710938
-0.93	10.9564208984375
-0.929	10.8804321289062
-0.928	10.8056640625
-0.927	10.7327270507812
-0.926	10.6610107421875
-0.925	10.5905151367188
-0.924	10.5218505859375
-0.923	10.4537963867188
-0.922	10.3875732421875
-0.921	10.3219604492188
-0.92	10.257568359375
-0.919	10.1943969726562
-0.918	10.1324462890625
-0.917	10.0711059570312
-0.916	10.0115966796875
-0.915	9.95208740234375
-0.914	9.8944091796875
-0.913	9.83734130859375
-0.912	9.7808837890625
-0.911	9.72564697265625
-0.91	9.6710205078125
-0.909	9.61761474609375
-0.908	9.5648193359375
-0.907	9.51263427734375
-0.906	9.461669921875
-0.905	9.41131591796875
-0.904	9.361572265625
-0.903	9.31243896484375
-0.902	9.2645263671875
-0.901	9.21661376953125
-0.9	9.169921875
-0.899	9.12384033203125
-0.898	9.078369140625
-0.897	9.03350830078125
-0.896	8.9892578125
-0.895	8.94500732421875
-0.894	8.9019775390625
-0.893	8.85955810546875
-0.892	8.8177490234375
-0.891	8.77593994140625
-0.89	8.7353515625
-0.889	8.69476318359375
-0.888	8.6553955078125
-0.887	8.61602783203125
-0.886	8.57666015625
-0.885	8.53851318359375
-0.884	8.5009765625
-0.883	8.46343994140625
-0.882	8.426513671875
-0.881	8.38958740234375
-0.88	8.3538818359375
-0.879	8.31817626953125
-0.878	8.2830810546875
-0.877	8.24798583984375
-0.876	8.214111328125
-0.875	8.17962646484375
-0.874	8.1463623046875
-0.873	8.11309814453125
-0.872	8.0804443359375
-0.871	8.04779052734375
-0.87	8.0157470703125
-0.869	7.98370361328125
-0.868	7.9522705078125
-0.867	7.92144775390625
-0.866	7.890625
-0.865	7.86041259765625
-0.864	7.8302001953125
-0.863	7.80059814453125
-0.862	7.77099609375
-0.861	7.74200439453125
-0.86	7.713623046875
-0.859	7.68463134765625
-0.858	7.6568603515625
-0.857	7.62908935546875
-0.856	7.601318359375
-0.855	7.57415771484375
-0.854	7.5469970703125
-0.853	7.51983642578125
-0.852	7.4932861328125
-0.851	7.46734619140625
-0.85	7.44140625
-0.849	7.41546630859375
-0.848	7.39013671875
-0.847	7.36480712890625
-0.846	7.340087890625
-0.845	7.31536865234375
-0.844	7.2906494140625
-0.843	7.26654052734375
-0.842	7.242431640625
-0.841	7.21832275390625
-0.84	7.19482421875
-0.839	7.17132568359375
-0.838	7.1484375
-0.837	7.12554931640625
-0.836	7.1026611328125
-0.835	7.07977294921875
-0.834	7.0574951171875
-0.833	7.03582763671875
-0.832	7.0135498046875
-0.831	6.99188232421875
-0.83	6.97021484375
-0.829	6.94915771484375
-0.828	6.9281005859375
-0.827	6.90704345703125
-0.826	6.885986328125
-0.825	6.86553955078125
-0.824	6.8450927734375
-0.823	6.82464599609375
-0.822	6.8048095703125
-0.821	6.78497314453125
-0.82	6.76513671875
-0.819	6.74530029296875
-0.818	6.72607421875
-0.817	6.70684814453125
-0.816	6.6876220703125
-0.815	6.66900634765625
-0.814	6.6497802734375
-0.813	6.63116455078125
-0.812	6.6131591796875
-0.811	6.59454345703125
-0.81	6.5765380859375
-0.809	6.55853271484375
-0.808	6.54052734375
-0.807	6.52252197265625
-0.806	6.505126953125
-0.805	6.48773193359375
-0.804	6.4703369140625
-0.803	6.45294189453125
-0.802	6.4361572265625
-0.801	6.41937255859375
-0.8	6.402587890625
-0.799	6.38580322265625
-0.798	6.3690185546875
-0.797	6.35284423828125
-0.796	6.336669921875
-0.795	6.32049560546875
-0.794	6.3043212890625
-0.793	6.28875732421875
-0.792	6.2725830078125
-0.791	6.25701904296875
-0.79	6.241455078125
-0.789	6.22589111328125
-0.788	6.2109375
-0.787	6.19537353515625
-0.786	6.180419921875
-0.785	6.16546630859375
-0.784	6.1505126953125
-0.783	6.13555908203125
-0.782	6.1212158203125
-0.781	6.10687255859375
-0.78	6.0919189453125
-0.779	6.07757568359375
-0.778	6.0638427734375
-0.777	6.04949951171875
-0.776	6.03515625
-0.775	6.02142333984375
-0.774	6.0076904296875
-0.773	5.99395751953125
-0.772	5.980224609375
-0.771	5.96649169921875
-0.77	5.953369140625
-0.769	5.93963623046875
-0.768	5.926513671875
-0.767	5.91339111328125
-0.766	5.9002685546875
-0.765	5.88714599609375
-0.764	5.8746337890625
-0.763	5.86151123046875
-0.762	5.8489990234375
-0.761	5.83648681640625
-0.76	5.823974609375
-0.759	5.81146240234375
-0.758	5.7989501953125
-0.757	5.78643798828125
-0.756	5.7745361328125
-0.755	5.76202392578125
-0.754	5.7501220703125
-0.753	5.73822021484375
-0.752	5.726318359375
-0.751	5.71441650390625
-0.75	5.7025146484375
-0.749	5.69122314453125
-0.748	5.6793212890625
-0.747	5.66802978515625
-0.746	5.65673828125
-0.745	5.64483642578125
-0.744	5.633544921875
-0.743	5.62286376953125
-0.742	5.611572265625
-0.741	5.60028076171875
-0.74	5.589599609375
-0.739	5.57830810546875
-0.738	5.567626953125
-0.737	5.55694580078125
-0.736	5.5462646484375
-0.735	5.53558349609375
-0.734	5.52490234375
-0.733	5.51422119140625
-0.732	5.5035400390625
-0.731	5.49346923828125
-0.73	5.4833984375
-0.729	5.47271728515625
-0.728	5.462646484375
-0.727	5.45257568359375
-0.726	5.4425048828125
-0.725	5.43243408203125
-0.724	5.42236328125
-0.723	5.41290283203125
-0.722	5.40283203125
-0.721	5.39276123046875
-0.72	5.38330078125
-0.719	5.37384033203125
-0.718	5.36376953125
-0.717	5.35430908203125
-0.716	5.3448486328125
-0.715	5.33538818359375
-0.714	5.3265380859375
-0.713	5.31707763671875
-0.712	5.3076171875
-0.711	5.29876708984375
-0.71	5.289306640625
-0.709	5.28045654296875
-0.708	5.2716064453125
-0.707	5.26214599609375
-0.706	5.2532958984375
-0.705	5.24444580078125
-0.704	5.235595703125
-0.703	5.22674560546875
-0.702	5.218505859375
-0.701	5.20965576171875
-0.7	5.2008056640625
-0.699	5.19256591796875
-0.698	5.1837158203125
-0.697	5.17547607421875
-0.696	5.167236328125
-0.695	5.15899658203125
-0.694	5.150146484375
-0.693	5.14190673828125
-0.692	5.13427734375
-0.691	5.12603759765625
-0.69	5.1177978515625
-0.689	5.10955810546875
-0.688	5.101318359375
-0.687	5.09368896484375
-0.686	5.08544921875
-0.685	5.07781982421875
-0.684	5.0701904296875
-0.683	5.06195068359375
-0.682	5.0543212890625
-0.681	5.04669189453125
-0.68	5.0390625
-0.679	5.03143310546875
-0.678	5.0238037109375
-0.677	5.01617431640625
-0.676	5.0091552734375
-0.675	5.00152587890625
-0.674	4.993896484375
-0.673	4.98687744140625
-0.672	4.979248046875
-0.671	4.97222900390625
-0.67	4.964599609375
-0.669	4.95758056640625
-0.668	4.9505615234375
-0.667	4.94354248046875
-0.666	4.9365234375
-0.665	4.92950439453125
-0.664	4.9224853515625
-0.663	4.91546630859375
-0.662	4.908447265625
-0.661	4.90142822265625
-0.66	4.8944091796875
-0.659	4.88800048828125
-0.658	4.8809814453125
-0.657	4.87457275390625
-0.656	4.8675537109375
-0.655	4.86114501953125
-0.654	4.854736328125
-0.653	4.84771728515625
-0.652	4.84130859375
-0.651	4.83489990234375
-0.65	4.8284912109375
-0.649	4.82208251953125
-0.648	4.815673828125
-0.647	4.80926513671875
-0.646	4.8028564453125
-0.645	4.79644775390625
-0.644	4.7900390625
-0.643	4.78424072265625
-0.642	4.77783203125
-0.641	4.77203369140625
-0.64	4.765625
-0.639	4.75982666015625
-0.638	4.75341796875
-0.637	4.74761962890625
-0.636	4.7418212890625
-0.635	4.73541259765625
-0.634	4.7296142578125
-0.633	4.72381591796875
-0.632	4.718017578125
-0.631	4.71221923828125
-0.63	4.7064208984375
-0.629	4.70062255859375
-0.628	4.69482421875
-0.627	4.68902587890625
-0.626	4.6832275390625
-0.625	4.67803955078125
-0.624	4.6722412109375
-0.623	4.66644287109375
-0.622	4.6612548828125
-0.621	4.65545654296875
-0.62	4.6502685546875
-0.619	4.64447021484375
-0.618	4.6392822265625
-0.617	4.63409423828125
-0.616	4.6282958984375
-0.615	4.62310791015625
-0.614	4.617919921875
-0.613	4.61273193359375
-0.612	4.6075439453125
-0.611	4.60235595703125
-0.61	4.59716796875
-0.609	4.59197998046875
-0.608	4.5867919921875
-0.607	4.58160400390625
-0.606	4.576416015625
-0.605	4.57183837890625
-0.604	4.566650390625
-0.603	4.56146240234375
-0.602	4.556884765625
-0.601	4.55169677734375
-0.6	4.5465087890625
-0.599	4.54193115234375
-0.598	4.537353515625
-0.597	4.53216552734375
-0.596	4.527587890625
-0.595	4.52239990234375
-0.594	4.517822265625
-0.593	4.51324462890625
-0.592	4.5086669921875
-0.591	4.50408935546875
-0.59	4.49951171875
-0.589	4.49493408203125
-0.588	4.4903564453125
-0.587	4.48577880859375
-0.586	4.481201171875
-0.585	4.47662353515625
-0.584	4.4720458984375
-0.583	4.46746826171875
-0.582	4.462890625
-0.581	4.45892333984375
-0.58	4.454345703125
-0.579	4.44976806640625
-0.578	4.44580078125
-0.577	4.44122314453125
-0.576	4.437255859375
-0.575	4.43267822265625
-0.574	4.4287109375
-0.573	4.42413330078125
-0.572	4.420166015625
-0.571	4.41619873046875
-0.57	4.41162109375
-0.569	4.40765380859375
-0.568	4.4036865234375
-0.567	4.39971923828125
-0.566	4.395751953125
-0.565	4.39178466796875
-0.564	4.3878173828125
-0.563	4.38385009765625
-0.562	4.3798828125
-0.561	4.37591552734375
-0.56	4.3719482421875
-0.559	4.36798095703125
-0.558	4.364013671875
-0.557	4.36004638671875
-0.556	4.356689453125
-0.555	4.35272216796875
-0.554	4.3487548828125
-0.553	4.34478759765625
-0.552	4.3414306640625
-0.551	4.33746337890625
-0.55	4.3341064453125
-0.549	4.33013916015625
-0.548	4.3267822265625
-0.547	4.32281494140625
-0.546	4.3194580078125
-0.545	4.31610107421875
-0.544	4.3121337890625
-0.543	4.30877685546875
-0.542	4.305419921875
-0.541	4.30206298828125
-0.54	4.298095703125
-0.539	4.29473876953125
-0.538	4.2913818359375
-0.537	4.28802490234375
-0.536	4.28466796875
-0.535	4.28131103515625
-0.534	4.2779541015625
-0.533	4.27459716796875
-0.532	4.271240234375
-0.531	4.26788330078125
-0.53	4.26513671875
-0.529	4.26177978515625
-0.528	4.2584228515625
-0.527	4.25506591796875
-0.526	4.2523193359375
-0.525	4.24896240234375
-0.524	4.24560546875
-0.523	4.24285888671875
-0.522	4.239501953125
-0.521	4.23675537109375
-0.52	4.2333984375
-0.519	4.23065185546875
-0.518	4.227294921875
-0.517	4.22454833984375
-0.516	4.22119140625
-0.515	4.21844482421875
-0.514	4.2156982421875
-0.513	4.21234130859375
-0.512	4.2095947265625
-0.511	4.20684814453125
-0.51	4.2041015625
-0.509	4.20135498046875
-0.508	4.1986083984375
-0.507	4.19525146484375
-0.506	4.1925048828125
-0.505	4.18975830078125
-0.504	4.18701171875
-0.503	4.18426513671875
-0.502	4.1815185546875
-0.501	4.17938232421875
-0.5	4.1766357421875
-0.499	4.17388916015625
-0.498	4.171142578125
-0.497	4.16839599609375
-0.496	4.166259765625
-0.495	4.16351318359375
-0.494	4.1607666015625
-0.493	4.15802001953125
-0.492	4.1558837890625
-0.491	4.15313720703125
-0.49	4.1510009765625
-0.489	4.14825439453125
-0.488	4.1461181640625
-0.487	4.14337158203125
-0.486	4.1412353515625
-0.485	4.13848876953125
-0.484	4.1363525390625
-0.483	4.13421630859375
-0.482	4.1314697265625
-0.481	4.12933349609375
-0.48	4.127197265625
-0.479	4.12445068359375
-0.478	4.122314453125
-0.477	4.12017822265625
-0.476	4.1180419921875
-0.475	4.11590576171875
-0.474	4.11376953125
-0.473	4.11163330078125
-0.472	4.1094970703125
-0.471	4.10736083984375
-0.47	4.105224609375
-0.469	4.10308837890625
-0.468	4.1009521484375
-0.467	4.09881591796875
-0.466	4.0966796875
-0.465	4.09454345703125
-0.464	4.0924072265625
-0.463	4.09088134765625
-0.462	4.0887451171875
-0.461	4.08660888671875
-0.46	4.08447265625
-0.459	4.08294677734375
-0.458	4.080810546875
-0.457	4.07928466796875
-0.456	4.0771484375
-0.455	4.07562255859375
-0.454	4.073486328125
-0.453	4.07196044921875
-0.452	4.06982421875
-0.451	4.06829833984375
-0.45	4.066162109375
-0.449	4.06463623046875
-0.448	4.0631103515625
-0.447	4.06097412109375
-0.446	4.0594482421875
-0.445	4.05792236328125
-0.444	4.0557861328125
-0.443	4.05426025390625
-0.442	4.052734375
-0.441	4.05120849609375
-0.44	4.0496826171875
-0.439	4.04815673828125
-0.438	4.046630859375
-0.437	4.04510498046875
-0.436	4.0435791015625
-0.435	4.04205322265625
-0.434	4.04052734375
-0.433	4.03900146484375
-0.432	4.0374755859375
-0.431	4.03594970703125
-0.43	4.034423828125
-0.429	4.03289794921875
-0.428	4.031982421875
-0.427	4.03045654296875
-0.426	4.0289306640625
-0.425	4.02801513671875
-0.424	4.0264892578125
-0.423	4.02496337890625
-0.422	4.0240478515625
-0.421	4.02252197265625
-0.42	4.02099609375
-0.419	4.02008056640625
-0.418	4.0185546875
-0.417	4.01763916015625
-0.416	4.0167236328125
-0.415	4.01519775390625
-0.414	4.0142822265625
-0.413	4.01275634765625
-0.412	4.0118408203125
-0.411	4.01092529296875
-0.41	4.010009765625
-0.409	4.00848388671875
-0.408	4.007568359375
-0.407	4.00665283203125
-0.406	4.0057373046875
-0.405	4.00482177734375
-0.404	4.0032958984375
-0.403	4.00238037109375
-0.402	4.00146484375
-0.401	4.00054931640625
-0.4	3.9996337890625
-0.399	3.99871826171875
-0.398	3.997802734375
-0.397	3.99749755859375
-0.396	3.99658203125
-0.395	3.99566650390625
-0.394	3.9947509765625
-0.393	3.99383544921875
-0.392	3.992919921875
-0.391	3.99261474609375
-0.39	3.99169921875
-0.389	3.99078369140625
-0.388	3.990478515625
-0.387	3.98956298828125
-0.386	3.9892578125
-0.385	3.98834228515625
-0.384	3.9874267578125
-0.383	3.98712158203125
-0.382	3.9862060546875
-0.381	3.98590087890625
-0.38	3.985595703125
-0.379	3.98468017578125
-0.378	3.984375
-0.377	3.98406982421875
-0.376	3.983154296875
-0.375	3.98284912109375
-0.374	3.9825439453125
-0.373	3.98223876953125
-0.372	3.9813232421875
-0.371	3.98101806640625
-0.37	3.980712890625
-0.369	3.98040771484375
-0.368	3.9801025390625
-0.367	3.97979736328125
-0.366	3.9794921875
-0.365	3.97918701171875
-0.364	3.9788818359375
-0.363	3.97857666015625
-0.362	3.978271484375
-0.361	3.97796630859375
-0.36	3.978271484375
-0.359	3.97796630859375
-0.358	3.9776611328125
-0.357	3.97735595703125
-0.356	3.9776611328125
-0.355	3.97735595703125
-0.354	3.97705078125
-0.353	3.97735595703125
-0.352	3.97705078125
-0.351	3.97674560546875
-0.35	3.97705078125
-0.349	3.97674560546875
-0.348	3.97705078125
-0.347	3.97735595703125
-0.346	3.97705078125
-0.345	3.97735595703125
-0.344	3.9776611328125
-0.343	3.97735595703125
-0.342	3.9776611328125
-0.341	3.97796630859375
-0.34	3.978271484375
-0.339	3.97796630859375
-0.338	3.978271484375
-0.337	3.97857666015625
-0.336	3.9788818359375
-0.335	3.97918701171875
-0.334	3.9794921875
-0.333	3.97979736328125
-0.332	3.9801025390625
-0.331	3.98040771484375
-0.33	3.980712890625
-0.329	3.98101806640625
-0.328	3.98193359375
-0.327	3.98223876953125
-0.326	3.9825439453125
-0.325	3.98284912109375
-0.324	3.9837646484375
-0.323	3.98406982421875
-0.322	3.984375
-0.321	3.98529052734375
-0.32	3.985595703125
-0.319	3.98651123046875
-0.318	3.98681640625
-0.317	3.98773193359375
-0.316	3.9886474609375
-0.315	3.98895263671875
-0.314	3.9898681640625
-0.313	3.99078369140625
-0.312	3.9910888671875
-0.311	3.99200439453125
-0.31	3.992919921875
-0.309	3.99383544921875
-0.308	3.9947509765625
-0.307	3.99566650390625
-0.306	3.9959716796875
-0.305	3.99688720703125
-0.304	3.9984130859375
-0.303	3.99932861328125
-0.302	4.000244140625
-0.301	4.00115966796875
-0.3	4.0020751953125
-0.299	4.00299072265625
-0.298	4.00390625
-0.297	4.00543212890625
-0.296	4.00634765625
-0.295	4.00726318359375
-0.294	4.0087890625
-0.293	4.00970458984375
-0.292	4.01123046875
-0.291	4.01214599609375
-0.29	4.013671875
-0.289	4.01458740234375
-0.288	4.01611328125
-0.287	4.01763916015625
-0.286	4.0185546875
-0.285	4.02008056640625
-0.284	4.0216064453125
-0.283	4.02313232421875
-0.282	4.024658203125
-0.281	4.02618408203125
-0.28	4.0277099609375
-0.279	4.02923583984375
-0.278	4.03076171875
-0.277	4.03228759765625
-0.276	4.0338134765625
-0.275	4.03533935546875
-0.274	4.036865234375
-0.273	4.03900146484375
-0.272	4.04052734375
-0.271	4.04205322265625
-0.27	4.044189453125
-0.269	4.04571533203125
-0.268	4.0478515625
-0.267	4.04937744140625
-0.266	4.051513671875
-0.265	4.05303955078125
-0.264	4.05517578125
-0.263	4.05731201171875
-0.262	4.058837890625
-0.261	4.06097412109375
-0.26	4.0631103515625
-0.259	4.06524658203125
-0.258	4.0673828125
-0.257	4.06951904296875
-0.256	4.0716552734375
-0.255	4.07379150390625
-0.254	4.075927734375
-0.253	4.07806396484375
-0.252	4.080810546875
-0.251	4.08294677734375
-0.25	4.0850830078125
-0.249	4.08782958984375
-0.248	4.0899658203125
-0.247	4.09271240234375
-0.246	4.0948486328125
-0.245	4.09759521484375
-0.244	4.100341796875
-0.243	4.10247802734375
-0.242	4.105224609375
-0.241	4.10797119140625
-0.24	4.1107177734375
-0.239	4.11346435546875
-0.238	4.1162109375
-0.237	4.11895751953125
-0.236	4.1217041015625
-0.235	4.12445068359375
-0.234	4.127197265625
-0.233	4.12994384765625
-0.232	4.13330078125
-0.231	4.13604736328125
-0.23	4.139404296875
-0.229	4.14215087890625
-0.228	4.1455078125
-0.227	4.14825439453125
-0.226	4.151611328125
-0.225	4.15496826171875
-0.224	4.1583251953125
-0.223	4.16107177734375
-0.222	4.1644287109375
-0.221	4.16778564453125
-0.22	4.171142578125
-0.219	4.17510986328125
-0.218	4.178466796875
-0.217	4.18182373046875
-0.216	4.1851806640625
-0.215	4.18914794921875
-0.214	4.1925048828125
-0.213	4.19647216796875
-0.212	4.1998291015625
-0.211	4.20379638671875
-0.21	4.207763671875
-0.209	4.21173095703125
-0.208	4.2156982421875
-0.207	4.21966552734375
-0.206	4.2236328125
-0.205	4.22760009765625
-0.204	4.2315673828125
-0.203	4.23553466796875
-0.202	4.2401123046875
-0.201	4.24407958984375
-0.2	4.2486572265625
-0.199	4.25262451171875
-0.198	4.2572021484375
-0.197	4.26177978515625
-0.196	4.2657470703125
-0.195	4.27032470703125
-0.194	4.27490234375
-0.193	4.27947998046875
-0.192	4.28466796875
-0.191	4.28924560546875
-0.19	4.2938232421875
-0.189	4.29901123046875
-0.188	4.3035888671875
-0.187	4.30877685546875
-0.186	4.3133544921875
-0.185	4.31854248046875
-0.184	4.32373046875
-0.183	4.32891845703125
-0.182	4.3341064453125
-0.181	4.33929443359375
-0.18	4.3450927734375
-0.179	4.35028076171875
-0.178	4.35546875
-0.177	4.36126708984375
-0.176	4.3670654296875
-0.175	4.37286376953125
-0.174	4.3780517578125
-0.173	4.38385009765625
-0.172	4.3902587890625
-0.171	4.39605712890625
-0.17	4.40185546875
-0.169	4.40826416015625
-0.168	4.4140625
-0.167	4.42047119140625
-0.166	4.4268798828125
-0.165	4.43328857421875
-0.164	4.439697265625
-0.163	4.44610595703125
-0.162	4.4525146484375
-0.161	4.45892333984375
-0.16	4.4659423828125
-0.159	4.47296142578125
-0.158	4.4793701171875
-0.157	4.48638916015625
-0.156	4.493408203125
-0.155	4.50103759765625
-0.154	4.508056640625
-0.153	4.51507568359375
-0.152	4.522705078125
-0.151	4.53033447265625
-0.15	4.5379638671875
-0.149	4.54559326171875
-0.148	4.55322265625
-0.147	4.56085205078125
-0.146	4.569091796875
-0.145	4.57672119140625
-0.144	4.5849609375
-0.143	4.59320068359375
-0.142	4.6014404296875
-0.141	4.61029052734375
-0.14	4.6185302734375
-0.139	4.62738037109375
-0.138	4.63623046875
-0.137	4.64508056640625
-0.136	4.6539306640625
-0.135	4.66278076171875
-0.134	4.6722412109375
-0.133	4.68170166015625
-0.132	4.691162109375
-0.131	4.70062255859375
-0.13	4.7100830078125
-0.129	4.72015380859375
-0.128	4.730224609375
-0.127	4.74029541015625
-0.126	4.7503662109375
-0.125	4.76043701171875
-0.124	4.7711181640625
-0.123	4.78179931640625
-0.122	4.79248046875
-0.121	4.80316162109375
-0.12	4.814453125
-0.119	4.82574462890625
-0.118	4.8370361328125
-0.117	4.84832763671875
-0.116	4.8602294921875
-0.115	4.87213134765625
-0.114	4.884033203125
-0.113	4.89593505859375
-0.112	4.908447265625
-0.111	4.92095947265625
-0.11	4.9334716796875
-0.109	4.94659423828125
-0.108	4.959716796875
-0.107	4.97283935546875
-0.106	4.986572265625
-0.105	4.99969482421875
-0.104	5.0140380859375
-0.103	5.02777099609375
-0.102	5.0421142578125
-0.101	5.05645751953125
-0.1	5.0714111328125
-0.099	5.08636474609375
-0.098	5.101318359375
-0.097	5.11688232421875
-0.096	5.1324462890625
-0.095	5.14862060546875
-0.094	5.164794921875
-0.093	5.18096923828125
-0.092	5.19775390625
-0.091	5.21453857421875
-0.09	5.23193359375
-0.089	5.24932861328125
-0.088	5.267333984375
-0.087	5.28533935546875
-0.086	5.303955078125
-0.085	5.32257080078125
-0.084	5.341796875
-0.083	5.36102294921875
-0.082	5.380859375
-0.081	5.40069580078125
-0.08	5.4217529296875
-0.0790000000000001	5.44219970703125
-0.0780000000000001	5.4638671875
-0.0770000000000001	5.48553466796875
-0.0760000000000001	5.5072021484375
-0.0750000000000001	5.53009033203125
-0.0740000000000001	5.552978515625
-0.0730000000000001	5.57647705078125
-0.0720000000000001	5.5999755859375
-0.0710000000000001	5.62469482421875
-0.0700000000000001	5.6494140625
-0.0690000000000001	5.67474365234375
-0.0680000000000001	5.70068359375
-0.0670000000000001	5.72723388671875
-0.0660000000000001	5.75439453125
-0.0650000000000001	5.78216552734375
-0.0640000000000001	5.8099365234375
-0.0630000000000001	5.83892822265625
-0.0620000000000001	5.8685302734375
-0.0610000000000001	5.89874267578125
-0.0600000000000001	5.9295654296875
-0.0590000000000001	5.96099853515625
-0.0580000000000001	5.99365234375
-0.0570000000000001	6.02691650390625
-0.056	6.060791015625
-0.055	6.09588623046875
-0.054	6.131591796875
-0.053	6.16851806640625
-0.052	6.2060546875
-0.051	6.24481201171875
-0.05	6.2841796875
-0.049	6.32537841796875
-0.048	6.3671875
-0.047	6.41082763671875
-0.046	6.455078125
-0.045	6.50115966796875
-0.044	6.5484619140625
-0.043	6.59698486328125
-0.042	6.6473388671875
-0.041	6.69952392578125
-0.04	6.7535400390625
-0.039	6.80938720703125
-0.038	6.8670654296875
-0.037	6.92657470703125
-0.036	6.988525390625
-0.035	7.05291748046875
-0.034	7.1197509765625
-0.033	7.18902587890625
-0.032	7.2613525390625
-0.031	7.33734130859375
-0.03	7.415771484375
-0.029	7.49847412109375
-0.028	7.5848388671875
-0.027	7.67486572265625
-0.026	7.769775390625
-0.025	7.87017822265625
-0.024	7.9754638671875
-0.023	8.08685302734375
-0.022	8.2049560546875
-0.021	8.33038330078125
-0.02	8.463134765625
-0.019	8.60565185546875
-0.018	8.7579345703125
-0.017	8.92242431640625
-0.016	9.09912109375
-0.015	9.29107666015625
-0.014	9.500732421875
-0.013	9.73052978515625
-0.012	9.984130859375
-0.011	10.2670288085938
-0.01	10.584716796875
-0.00900000000000001	10.9457397460938
-0.00800000000000001	11.3629150390625
-0.00700000000000001	11.8521118164062
-0.00600000000000001	12.4395751953125
-0.005	13.1668090820312
-0.004	14.1058349609375
-0.003	15.4006958007812
-0.002	17.2393798828125
-0.001	20.2761840820312
0	1000
0.001	19.3560791015625
0.002	16.1398315429688
0.003	14.478759765625
0.004	13.3889770507812
0.005	12.59033203125
0.00600000000000001	11.9674682617188
0.00700000000000001	11.4599609375
0.0079999999999999	11.0348510742188
0.0089999999999999	10.6695556640625
0.0099999999999999	10.3512573242188
0.0109999999999999	10.0689697265625
0.0119999999999999	9.81719970703125
0.0129999999999999	9.5892333984375
0.0139999999999999	9.38201904296875
0.0149999999999999	9.19189453125
0.0159999999999999	9.01641845703125
0.0169999999999999	8.853759765625
0.0179999999999999	8.70269775390625
0.0189999999999999	8.5614013671875
0.0199999999999999	8.42864990234375
0.0209999999999999	8.3038330078125
0.0219999999999999	8.18634033203125
0.0229999999999999	8.0743408203125
0.0239999999999999	7.96844482421875
0.0249999999999999	7.8680419921875
0.0259999999999999	7.77191162109375
0.0269999999999999	7.6806640625
0.0279999999999999	7.59307861328125
0.0289999999999999	7.5091552734375
0.0299999999999999	7.42889404296875
0.0309999999999999	7.3516845703125
0.0319999999999999	7.27691650390625
0.0329999999999999	7.205810546875
0.0339999999999999	7.13653564453125
0.0349999999999999	7.0697021484375
0.0359999999999999	7.00531005859375
0.0369999999999999	6.943359375
0.0379999999999999	6.88262939453125
0.0389999999999999	6.8243408203125
0.0399999999999999	6.76788330078125
0.0409999999999999	6.712646484375
0.0419999999999999	6.65924072265625
0.0429999999999999	6.6070556640625
0.0439999999999999	6.55670166015625
0.0449999999999999	6.507568359375
0.0459999999999999	6.45965576171875
0.0469999999999999	6.4129638671875
0.0479999999999999	6.36749267578125
0.0489999999999999	6.32275390625
0.0499999999999999	6.2802734375
0.0509999999999999	6.23681640625
0.0519999999999999	6.1728515625
0.0529999999999999	6.11083984375
0.0539999999999999	6.0498046875
0.0549999999999999	5.99072265625
0.0559999999999999	5.9326171875
0.0569999999999999	5.87646484375
0.0579999999999999	5.8203125
0.0589999999999999	5.76708984375
0.0599999999999999	5.7138671875
0.0609999999999999	5.66259765625
0.0619999999999999	5.6123046875
0.0629999999999999	5.56298828125
0.0639999999999999	5.5146484375
0.0649999999999999	5.46728515625
0.0659999999999999	5.4208984375
0.0669999999999999	5.37548828125
0.0679999999999999	5.3310546875
0.069	5.28759765625
0.07	5.2451171875
0.071	5.20361328125
0.072	5.162109375
0.073	5.12255859375
0.074	5.0830078125
0.075	5.04345703125
0.076	5.005859375
0.077	4.96826171875
0.078	4.931640625
0.079	4.89501953125
0.08	4.8603515625
0.081	4.82470703125
0.082	4.791015625
0.083	4.75732421875
0.084	4.7236328125
0.085	4.69091796875
0.086	4.6591796875
0.087	4.62744140625
0.088	4.5966796875
0.089	4.56591796875
0.09	4.5361328125
0.091	4.50634765625
0.092	4.4775390625
0.093	4.44873046875
0.094	4.419921875
0.095	4.39208984375
0.096	4.3642578125
0.097	4.33740234375
0.098	4.310546875
0.099	4.28466796875
0.1	4.2587890625
0.101	4.23291015625
0.102	4.2080078125
0.103	4.18310546875
0.104	4.158203125
0.105	4.13330078125
0.106	4.109375
0.107	4.08642578125
0.108	4.0625
0.109	4.03955078125
0.11	4.017578125
0.111	3.99462890625
0.112	3.97265625
0.113	3.95068359375
0.114	3.9287109375
0.115	3.90771484375
0.116	3.88671875
0.117	3.86572265625
0.118	3.845703125
0.119	3.82470703125
0.12	3.8046875
0.121	3.78564453125
0.122	3.765625
0.123	3.74658203125
0.124	3.7265625
0.125	3.70849609375
0.126	3.689453125
0.127	3.67041015625
0.128	3.65234375
0.129	3.63427734375
0.13	3.6162109375
0.131	3.59912109375
0.132	3.5810546875
0.133	3.56396484375
0.134	3.546875
0.135	3.52978515625
0.136	3.5126953125
0.137	3.49658203125
0.138	3.4794921875
0.139	3.46337890625
0.14	3.447265625
0.141	3.43115234375
0.142	3.416015625
0.143	3.39990234375
0.144	3.384765625
0.145	3.36962890625
0.146	3.3544921875
0.147	3.33935546875
0.148	3.32421875
0.149	3.31005859375
0.15	3.294921875
0.151	3.28076171875
0.152	3.2666015625
0.153	3.25244140625
0.154	3.23828125
0.155	3.22412109375
0.156	3.2099609375
0.157	3.19677734375
0.158	3.18359375
0.159	3.16943359375
0.16	3.15625
0.161	3.14306640625
0.162	3.130859375
0.163	3.11767578125
0.164	3.1044921875
0.165	3.09228515625
0.166	3.0791015625
0.167	3.06689453125
0.168	3.0546875
0.169	3.04248046875
0.17	3.0302734375
0.171	3.01806640625
0.172	3.005859375
0.173	2.99462890625
0.174	2.982421875
0.175	2.97119140625
0.176	2.958984375
0.177	2.94775390625
0.178	2.9365234375
0.179	2.92529296875
0.18	2.9140625
0.181	2.90283203125
0.182	2.8916015625
0.183	2.88134765625
0.184	2.8701171875
0.185	2.85986328125
0.186	2.8486328125
0.187	2.83837890625
0.188	2.828125
0.189	2.81689453125
0.19	2.806640625
0.191	2.79638671875
0.192	2.7861328125
0.193	2.77685546875
0.194	2.7666015625
0.195	2.75634765625
0.196	2.7470703125
0.197	2.73681640625
0.198	2.7275390625
0.199	2.71728515625
0.2	2.7080078125
0.201	2.69873046875
0.202	2.6884765625
0.203	2.67919921875
0.204	2.669921875
0.205	2.66064453125
0.206	2.65234375
0.207	2.64306640625
0.208	2.6337890625
0.209	2.62451171875
0.21	2.6162109375
0.211	2.60693359375
0.212	2.5986328125
0.213	2.58935546875
0.214	2.5810546875
0.215	2.57177734375
0.216	2.5634765625
0.217	2.55517578125
0.218	2.546875
0.219	2.53857421875
0.22	2.5302734375
0.221	2.52197265625
0.222	2.513671875
0.223	2.50537109375
0.224	2.4970703125
0.225	2.48974609375
0.226	2.4814453125
0.227	2.47314453125
0.228	2.4658203125
0.229	2.45751953125
0.23	2.4501953125
0.231	2.44189453125
0.232	2.4345703125
0.233	2.42724609375
0.234	2.4189453125
0.235	2.41162109375
0.236	2.404296875
0.237	2.39697265625
0.238	2.3896484375
0.239	2.38232421875
0.24	2.375
0.241	2.36767578125
0.242	2.3603515625
0.243	2.35302734375
0.244	2.3466796875
0.245	2.33935546875
0.246	2.33203125
0.247	2.32470703125
0.248	2.318359375
0.249	2.31103515625
0.25	2.3046875
0.251	2.29736328125
0.252	2.291015625
0.253	2.28369140625
0.254	2.27734375
0.255	2.27099609375
0.256	2.263671875
0.257	2.25732421875
0.258	2.2509765625
0.259	2.24462890625
0.26	2.23828125
0.261	2.23193359375
0.262	2.2255859375
0.263	2.21923828125
0.264	2.212890625
0.265	2.20654296875
0.266	2.2001953125
0.267	2.19384765625
0.268	2.1875
0.269	2.18115234375
0.27	2.17578125
0.271	2.16943359375
0.272	2.1630859375
0.273	2.15771484375
0.274	2.1513671875
0.275	2.14501953125
0.276	2.1396484375
0.277	2.13330078125
0.278	2.1279296875
0.279	2.12158203125
0.28	2.1162109375
0.281	2.11083984375
0.282	2.1044921875
0.283	2.09912109375
0.284	2.09375
0.285	2.08740234375
0.286	2.08203125
0.287	2.07666015625
0.288	2.0712890625
0.289	2.06591796875
0.29	2.060546875
0.291	2.05517578125
0.292	2.048828125
0.293	2.04345703125
0.294	2.0380859375
0.295	2.03271484375
0.296	2.0283203125
0.297	2.02294921875
0.298	2.017578125
0.299	2.01220703125
0.3	2.0068359375
0.301	2.00146484375
0.302	1.9970703125
0.303	1.99169921875
0.304	1.986328125
0.305	1.98095703125
0.306	1.9765625
0.307	1.97119140625
0.308	1.966796875
0.309	1.96142578125
0.31	1.9560546875
0.311	1.95166015625
0.312	1.9462890625
0.313	1.94189453125
0.314	1.9365234375
0.315	1.93212890625
0.316	1.927734375
0.317	1.92236328125
0.318	1.91796875
0.319	1.91259765625
0.32	1.908203125
0.321	1.90380859375
0.322	1.8994140625
0.323	1.89404296875
0.324	1.8896484375
0.325	1.88525390625
0.326	1.880859375
0.327	1.87646484375
0.328	1.87109375
0.329	1.86669921875
0.33	1.8623046875
0.331	1.85791015625
0.332	1.853515625
0.333	1.84912109375
0.334	1.8447265625
0.335	1.84033203125
0.336	1.8359375
0.337	1.83154296875
0.338	1.8271484375
0.339	1.82275390625
0.34	1.818359375
0.341	1.81494140625
0.342	1.810546875
0.343	1.80615234375
0.344	1.8017578125
0.345	1.79736328125
0.346	1.7939453125
0.347	1.78955078125
0.348	1.78515625
0.349	1.78076171875
0.35	1.77734375
0.351	1.77294921875
0.352	1.7685546875
0.353	1.76513671875
0.354	1.7607421875
0.355	1.75732421875
0.356	1.7529296875
0.357	1.74853515625
0.358	1.7451171875
0.359	1.74072265625
0.36	1.7373046875
0.361	1.73291015625
0.362	1.7294921875
0.363	1.72509765625
0.364	1.7216796875
0.365	1.71826171875
0.366	1.7138671875
0.367	1.71044921875
0.368	1.7060546875
0.369	1.70263671875
0.37	1.69921875
0.371	1.69482421875
0.372	1.69140625
0.373	1.68798828125
0.374	1.6845703125
0.375	1.68017578125
0.376	1.6767578125
0.377	1.67333984375
0.378	1.669921875
0.379	1.66552734375
0.38	1.662109375
0.381	1.65869140625
0.382	1.6552734375
0.383	1.65185546875
0.384	1.6484375
0.385	1.64501953125
0.386	1.640625
0.387	1.63720703125
0.388	1.6337890625
0.389	1.63037109375
0.39	1.626953125
0.391	1.62353515625
0.392	1.6201171875
0.393	1.61669921875
0.394	1.61328125
0.395	1.60986328125
0.396	1.6064453125
0.397	1.60302734375
0.398	1.599609375
0.399	1.59716796875
0.4	1.59375
0.401	1.59033203125
0.402	1.5869140625
0.403	1.58349609375
0.404	1.580078125
0.405	1.57666015625
0.406	1.57421875
0.407	1.57080078125
0.408	1.5673828125
0.409	1.56396484375
0.41	1.560546875
0.411	1.55810546875
0.412	1.5546875
0.413	1.55126953125
0.414	1.5478515625
0.415	1.54541015625
0.416	1.5419921875
0.417	1.53857421875
0.418	1.5361328125
0.419	1.53271484375
0.42	1.529296875
0.421	1.52685546875
0.422	1.5234375
0.423	1.52099609375
0.424	1.517578125
0.425	1.51416015625
0.426	1.51171875
0.427	1.50830078125
0.428	1.505859375
0.429	1.50244140625
0.43	1.5
0.431	1.49658203125
0.432	1.494140625
0.433	1.49072265625
0.434	1.48828125
0.435	1.48486328125
0.436	1.482421875
0.437	1.47900390625
0.438	1.4765625
0.439	1.47314453125
0.44	1.470703125
0.441	1.46826171875
0.442	1.46484375
0.443	1.46240234375
0.444	1.458984375
0.445	1.45654296875
0.446	1.4541015625
0.447	1.45068359375
0.448	1.4482421875
0.449	1.44580078125
0.45	1.4423828125
0.451	1.43994140625
0.452	1.4375
0.453	1.43505859375
0.454	1.431640625
0.455	1.42919921875
0.456	1.4267578125
0.457	1.42431640625
0.458	1.4208984375
0.459	1.41845703125
0.46	1.416015625
0.461	1.41357421875
0.462	1.41015625
0.463	1.40771484375
0.464	1.4052734375
0.465	1.40283203125
0.466	1.400390625
0.467	1.39794921875
0.468	1.39453125
0.469	1.39208984375
0.47	1.3896484375
0.471	1.38720703125
0.472	1.384765625
0.473	1.38232421875
0.474	1.3798828125
0.475	1.37744140625
0.476	1.375
0.477	1.37255859375
0.478	1.3701171875
0.479	1.36669921875
0.48	1.3642578125
0.481	1.36181640625
0.482	1.359375
0.483	1.35693359375
0.484	1.3544921875
0.485	1.35205078125
0.486	1.349609375
0.487	1.34716796875
0.488	1.3447265625
0.489	1.34326171875
0.49	1.3408203125
0.491	1.33837890625
0.492	1.3359375
0.493	1.33349609375
0.494	1.3310546875
0.495	1.32861328125
0.496	1.326171875
0.497	1.32373046875
0.498	1.3212890625
0.499	1.31884765625
0.5	1.3173828125
0.501	1.31494140625
0.502	1.3125
0.503	1.31005859375
0.504	1.3076171875
0.505	1.30517578125
0.506	1.302734375
0.507	1.30126953125
0.508	1.298828125
0.509	1.29638671875
0.51	1.2939453125
0.511	1.29150390625
0.512	1.2900390625
0.513	1.28759765625
0.514	1.28515625
0.515	1.28271484375
0.516	1.28125
0.517	1.27880859375
0.518	1.2763671875
0.519	1.27392578125
0.52	1.2724609375
0.521	1.27001953125
0.522	1.267578125
0.523	1.26513671875
0.524	1.263671875
0.525	1.26123046875
0.526	1.2587890625
0.527	1.25732421875
0.528	1.2548828125
0.529	1.25244140625
0.53	1.2509765625
0.531	1.24853515625
0.532	1.24609375
0.533	1.24462890625
0.534	1.2421875
0.535	1.24072265625
0.536	1.23828125
0.537	1.23583984375
0.538	1.234375
0.539	1.23193359375
0.54	1.23046875
0.541	1.22802734375
0.542	1.2255859375
0.543	1.22412109375
0.544	1.2216796875
0.545	1.22021484375
0.546	1.2177734375
0.547	1.21630859375
0.548	1.2138671875
0.549	1.21142578125
0.55	1.2099609375
0.551	1.20751953125
0.552	1.2060546875
0.553	1.20361328125
0.554	1.2021484375
0.555	1.19970703125
0.556	1.1982421875
0.557	1.19580078125
0.558	1.1943359375
0.559	1.19189453125
0.56	1.1904296875
0.561	1.18896484375
0.562	1.1865234375
0.563	1.18505859375
0.564	1.1826171875
0.565	1.18115234375
0.566	1.1787109375
0.567	1.17724609375
0.568	1.1748046875
0.569	1.17333984375
0.57	1.171875
0.571	1.16943359375
0.572	1.16796875
0.573	1.16552734375
0.574	1.1640625
0.575	1.16259765625
0.576	1.16015625
0.577	1.15869140625
0.578	1.15625
0.579	1.15478515625
0.58	1.1533203125
0.581	1.15087890625
0.582	1.1494140625
0.583	1.14794921875
0.584	1.1455078125
0.585	1.14404296875
0.586	1.142578125
0.587	1.14013671875
0.588	1.138671875
0.589	1.13720703125
0.59	1.134765625
0.591	1.13330078125
0.592	1.1318359375
0.593	1.13037109375
0.594	1.1279296875
0.595	1.12646484375
0.596	1.125
0.597	1.12255859375
0.598	1.12109375
0.599	1.11962890625
0.6	1.1181640625
0.601	1.11572265625
0.602	1.1142578125
0.603	1.11279296875
0.604	1.111328125
0.605	1.10888671875
0.606	1.107421875
0.607	1.10595703125
0.608	1.1044921875
0.609	1.10302734375
0.61	1.1005859375
0.611	1.09912109375
0.612	1.09765625
0.613	1.09619140625
0.614	1.0947265625
0.615	1.09228515625
0.616	1.0908203125
0.617	1.08935546875
0.618	1.087890625
0.619	1.08642578125
0.62	1.0849609375
0.621	1.08251953125
0.622	1.0810546875
0.623	1.07958984375
0.624	1.078125
0.625	1.07666015625
0.626	1.0751953125
0.627	1.07275390625
0.628	1.0712890625
0.629	1.06982421875
0.63	1.068359375
0.631	1.06689453125
0.632	1.0654296875
0.633	1.06396484375
0.634	1.0625
0.635	1.06103515625
0.636	1.05859375
0.637	1.05712890625
0.638	1.0556640625
0.639	1.05419921875
0.64	1.052734375
0.641	1.05126953125
0.642	1.0498046875
0.643	1.04833984375
0.644	1.046875
0.645	1.04541015625
0.646	1.0439453125
0.647	1.04248046875
0.648	1.041015625
0.649	1.03955078125
0.65	1.0380859375
0.651	1.03662109375
0.652	1.03515625
0.653	1.03369140625
0.654	1.03125
0.655	1.02978515625
0.656	1.0283203125
0.657	1.02685546875
0.658	1.025390625
0.659	1.02392578125
0.66	1.02294921875
0.661	1.021484375
0.662	1.02001953125
0.663	1.0185546875
0.664	1.01708984375
0.665	1.015625
0.666	1.01416015625
0.667	1.0126953125
0.668	1.01123046875
0.669	1.009765625
0.67	1.00830078125
0.671	1.0068359375
0.672	1.00537109375
0.673	1.00390625
0.674	1.00244140625
0.675	1.0009765625
0.676	0.99951171875
0.677	0.9990234375
0.678	0.99755859375
0.679	0.99609375
0.68	0.99462890625
0.681	0.9931640625
0.682	0.99169921875
0.683	0.990234375
0.684	0.98876953125
0.685	0.9873046875
0.686	0.98583984375
0.687	0.984375
0.688	0.98291015625
0.689	0.982421875
0.69	0.98095703125
0.691	0.9794921875
0.692	0.97802734375
0.693	0.9765625
0.694	0.97509765625
0.695	0.9736328125
0.696	0.97216796875
0.697	0.9716796875
0.698	0.97021484375
0.699	0.96875
0.7	0.96728515625
0.701	0.9658203125
0.702	0.96435546875
0.703	0.962890625
0.704	0.96240234375
0.705	0.9609375
0.706	0.95947265625
0.707	0.9580078125
0.708	0.95654296875
0.709	0.955078125
0.71	0.95458984375
0.711	0.953125
0.712	0.95166015625
0.713	0.9501953125
0.714	0.94873046875
0.715	0.9482421875
0.716	0.94677734375
0.717	0.9453125
0.718	0.94384765625
0.719	0.9423828125
0.72	0.94189453125
0.721	0.9404296875
0.722	0.93896484375
0.723	0.9375
0.724	0.93603515625
0.725	0.935546875
0.726	0.93408203125
0.727	0.9326171875
0.728	0.93115234375
0.729	0.9306640625
0.73	0.92919921875
0.731	0.927734375
0.732	0.92626953125
0.733	0.9248046875
0.734	0.92431640625
0.735	0.9228515625
0.736	0.92138671875
0.737	0.919921875
0.738	0.91943359375
0.739	0.91796875
0.74	0.91650390625
0.741	0.916015625
0.742	0.91455078125
0.743	0.9130859375
0.744	0.91162109375
0.745	0.9111328125
0.746	0.90966796875
0.747	0.908203125
0.748	0.90771484375
0.749	0.90625
0.75	0.90478515625
0.751	0.9033203125
0.752	0.90283203125
0.753	0.9013671875
0.754	0.89990234375
0.755	0.8994140625
0.756	0.89794921875
0.757	0.896484375
0.758	0.89599609375
0.759	0.89453125
0.76	0.89306640625
0.761	0.892578125
0.762	0.89111328125
0.763	0.8896484375
0.764	0.88818359375
0.765	0.8876953125
0.766	0.88623046875
0.767	0.8857421875
0.768	0.88427734375
0.769	0.8828125
0.77	0.88232421875
0.771	0.880859375
0.772	0.87939453125
0.773	0.87890625
0.774	0.87744140625
0.775	0.8759765625
0.776	0.87548828125
0.777	0.8740234375
0.778	0.87255859375
0.779	0.8720703125
0.78	0.87060546875
0.781	0.8701171875
0.782	0.86865234375
0.783	0.8671875
0.784	0.86669921875
0.785	0.865234375
0.786	0.86376953125
0.787	0.86328125
0.788	0.86181640625
0.789	0.861328125
0.79	0.85986328125
0.791	0.8583984375
0.792	0.85791015625
0.793	0.8564453125
0.794	0.85595703125
0.795	0.8544921875
0.796	0.85302734375
0.797	0.8525390625
0.798	0.85107421875
0.799	0.8505859375
0.8	0.84912109375
0.801	0.8486328125
0.802	0.84716796875
0.803	0.845703125
0.804	0.84521484375
0.805	0.84375
0.806	0.84326171875
0.807	0.841796875
0.808	0.84130859375
0.809	0.83984375
0.81	0.83837890625
0.811	0.837890625
0.812	0.83642578125
0.813	0.8359375
0.814	0.83447265625
0.815	0.833984375
0.816	0.83251953125
0.817	0.83203125
0.818	0.83056640625
0.819	0.830078125
0.82	0.82861328125
0.821	0.8271484375
0.822	0.82666015625
0.823	0.8251953125
0.824	0.82470703125
0.825	0.8232421875
0.826	0.82275390625
0.827	0.8212890625
0.828	0.82080078125
0.829	0.8193359375
0.83	0.81884765625
0.831	0.8173828125
0.832	0.81689453125
0.833	0.8154296875
0.834	0.81494140625
0.835	0.8134765625
0.836	0.81298828125
0.837	0.8115234375
0.838	0.81103515625
0.839	0.8095703125
0.84	0.80908203125
1000	-1
14.9996948242188	-0.999
24.9993896484375	-0.998
28.8833618164062	-0.997
26.759033203125	-0.996
25.2090454101562	-0.995
24.002685546875	-0.994
23.0227661132812	-0.993
22.203369140625	-0.992
21.5011596679688	-0.991
20.889892578125	-0.99
20.3494262695312	-0.989
19.866943359375	-0.988
19.4320678710938	-0.987
19.0362548828125	-0.986
18.6734008789062	-0.985
18.33984375	-0.984
18.0313110351562	-0.983
17.744140625	-0.982
17.4758911132812	-0.981
17.22412109375	-0.98
16.9876098632812	-0.979
16.76513671875	-0.978
16.5542602539062	-0.977
16.3543701171875	-0.976
16.1642456054688	-0.975
15.98388671875	-0.974
15.8114624023438	-0.973
15.6463623046875	-0.972
15.4885864257812	-0.971
15.3375244140625	-0.97
15.1925659179688	-0.969
15.0531005859375	-0.968
14.9191284179688	-0.967
14.7894287109375	-0.966
14.6646118164062	-0.965
14.544677734375	-0.964
14.4277954101562	-0.963
14.315185546875	-0.962
14.2062377929688	-0.961
14.100341796875	-0.96
13.9981079101562	-0.959
13.8983154296875	-0.958
13.8015747070312	-0.957
13.6767578125	-0.956
13.5342407226562	-0.955
13.39599609375	-0.954
13.2620239257812	-0.953
13.1317138671875	-0.952
13.0050659179688	-0.951
12.8814697265625	-0.95
12.7615356445312	-0.949
12.6446533203125	-0.948
12.5308227539062	-0.947
12.4200439453125	-0.946
12.3117065429688	-0.945
12.2064208984375	-0.944
12.1035766601562	-0.943
12.0025634765625	-0.942
11.9046020507812	-0.941
11.8084716796875	-0.94
11.7147827148438	-0.939
11.6229248046875	-0.938
11.5335083007812	-0.937
11.4459228515625	-0.936
11.3601684570312	-0.935
11.275634765625	-0.934
11.1935424804688	-0.933
11.1126708984375	-0.932
11.0336303710938	-0.931
10.9564208984375	-0.93
10.8804321289062	-0.929
10.8056640625	-0.928
10.7327270507812	-0.927
10.6610107421875	-0.926
10.5905151367188	-0.925
10.5218505859375	-0.924
10.4537963867188	-0.923
10.3875732421875	-0.922
10.3219604492188	-0.921
10.257568359375	-0.92
10.1943969726562	-0.919
10.1324462890625	-0.918
10.0711059570312	-0.917
10.0115966796875	-0.916
9.95208740234375	-0.915
9.8944091796875	-0.914
9.83734130859375	-0.913
9.7808837890625	-0.912
9.72564697265625	-0.911
9.6710205078125	-0.91
9.61761474609375	-0.909
9.5648193359375	-0.908
9.51263427734375	-0.907
9.461669921875	-0.906
9.41131591796875	-0.905
9.361572265625	-0.904
9.31243896484375	-0.903
9.2645263671875	-0.902
9.21661376953125	-0.901
9.169921875	-0.9
9.12384033203125	-0.899
9.078369140625	-0.898
9.03350830078125	-0.897
8.9892578125	-0.896
8.94500732421875	-0.895
8.9019775390625	-0.894
8.85955810546875	-0.893
8.8177490234375	-0.892
8.77593994140625	-0.891
8.7353515625	-0.89
8.69476318359375	-0.889
8.6553955078125	-0.888
8.61602783203125	-0.887
8.57666015625	-0.886
8.53851318359375	-0.885
8.5009765625	-0.884
8.46343994140625	-0.883
8.426513671875	-0.882
8.38958740234375	-0.881
8.3538818359375	-0.88
8.31817626953125	-0.879
8.2830810546875	-0.878
8.24798583984375	-0.877
8.214111328125	-0.876
8.17962646484375	-0.875
8.1463623046875	-0.874
8.11309814453125	-0.873
8.0804443359375	-0.872
8.04779052734375	-0.871
8.0157470703125	-0.87
7.98370361328125	-0.869
7.9522705078125	-0.868
7.92144775390625	-0.867
7.890625	-0.866
7.86041259765625	-0.865
7.8302001953125	-0.864
7.80059814453125	-0.863
7.77099609375	-0.862
7.74200439453125	-0.861
7.713623046875	-0.86
7.68463134765625	-0.859
7.6568603515625	-0.858
7.62908935546875	-0.857
7.601318359375	-0.856
7.57415771484375	-0.855
7.5469970703125	-0.854
7.51983642578125	-0.853
7.4932861328125	-0.852
7.46734619140625	-0.851
7.44140625	-0.85
7.41546630859375	-0.849
7.39013671875	-0.848
7.36480712890625	-0.847
7.340087890625	-0.846
7.31536865234375	-0.845
7.2906494140625	-0.844
7.26654052734375	-0.843
7.242431640625	-0.842
7.21832275390625	-0.841
7.19482421875	-0.84
7.17132568359375	-0.839
7.1484375	-0.838
7.12554931640625	-0.837
7.1026611328125	-0.836
7.07977294921875	-0.835
7.0574951171875	-0.834
7.03582763671875	-0.833
7.0135498046875	-0.832
6.99188232421875	-0.831
6.97021484375	-0.83
6.94915771484375	-0.829
6.9281005859375	-0.828
6.90704345703125	-0.827
6.885986328125	-0.826
6.86553955078125	-0.825
6.8450927734375	-0.824
6.82464599609375	-0.823
6.8048095703125	-0.822
6.78497314453125	-0.821
6.76513671875	-0.82
6.74530029296875	-0.819
6.72607421875	-0.818
6.70684814453125	-0.817
6.6876220703125	-0.816
6.66900634765625	-0.815
6.6497802734375	-0.814
6.63116455078125	-0.813
6.6131591796875	-0.812
6.59454345703125	-0.811
6.5765380859375	-0.81
6.55853271484375	-0.809
6.54052734375	-0.808
6.52252197265625	-0.807
6.505126953125	-0.806
6.48773193359375	-0.805
6.4703369140625	-0.804
6.45294189453125	-0.803
6.4361572265625	-0.802
6.41937255859375	-0.801
6.402587890625	-0.8
6.38580322265625	-0.799
6.3690185546875	-0.798
6.35284423828125	-0.797
6.336669921875	-0.796
6.32049560546875	-0.795
6.3043212890625	-0.794
6.28875732421875	-0.793
6.2725830078125	-0.792
6.25701904296875	-0.791
6.241455078125	-0.79
6.22589111328125	-0.789
6.2109375	-0.788
6.19537353515625	-0.787
6.180419921875	-0.786
6.16546630859375	-0.785
6.1505126953125	-0.784
6.13555908203125	-0.783
6.1212158203125	-0.782
6.10687255859375	-0.781
6.0919189453125	-0.78
6.07757568359375	-0.779
6.0638427734375	-0.778
6.04949951171875	-0.777
6.03515625	-0.776
6.02142333984375	-0.775
6.0076904296875	-0.774
5.99395751953125	-0.773
5.980224609375	-0.772
5.96649169921875	-0.771
5.953369140625	-0.77
5.93963623046875	-0.769
5.926513671875	-0.768
5.91339111328125	-0.767
5.9002685546875	-0.766
5.88714599609375	-0.765
5.8746337890625	-0.764
5.86151123046875	-0.763
5.8489990234375	-0.762
5.83648681640625	-0.761
5.823974609375	-0.76
5.81146240234375	-0.759
5.7989501953125	-0.758
5.78643798828125	-0.757
5.7745361328125	-0.756
5.76202392578125	-0.755
5.7501220703125	-0.754
5.73822021484375	-0.753
5.726318359375	-0.752
5.71441650390625	-0.751
5.7025146484375	-0.75
5.69122314453125	-0.749
5.6793212890625	-0.748
5.66802978515625	-0.747
5.65673828125	-0.746
5.64483642578125	-0.745
5.633544921875	-0.744
5.62286376953125	-0.743
5.611572265625	-0.742
5.60028076171875	-0.741
5.589599609375	-0.74
5.57830810546875	-0.739
5.567626953125	-0.738
5.55694580078125	-0.737
5.5462646484375	-0.736
5.53558349609375	-0.735
5.52490234375	-0.734
5.51422119140625	-0.733
5.5035400390625	-0.732
5.49346923828125	-0.731
5.4833984375	-0.73
5.47271728515625	-0.729
5.462646484375	-0.728
5.45257568359375	-0.727
5.4425048828125	-0.726
5.43243408203125	-0.725
5.42236328125	-0.724
5.41290283203125	-0.723
5.40283203125	-0.722
5.39276123046875	-0.721
5.38330078125	-0.72
5.37384033203125	-0.719
5.36376953125	-0.718
5.35430908203125	-0.717
5.3448486328125	-0.716
5.33538818359375	-0.715
5.3265380859375	-0.714
5.31707763671875	-0.713
5.3076171875	-0.712
5.29876708984375	-0.711
5.289306640625	-0.71
5.28045654296875	-0.709
5.2716064453125	-0.708
5.26214599609375	-0.707
5.2532958984375	-0.706
5.24444580078125	-0.705
5.235595703125	-0.704
5.22674560546875	-0.703
5.218505859375	-0.702
5.20965576171875	-0.701
5.2008056640625	-0.7
5.19256591796875	-0.699
5.1837158203125	-0.698
5.17547607421875	-0.697
5.167236328125	-0.696
5.15899658203125	-0.695
5.150146484375	-0.694
5.14190673828125	-0.693
5.13427734375	-0.692
5.12603759765625	-0.691
5.1177978515625	-0.69
5.10955810546875	-0.689
5.101318359375	-0.688
5.09368896484375	-0.687
5.08544921875	-0.686
5.07781982421875	-0.685
5.0701904296875	-0.684
5.06195068359375	-0.683
5.0543212890625	-0.682
5.04669189453125	-0.681
5.0390625	-0.68
5.03143310546875	-0.679
5.0238037109375	-0.678
5.01617431640625	-0.677
5.0091552734375	-0.676
5.00152587890625	-0.675
4.993896484375	-0.674
4.98687744140625	-0.673
4.979248046875	-0.672
4.97222900390625	-0.671
4.964599609375	-0.67
4.95758056640625	-0.669
4.9505615234375	-0.668
4.94354248046875	-0.667
4.9365234375	-0.666
4.92950439453125	-0.665
4.9224853515625	-0.664
4.91546630859375	-0.663
4.908447265625	-0.662
4.90142822265625	-0.661
4.8944091796875	-0.66
4.88800048828125	-0.659
4.8809814453125	-0.658
4.87457275390625	-0.657
4.8675537109375	-0.656
4.86114501953125	-0.655
4.854736328125	-0.654
4.84771728515625	-0.653
4.84130859375	-0.652
4.83489990234375	-0.651
4.8284912109375	-0.65
4.82208251953125	-0.649
4.815673828125	-0.648
4.80926513671875	-0.647
4.8028564453125	-0.646
4.79644775390625	-0.645
4.7900390625	-0.644
4.78424072265625	-0.643
4.77783203125	-0.642
4.77203369140625	-0.641
4.765625	-0.64
4.75982666015625	-0.639
4.75341796875	-0.638
4.74761962890625	-0.637
4.7418212890625	-0.636
4.73541259765625	-0.635
4.7296142578125	-0.634
4.72381591796875	-0.633
4.718017578125	-0.632
4.71221923828125	-0.631
4.7064208984375	-0.63
4.70062255859375	-0.629
4.69482421875	-0.628
4.68902587890625	-0.627
4.6832275390625	-0.626
4.67803955078125	-0.625
4.6722412109375	-0.624
4.66644287109375	-0.623
4.6612548828125	-0.622
4.65545654296875	-0.621
4.6502685546875	-0.62
4.64447021484375	-0.619
4.6392822265625	-0.618
4.63409423828125	-0.617
4.6282958984375	-0.616
4.62310791015625	-0.615
4.617919921875	-0.614
4.61273193359375	-0.613
4.6075439453125	-0.612
4.60235595703125	-0.611
4.59716796875	-0.61
4.59197998046875	-0.609
4.5867919921875	-0.608
4.58160400390625	-0.607
4.576416015625	-0.606
4.57183837890625	-0.605
4.566650390625	-0.604
4.56146240234375	-0.603
4.556884765625	-0.602
4.55169677734375	-0.601
4.5465087890625	-0.6
4.54193115234375	-0.599
4.537353515625	-0.598
4.53216552734375	-0.597
4.527587890625	-0.596
4.52239990234375	-0.595
4.517822265625	-0.594
4.51324462890625	-0.593
4.5086669921875	-0.592
4.50408935546875	-0.591
4.49951171875	-0.59
4.49493408203125	-0.589
4.4903564453125	-0.588
4.48577880859375	-0.587
4.481201171875	-0.586
4.47662353515625	-0.585
4.4720458984375	-0.584
4.46746826171875	-0.583
4.462890625	-0.582
4.45892333984375	-0.581
4.454345703125	-0.58
4.44976806640625	-0.579
4.44580078125	-0.578
4.44122314453125	-0.577
4.437255859375	-0.576
4.43267822265625	-0.575
4.4287109375	-0.574
4.42413330078125	-0.573
4.420166015625	-0.572
4.41619873046875	-0.571
4.41162109375	-0.57
4.40765380859375	-0.569
4.4036865234375	-0.568
4.39971923828125	-0.567
4.395751953125	-0.566
4.39178466796875	-0.565
4.3878173828125	-0.564
4.38385009765625	-0.563
4.3798828125	-0.562
4.37591552734375	-0.561
4.3719482421875	-0.56
4.36798095703125	-0.559
4.364013671875	-0.558
4.36004638671875	-0.557
4.356689453125	-0.556
4.35272216796875	-0.555
4.3487548828125	-0.554
4.34478759765625	-0.553
4.3414306640625	-0.552
4.33746337890625	-0.551
4.3341064453125	-0.55
4.33013916015625	-0.549
4.3267822265625	-0.548
4.32281494140625	-0.547
4.3194580078125	-0.546
4.31610107421875	-0.545
4.3121337890625	-0.544
4.30877685546875	-0.543
4.305419921875	-0.542
4.30206298828125	-0.541
4.298095703125	-0.54
4.29473876953125	-0.539
4.2913818359375	-0.538
4.28802490234375	-0.537
4.28466796875	-0.536
4.28131103515625	-0.535
4.2779541015625	-0.534
4.27459716796875	-0.533
4.271240234375	-0.532
4.26788330078125	-0.531
4.26513671875	-0.53
4.26177978515625	-0.529
4.2584228515625	-0.528
4.25506591796875	-0.527
4.2523193359375	-0.526
4.24896240234375	-0.525
4.24560546875	-0.524
4.24285888671875	-0.523
4.239501953125	-0.522
4.23675537109375	-0.521
4.2333984375	-0.52
4.23065185546875	-0.519
4.227294921875	-0.518
4.22454833984375	-0.517
4.22119140625	-0.516
4.21844482421875	-0.515
4.2156982421875	-0.514
4.21234130859375	-0.513
4.2095947265625	-0.512
4.20684814453125	-0.511
4.2041015625	-0.51
4.20135498046875	-0.509
4.1986083984375	-0.508
4.19525146484375	-0.507
4.1925048828125	-0.506
4.18975830078125	-0.505
4.18701171875	-0.504
4.18426513671875	-0.503
4.1815185546875	-0.502
4.17938232421875	-0.501
4.1766357421875	-0.5
4.17388916015625	-0.499
4.171142578125	-0.498
4.16839599609375	-0.497
4.166259765625	-0.496
4.16351318359375	-0.495
4.1607666015625	-0.494
4.15802001953125	-0.493
4.1558837890625	-0.492
4.15313720703125	-0.491
4.1510009765625	-0.49
4.14825439453125	-0.489
4.1461181640625	-0.488
4.14337158203125	-0.487
4.1412353515625	-0.486
4.13848876953125	-0.485
4.1363525390625	-0.484
4.13421630859375	-0.483
4.1314697265625	-0.482
4.12933349609375	-0.481
4.127197265625	-0.48
4.12445068359375	-0.479
4.122314453125	-0.478
4.12017822265625	-0.477
4.1180419921875	-0.476
4.11590576171875	-0.475
4.11376953125	-0.474
4.11163330078125	-0.473
4.1094970703125	-0.472
4.10736083984375	-0.471
4.105224609375	-0.47
4.10308837890625	-0.469
4.1009521484375	-0.468
4.09881591796875	-0.467
4.0966796875	-0.466
4.09454345703125	-0.465
4.0924072265625	-0.464
4.09088134765625	-0.463
4.0887451171875	-0.462
4.08660888671875	-0.461
4.08447265625	-0.46
4.08294677734375	-0.459
4.080810546875	-0.458
4.07928466796875	-0.457
4.0771484375	-0.456
4.07562255859375	-0.455
4.073486328125	-0.454
4.07196044921875	-0.453
4.06982421875	-0.452
4.06829833984375	-0.451
4.066162109375	-0.45
4.06463623046875	-0.449
4.0631103515625	-0.448
4.06097412109375	-0.447
4.0594482421875	-0.446
4.05792236328125	-0.445
4.0557861328125	-0.444
4.05426025390625	-0.443
4.052734375	-0.442
4.05120849609375	-0.441
4.0496826171875	-0.44
4.04815673828125	-0.439
4.046630859375	-0.438
4.04510498046875	-0.437
4.0435791015625	-0.436
4.04205322265625	-0.435
4.04052734375	-0.434
4.03900146484375	-0.433
4.0374755859375	-0.432
4.03594970703125	-0.431
4.034423828125	-0.43
4.03289794921875	-0.429
4.031982421875	-0.428
4.03045654296875	-0.427
4.0289306640625	-0.426
4.02801513671875	-0.425
4.0264892578125	-0.424
4.02496337890625	-0.423
4.0240478515625	-0.422
4.02252197265625	-0.421
4.02099609375	-0.42
4.02008056640625	-0.419
4.0185546875	-0.418
4.01763916015625	-0.417
4.0167236328125	-0.416
4.01519775390625	-0.415
4.0142822265625	-0.414
4.01275634765625	-0.413
4.0118408203125	-0.412
4.01092529296875	-0.411
4.010009765625	-0.41
4.00848388671875	-0.409
4.007568359375	-0.408
4.00665283203125	-0.407
4.0057373046875	-0.406
4.00482177734375	-0.405
4.0032958984375	-0.404
4.00238037109375	-0.403
4.00146484375	-0.402
4.00054931640625	-0.401
3.9996337890625	-0.4
3.99871826171875	-0.399
3.997802734375	-0.398
3.99749755859375	-0.397
3.99658203125	-0.396
3.99566650390625	-0.395
3.9947509765625	-0.394
3.99383544921875	-0.393
3.992919921875	-0.392
3.99261474609375	-0.391
3.99169921875	-0.39
3.99078369140625	-0.389
3.990478515625	-0.388
3.98956298828125	-0.387
3.9892578125	-0.386
3.98834228515625	-0.385
3.9874267578125	-0.384
3.98712158203125	-0.383
3.9862060546875	-0.382
3.98590087890625	-0.381
3.985595703125	-0.38
3.98468017578125	-0.379
3.984375	-0.378
3.98406982421875	-0.377
3.983154296875	-0.376
3.98284912109375	-0.375
3.9825439453125	-0.374
3.98223876953125	-0.373
3.9813232421875	-0.372
3.98101806640625	-0.371
3.980712890625	-0.37
3.98040771484375	-0.369
3.9801025390625	-0.368
3.97979736328125	-0.367
3.9794921875	-0.366
3.97918701171875	-0.365
3.9788818359375	-0.364
3.97857666015625	-0.363
3.978271484375	-0.362
3.97796630859375	-0.361
3.978271484375	-0.36
3.97796630859375	-0.359
3.9776611328125	-0.358
3.97735595703125	-0.357
3.9776611328125	-0.356
3.97735595703125	-0.355
3.97705078125	-0.354
3.97735595703125	-0.353
3.97705078125	-0.352
3.97674560546875	-0.351
3.97705078125	-0.35
3.97674560546875	-0.349
3.97705078125	-0.348
3.97735595703125	-0.347
3.97705078125	-0.346
3.97735595703125	-0.345
3.9776611328125	-0.344
3.97735595703125	-0.343
3.9776611328125	-0.342
3.97796630859375	-0.341
3.978271484375	-0.34
3.97796630859375	-0.339
3.978271484375	-0.338
3.97857666015625	-0.337
3.9788818359375	-0.336
3.97918701171875	-0.335
3.9794921875	-0.334
3.97979736328125	-0.333
3.9801025390625	-0.332
3.98040771484375	-0.331
3.980712890625	-0.33
3.98101806640625	-0.329
3.98193359375	-0.328
3.98223876953125	-0.327
3.9825439453125	-0.326
3.98284912109375	-0.325
3.9837646484375	-0.324
3.98406982421875	-0.323
3.984375	-0.322
3.98529052734375	-0.321
3.985595703125	-0.32
3.98651123046875	-0.319
3.98681640625	-0.318
3.98773193359375	-0.317
3.9886474609375	-0.316
3.98895263671875	-0.315
3.9898681640625	-0.314
3.99078369140625	-0.313
3.9910888671875	-0.312
3.99200439453125	-0.311
3.992919921875	-0.31
3.99383544921875	-0.309
3.9947509765625	-0.308
3.99566650390625	-0.307
3.9959716796875	-0.306
3.99688720703125	-0.305
3.9984130859375	-0.304
3.99932861328125	-0.303
4.000244140625	-0.302
4.00115966796875	-0.301
4.0020751953125	-0.3
4.00299072265625	-0.299
4.00390625	-0.298
4.00543212890625	-0.297
4.00634765625	-0.296
4.00726318359375	-0.295
4.0087890625	-0.294
4.00970458984375	-0.293
4.01123046875	-0.292
4.01214599609375	-0.291
4.013671875	-0.29
4.01458740234375	-0.289
4.01611328125	-0.288
4.01763916015625	-0.287
4.0185546875	-0.286
4.02008056640625	-0.285
4.0216064453125	-0.284
4.02313232421875	-0.283
4.024658203125	-0.282
4.02618408203125	-0.281
4.0277099609375	-0.28
4.02923583984375	-0.279
4.03076171875	-0.278
4.03228759765625	-0.277
4.0338134765625	-0.276
4.03533935546875	-0.275
4.036865234375	-0.274
4.03900146484375	-0.273
4.04052734375	-0.272
4.04205322265625	-0.271
4.044189453125	-0.27
4.04571533203125	-0.269
4.0478515625	-0.268
4.04937744140625	-0.267
4.051513671875	-0.266
4.05303955078125	-0.265
4.05517578125	-0.264
4.05731201171875	-0.263
4.058837890625	-0.262
4.06097412109375	-0.261
4.0631103515625	-0.26
4.06524658203125	-0.259
4.0673828125	-0.258
4.06951904296875	-0.257
4.0716552734375	-0.256
4.07379150390625	-0.255
4.075927734375	-0.254
4.07806396484375	-0.253
4.080810546875	-0.252
4.08294677734375	-0.251
4.0850830078125	-0.25
4.08782958984375	-0.249
4.0899658203125	-0.248
4.09271240234375	-0.247
4.0948486328125	-0.246
4.09759521484375	-0.245
4.100341796875	-0.244
4.10247802734375	-0.243
4.105224609375	-0.242
4.10797119140625	-0.241
4.1107177734375	-0.24
4.11346435546875	-0.239
4.1162109375	-0.238
4.11895751953125	-0.237
4.1217041015625	-0.236
4.12445068359375	-0.235
4.127197265625	-0.234
4.12994384765625	-0.233
4.13330078125	-0.232
4.13604736328125	-0.231
4.139404296875	-0.23
4.14215087890625	-0.229
4.1455078125	-0.228
4.14825439453125	-0.227
4.151611328125	-0.226
4.15496826171875	-0.225
4.1583251953125	-0.224
4.16107177734375	-0.223
4.1644287109375	-0.222
4.16778564453125	-0.221
4.171142578125	-0.22
4.17510986328125	-0.219
4.178466796875	-0.218
4.18182373046875	-0.217
4.1851806640625	-0.216
4.18914794921875	-0.215
4.1925048828125	-0.214
4.19647216796875	-0.213
4.1998291015625	-0.212
4.20379638671875	-0.211
4.207763671875	-0.21
4.21173095703125	-0.209
4.2156982421875	-0.208
4.21966552734375	-0.207
4.2236328125	-0.206
4.22760009765625	-0.205
4.2315673828125	-0.204
4.23553466796875	-0.203
4.2401123046875	-0.202
4.24407958984375	-0.201
4.2486572265625	-0.2
4.25262451171875	-0.199
4.2572021484375	-0.198
4.26177978515625	-0.197
4.2657470703125	-0.196
4.27032470703125	-0.195
4.27490234375	-0.194
4.27947998046875	-0.193
4.28466796875	-0.192
4.28924560546875	-0.191
4.2938232421875	-0.19
4.29901123046875	-0.189
4.3035888671875	-0.188
4.30877685546875	-0.187
4.3133544921875	-0.186
4.31854248046875	-0.185
4.32373046875	-0.184
4.32891845703125	-0.183
4.3341064453125	-0.182
4.33929443359375	-0.181
4.3450927734375	-0.18
4.35028076171875	-0.179
4.35546875	-0.178
4.36126708984375	-0.177
4.3670654296875	-0.176
4.37286376953125	-0.175
4.3780517578125	-0.174
4.38385009765625	-0.173
4.3902587890625	-0.172
4.39605712890625	-0.171
4.40185546875	-0.17
4.40826416015625	-0.169
4.4140625	-0.168
4.42047119140625	-0.167
4.4268798828125	-0.166
4.43328857421875	-0.165
4.439697265625	-0.164
4.44610595703125	-0.163
4.4525146484375	-0.162
4.45892333984375	-0.161
4.4659423828125	-0.16
4.47296142578125	-0.159
4.4793701171875	-0.158
4.48638916015625	-0.157
4.493408203125	-0.156
4.50103759765625	-0.155
4.508056640625	-0.154
4.51507568359375	-0.153
4.522705078125	-0.152
4.53033447265625	-0.151
4.5379638671875	-0.15
4.54559326171875	-0.149
4.55322265625	-0.148
4.56085205078125	-0.147
4.569091796875	-0.146
4.57672119140625	-0.145
4.5849609375	-0.144
4.59320068359375	-0.143
4.6014404296875	-0.142
4.61029052734375	-0.141
4.6185302734375	-0.14
4.62738037109375	-0.139
4.63623046875	-0.138
4.64508056640625	-0.137
4.6539306640625	-0.136
4.66278076171875	-0.135
4.6722412109375	-0.134
4.68170166015625	-0.133
4.691162109375	-0.132
4.70062255859375	-0.131
4.7100830078125	-0.13
4.72015380859375	-0.129
4.730224609375	-0.128
4.74029541015625	-0.127
4.7503662109375	-0.126
4.76043701171875	-0.125
4.7711181640625	-0.124
4.78179931640625	-0.123
4.79248046875	-0.122
4.80316162109375	-0.121
4.814453125	-0.12
4.82574462890625	-0.119
4.8370361328125	-0.118
4.84832763671875	-0.117
4.8602294921875	-0.116
4.87213134765625	-0.115
4.884033203125	-0.114
4.89593505859375	-0.113
4.908447265625	-0.112
4.92095947265625	-0.111
4.9334716796875	-0.11
4.94659423828125	-0.109
4.959716796875	-0.108
4.97283935546875	-0.107
4.986572265625	-0.106
4.99969482421875	-0.105
5.0140380859375	-0.104
5.02777099609375	-0.103
5.0421142578125	-0.102
5.05645751953125	-0.101
5.0714111328125	-0.1
5.08636474609375	-0.099
5.101318359375	-0.098
5.11688232421875	-0.097
5.1324462890625	-0.096
5.14862060546875	-0.095
5.164794921875	-0.094
5.18096923828125	-0.093
5.19775390625	-0.092
5.21453857421875	-0.091
5.23193359375	-0.09
5.24932861328125	-0.089
5.267333984375	-0.088
5.28533935546875	-0.087
5.303955078125	-0.086
5.32257080078125	-0.085
5.341796875	-0.084
5.36102294921875	-0.083
5.380859375	-0.082
5.40069580078125	-0.081
5.4217529296875	-0.08
5.44219970703125	-0.0790000000000001
5.4638671875	-0.0780000000000001
5.48553466796875	-0.0770000000000001
5.5072021484375	-0.0760000000000001
5.53009033203125	-0.0750000000000001
5.552978515625	-0.0740000000000001
5.57647705078125	-0.0730000000000001
5.5999755859375	-0.0720000000000001
5.62469482421875	-0.0710000000000001
5.6494140625	-0.0700000000000001
5.67474365234375	-0.0690000000000001
5.70068359375	-0.0680000000000001
5.72723388671875	-0.0670000000000001
5.75439453125	-0.0660000000000001
5.78216552734375	-0.0650000000000001
5.8099365234375	-0.0640000000000001
5.83892822265625	-0.0630000000000001
5.8685302734375	-0.0620000000000001
5.89874267578125	-0.0610000000000001
5.9295654296875	-0.0600000000000001
5.96099853515625	-0.0590000000000001
5.99365234375	-0.0580000000000001
6.02691650390625	-0.0570000000000001
6.060791015625	-0.056
6.09588623046875	-0.055
6.131591796875	-0.054
6.16851806640625	-0.053
6.2060546875	-0.052
6.24481201171875	-0.051
6.2841796875	-0.05
6.32537841796875	-0.049
6.3671875	-0.048
6.41082763671875	-0.047
6.455078125	-0.046
6.50115966796875	-0.045
6.5484619140625	-0.044
6.59698486328125	-0.043
6.6473388671875	-0.042
6.69952392578125	-0.041
6.7535400390625	-0.04
6.80938720703125	-0.039
6.8670654296875	-0.038
6.92657470703125	-0.037
6.988525390625	-0.036
7.05291748046875	-0.035
7.1197509765625	-0.034
7.18902587890625	-0.033
7.2613525390625	-0.032
7.33734130859375	-0.031
7.415771484375	-0.03
7.49847412109375	-0.029
7.5848388671875	-0.028
7.67486572265625	-0.027
7.769775390625	-0.026
7.87017822265625	-0.025
7.9754638671875	-0.024
8.08685302734375	-0.023
8.2049560546875	-0.022
8.33038330078125	-0.021
8.463134765625	-0.02
8.60565185546875	-0.019
8.7579345703125	-0.018
8.92242431640625	-0.017
9.09912109375	-0.016
9.29107666015625	-0.015
9.500732421875	-0.014
9.73052978515625	-0.013
9.984130859375	-0.012
10.2670288085938	-0.011
10.584716796875	-0.01
10.9457397460938	-0.00900000000000001
11.3629150390625	-0.00800000000000001
11.8521118164062	-0.00700000000000001
12.4395751953125	-0.00600000000000001
13.1668090820312	-0.005
14.1058349609375	-0.004
15.4006958007812	-0.003
17.2393798828125	-0.002
20.2761840820312	-0.001
1000	0
19.3560791015625	0.001
16.1398315429688	0.002
14.478759765625	0.003
13.3889770507812	0.004
12.59033203125	0.005
11.9674682617188	0.00600000000000001
11.4599609375	0.00700000000000001
11.0348510742188	0.0079999999999999
10.6695556640625	0.0089999999999999
10.3512573242188	0.0099999999999999
10.0689697265625	0.0109999999999999
9.81719970703125	0.0119999999999999
9.5892333984375	0.0129999999999999
9.38201904296875	0.0139999999999999
9.19189453125	0.0149999999999999
9.01641845703125	0.0159999999999999
8.853759765625	0.0169999999999999
8.70269775390625	0.0179999999999999
8.5614013671875	0.0189999999999999
8.42864990234375	0.0199999999999999
8.3038330078125	0.0209999999999999
8.18634033203125	0.0219999999999999
8.0743408203125	0.0229999999999999
7.96844482421875	0.0239999999999999
7.8680419921875	0.0249999999999999
7.77191162109375	0.0259999999999999
7.6806640625	0.0269999999999999
7.59307861328125	0.0279999999999999
7.5091552734375	0.0289999999999999
7.42889404296875	0.0299999999999999
7.3516845703125	0.0309999999999999
7.27691650390625	0.0319999999999999
7.205810546875	0.0329999999999999
7.13653564453125	0.0339999999999999
7.0697021484375	0.0349999999999999
7.00531005859375	0.0359999999999999
6.943359375	0.0369999999999999
6.88262939453125	0.0379999999999999
6.8243408203125	0.0389999999999999
6.76788330078125	0.0399999999999999
6.712646484375	0.0409999999999999
6.65924072265625	0.0419999999999999
6.6070556640625	0.0429999999999999
6.55670166015625	0.0439999999999999
6.507568359375	0.0449999999999999
6.45965576171875	0.0459999999999999
6.4129638671875	0.0469999999999999
6.36749267578125	0.0479999999999999
6.32275390625	0.0489999999999999
6.2802734375	0.0499999999999999
6.23681640625	0.0509999999999999
6.1728515625	0.0519999999999999
6.11083984375	0.0529999999999999
6.0498046875	0.0539999999999999
5.99072265625	0.0549999999999999
5.9326171875	0.0559999999999999
5.87646484375	0.0569999999999999
5.8203125	0.0579999999999999
5.76708984375	0.0589999999999999
5.7138671875	0.0599999999999999
5.66259765625	0.0609999999999999
5.6123046875	0.0619999999999999
5.56298828125	0.0629999999999999
5.5146484375	0.0639999999999999
5.46728515625	0.0649999999999999
5.4208984375	0.0659999999999999
5.37548828125	0.0669999999999999
5.3310546875	0.0679999999999999
5.28759765625	0.069
5.2451171875	0.07
5.20361328125	0.071
5.162109375	0.072
5.12255859375	0.073
5.0830078125	0.074
5.04345703125	0.075
5.005859375	0.076
4.96826171875	0.077
4.931640625	0.078
4.89501953125	0.079
4.8603515625	0.08
4.82470703125	0.081
4.791015625	0.082
4.75732421875	0.083
4.7236328125	0.084
4.69091796875	0.085
4.6591796875	0.086
4.62744140625	0.087
4.5966796875	0.088
4.56591796875	0.089
4.5361328125	0.09
4.50634765625	0.091
4.4775390625	0.092
4.44873046875	0.093
4.419921875	0.094
4.39208984375	0.095
4.3642578125	0.096
4.33740234375	0.097
4.310546875	0.098
4.28466796875	0.099
4.2587890625	0.1
4.23291015625	0.101
4.2080078125	0.102
4.18310546875	0.103
4.158203125	0.104
4.13330078125	0.105
4.109375	0.106
4.08642578125	0.107
4.0625	0.108
4.03955078125	0.109
4.017578125	0.11
3.99462890625	0.111
3.97265625	0.112
3.95068359375	0.113
3.9287109375	0.114
3.90771484375	0.115
3.88671875	0.116
3.86572265625	0.117
3.845703125	0.118
3.82470703125	0.119
3.8046875	0.12
3.78564453125	0.121
3.765625	0.122
3.74658203125	0.123
3.7265625	0.124
3.70849609375	0.125
3.689453125	0.126
3.67041015625	0.127
3.65234375	0.128
3.63427734375	0.129
3.6162109375	0.13
3.59912109375	0.131
3.5810546875	0.132
3.56396484375	0.133
3.546875	0.134
3.52978515625	0.135
3.5126953125	0.136
3.49658203125	0.137
3.4794921875	0.138
3.46337890625	0.139
3.447265625	0.14
3.43115234375	0.141
3.416015625	0.142
3.39990234375	0.143
3.384765625	0.144
3.36962890625	0.145
3.3544921875	0.146
3.33935546875	0.147
3.32421875	0.148
3.31005859375	0.149
3.294921875	0.15
3.28076171875	0.151
3.2666015625	0.152
3.25244140625	0.153
3.23828125	0.154
3.22412109375	0.155
3.2099609375	0.156
3.19677734375	0.157
3.18359375	0.158
3.16943359375	0.159
3.15625	0.16
3.14306640625	0.161
3.130859375	0.162
3.11767578125	0.163
3.1044921875	0.164
3.09228515625	0.165
3.0791015625	0.166
3.06689453125	0.167
3.0546875	0.168
3.04248046875	0.169
3.0302734375	0.17
3.01806640625	0.171
3.005859375	0.172
2.99462890625	0.173
2.982421875	0.174
2.97119140625	0.175
2.958984375	0.176
2.94775390625	0.177
2.9365234375	0.178
2.92529296875	0.179
2.9140625	0.18
2.90283203125	0.181
2.8916015625	0.182
2.88134765625	0.183
2.8701171875	0.184
2.85986328125	0.185
2.8486328125	0.186
2.83837890625	0.187
2.828125	0.188
2.81689453125	0.189
2.806640625	0.19
2.79638671875	0.191
2.7861328125	0.192
2.77685546875	0.193
2.7666015625	0.194
2.75634765625	0.195
2.7470703125	0.196
2.73681640625	0.197
2.7275390625	0.198
2.71728515625	0.199
2.7080078125	0.2
2.69873046875	0.201
2.6884765625	0.202
2.67919921875	0.203
2.669921875	0.204
2.66064453125	0.205
2.65234375	0.206
2.64306640625	0.207
2.6337890625	0.208
2.62451171875	0.209
2.6162109375	0.21
2.60693359375	0.211
2.5986328125	0.212
2.58935546875	0.213
2.5810546875	0.214
2.57177734375	0.215
2.5634765625	0.216
2.55517578125	0.217
2.546875	0.218
2.53857421875	0.219
2.5302734375	0.22
2.52197265625	0.221
2.513671875	0.222
2.50537109375	0.223
2.4970703125	0.224
2.48974609375	0.225
2.4814453125	0.226
2.47314453125	0.227
2.4658203125	0.228
2.45751953125	0.229
2.4501953125	0.23
2.44189453125	0.231
2.4345703125	0.232
2.42724609375	0.233
2.4189453125	0.234
2.41162109375	0.235
2.404296875	0.236
2.39697265625	0.237
2.3896484375	0.238
2.38232421875	0.239
2.375	0.24
2.36767578125	0.241
2.3603515625	0.242
2.35302734375	0.243
2.3466796875	0.244
2.33935546875	0.245
2.33203125	0.246
2.32470703125	0.247
2.318359375	0.248
2.31103515625	0.249
2.3046875	0.25
2.29736328125	0.251
2.291015625	0.252
2.28369140625	0.253
2.27734375	0.254
2.27099609375	0.255
2.263671875	0.256
2.25732421875	0.257
2.2509765625	0.258
2.24462890625	0.259
2.23828125	0.26
2.23193359375	0.261
2.2255859375	0.262
2.21923828125	0.263
2.212890625	0.264
2.20654296875	0.265
2.2001953125	0.266
2.19384765625	0.267
2.1875	0.268
2.18115234375	0.269
2.17578125	0.27
2.16943359375	0.271
2.1630859375	0.272
2.15771484375	0.273
2.1513671875	0.274
2.14501953125	0.275
2.1396484375	0.276
2.13330078125	0.277
2.1279296875	0.278
2.12158203125	0.279
2.1162109375	0.28
2.11083984375	0.281
2.1044921875	0.282
2.09912109375	0.283
2.09375	0.284
2.08740234375	0.285
2.08203125	0.286
2.07666015625	0.287
2.0712890625	0.288
2.06591796875	0.289
2.060546875	0.29
2.05517578125	0.291
2.048828125	0.292
2.04345703125	0.293
2.0380859375	0.294
2.03271484375	0.295
2.0283203125	0.296
2.02294921875	0.297
2.017578125	0.298
2.01220703125	0.299
2.0068359375	0.3
2.00146484375	0.301
1.9970703125	0.302
1.99169921875	0.303
1.986328125	0.304
1.98095703125	0.305
1.9765625	0.306
1.97119140625	0.307
1.966796875	0.308
1.96142578125	0.309
1.9560546875	0.31
1.95166015625	0.311
1.9462890625	0.312
1.94189453125	0.313
1.9365234375	0.314
1.93212890625	0.315
1.927734375	0.316
1.92236328125	0.317
1.91796875	0.318
1.91259765625	0.319
1.908203125	0.32
1.90380859375	0.321
1.8994140625	0.322
1.89404296875	0.323
1.8896484375	0.324
1.88525390625	0.325
1.880859375	0.326
1.87646484375	0.327
1.87109375	0.328
1.86669921875	0.329
1.8623046875	0.33
1.85791015625	0.331
1.853515625	0.332
1.84912109375	0.333
1.8447265625	0.334
1.84033203125	0.335
1.8359375	0.336
1.83154296875	0.337
1.8271484375	0.338
1.82275390625	0.339
1.818359375	0.34
1.81494140625	0.341
1.810546875	0.342
1.80615234375	0.343
1.8017578125	0.344
1.79736328125	0.345
1.7939453125	0.346
1.78955078125	0.347
1.78515625	0.348
1.78076171875	0.349
1.77734375	0.35
1.77294921875	0.351
1.7685546875	0.352
1.76513671875	0.353
1.7607421875	0.354
1.75732421875	0.355
1.7529296875	0.356
1.74853515625	0.357
1.7451171875	0.358
1.74072265625	0.359
1.7373046875	0.36
1.73291015625	0.361
1.7294921875	0.362
1.72509765625	0.363
1.7216796875	0.364
1.71826171875	0.365
1.7138671875	0.366
1.71044921875	0.367
1.7060546875	0.368
1.70263671875	0.369
1.69921875	0.37
1.69482421875	0.371
1.69140625	0.372
1.68798828125	0.373
1.6845703125	0.374
1.68017578125	0.375
1.6767578125	0.376
1.67333984375	0.377
1.669921875	0.378
1.66552734375	0.379
1.662109375	0.38
1.65869140625	0.381
1.6552734375	0.382
1.65185546875	0.383
1.6484375	0.384
1.64501953125	0.385
1.640625	0.386
1.63720703125	0.387
1.6337890625	0.388
1.63037109375	0.389
1.626953125	0.39
1.62353515625	0.391
1.6201171875	0.392
1.61669921875	0.393
1.61328125	0.394
1.60986328125	0.395
1.6064453125	0.396
1.60302734375	0.397
1.599609375	0.398
1.59716796875	0.399
1.59375	0.4
1.59033203125	0.401
1.5869140625	0.402
1.58349609375	0.403
1.580078125	0.404
1.57666015625	0.405
1.57421875	0.406
1.57080078125	0.407
1.5673828125	0.408
1.56396484375	0.409
1.560546875	0.41
1.55810546875	0.411
1.5546875	0.412
1.55126953125	0.413
1.5478515625	0.414
1.54541015625	0.415
1.5419921875	0.416
1.53857421875	0.417
1.5361328125	0.418
1.53271484375	0.419
1.529296875	0.42
1.52685546875	0.421
1.5234375	0.422
1.52099609375	0.423
1.517578125	0.424
1.51416015625	0.425
1.51171875	0.426
1.50830078125	0.427
1.505859375	0.428
1.50244140625	0.429
1.5	0.43
1.49658203125	0.431
1.494140625	0.432
1.49072265625	0.433
1.48828125	0.434
1.48486328125	0.435
1.482421875	0.436
1.47900390625	0.437
1.4765625	0.438
1.47314453125	0.439
1.470703125	0.44
1.46826171875	0.441
1.46484375	0.442
1.46240234375	0.443
1.458984375	0.444
1.45654296875	0.445
1.4541015625	0.446
1.45068359375	0.447
1.4482421875	0.448
1.44580078125	0.449
1.4423828125	0.45
1.43994140625	0.451
1.4375	0.452
1.43505859375	0.453
1.431640625	0.454
1.42919921875	0.455
1.4267578125	0.456
1.42431640625	0.457
1.4208984375	0.458
1.41845703125	0.459
1.416015625	0.46
1.41357421875	0.461
1.41015625	0.462
1.40771484375	0.463
1.4052734375	0.464
1.40283203125	0.465
1.400390625	0.466
1.39794921875	0.467
1.39453125	0.468
1.39208984375	0.469
1.3896484375	0.47
1.38720703125	0.471
1.384765625	0.472
1.38232421875	0.473
1.3798828125	0.474
1.37744140625	0.475
1.375	0.476
1.37255859375	0.477
1.3701171875	0.478
1.36669921875	0.479
1.3642578125	0.48
1.36181640625	0.481
1.359375	0.482
1.35693359375	0.483
1.3544921875	0.484
1.35205078125	0.485
1.349609375	0.486
1.34716796875	0.487
1.3447265625	0.488
1.34326171875	0.489
1.3408203125	0.49
1.33837890625	0.491
1.3359375	0.492
1.33349609375	0.493
1.3310546875	0.494
1.32861328125	0.495
1.326171875	0.496
1.32373046875	0.497
1.3212890625	0.498
1.31884765625	0.499
1.3173828125	0.5
1.31494140625	0.501
1.3125	0.502
1.31005859375	0.503
1.3076171875	0.504
1.30517578125	0.505
1.302734375	0.506
1.30126953125	0.507
1.298828125	0.508
1.29638671875	0.509
1.2939453125	0.51
1.29150390625	0.511
1.2900390625	0.512
1.28759765625	0.513
1.28515625	0.514
1.28271484375	0.515
1.28125	0.516
1.27880859375	0.517
1.2763671875	0.518
1.27392578125	0.519
1.2724609375	0.52
1.27001953125	0.521
1.267578125	0.522
1.26513671875	0.523
1.263671875	0.524
1.26123046875	0.525
1.2587890625	0.526
1.25732421875	0.527
1.2548828125	0.528
1.25244140625	0.529
1.2509765625	0.53
1.24853515625	0.531
1.24609375	0.532
1.24462890625	0.533
1.2421875	0.534
1.24072265625	0.535
1.23828125	0.536
1.23583984375	0.537
1.234375	0.538
1.23193359375	0.539
1.23046875	0.54
1.22802734375	0.541
1.2255859375	0.542
1.22412109375	0.543
1.2216796875	0.544
1.22021484375	0.545
1.2177734375	0.546
1.21630859375	0.547
1.2138671875	0.548
1.21142578125	0.549
1.2099609375	0.55
1.20751953125	0.551
1.2060546875	0.552
1.20361328125	0.553
1.2021484375	0.554
1.19970703125	0.555
1.1982421875	0.556
1.19580078125	0.557
1.1943359375	0.558
1.19189453125	0.559
1.1904296875	0.56
1.18896484375	0.561
1.1865234375	0.562
1.18505859375	0.563
1.1826171875	0.564
1.18115234375	0.565
1.1787109375	0.566
1.17724609375	0.567
1.1748046875	0.568
1.17333984375	0.569
1.171875	0.57
1.16943359375	0.571
1.16796875	0.572
1.16552734375	0.573
1.1640625	0.574
1.16259765625	0.575
1.16015625	0.576
1.15869140625	0.577
1.15625	0.578
1.15478515625	0.579
1.1533203125	0.58
1.15087890625	0.581
1.1494140625	0.582
1.14794921875	0.583
1.1455078125	0.584
1.14404296875	0.585
1.142578125	0.586
1.14013671875	0.587
1.138671875	0.588
1.13720703125	0.589
1.134765625	0.59
1.13330078125	0.591
1.1318359375	0.592
1.13037109375	0.593
1.1279296875	0.594
1.12646484375	0.595
1.125	0.596
1.12255859375	0.597
1.12109375	0.598
1.11962890625	0.599
1.1181640625	0.6
1.11572265625	0.601
1.1142578125	0.602
1.11279296875	0.603
1.111328125	0.604
1.10888671875	0.605
1.107421875	0.606
1.10595703125	0.607
1.1044921875	0.608
1.10302734375	0.609
1.1005859375	0.61
1.09912109375	0.611
1.09765625	0.612
1.09619140625	0.613
1.0947265625	0.614
1.09228515625	0.615
1.0908203125	0.616
1.08935546875	0.617
1.087890625	0.618
1.08642578125	0.619
1.0849609375	0.62
1.08251953125	0.621
1.0810546875	0.622
1.07958984375	0.623
1.078125	0.624
1.07666015625	0.625
1.0751953125	0.626
1.07275390625	0.627
1.0712890625	0.628
1.06982421875	0.629
1.068359375	0.63
1.06689453125	0.631
1.0654296875	0.632
1.06396484375	0.633
1.0625	0.634
1.06103515625	0.635
1.05859375	0.636
1.05712890625	0.637
1.0556640625	0.638
1.05419921875	0.639
1.052734375	0.64
1.05126953125	0.641
1.0498046875	0.642
1.04833984375	0.643
1.046875	0.644
1.04541015625	0.645
1.0439453125	0.646
1.04248046875	0.647
1.041015625	0.648
1.03955078125	0.649
1.0380859375	0.65
1.03662109375	0.651
1.03515625	0.652
1.03369140625	0.653
1.03125	0.654
1.02978515625	0.655
1.0283203125	0.656
1.02685546875	0.657
1.025390625	0.658
1.02392578125	0.659
1.02294921875	0.66
1.021484375	0.661
1.02001953125	0.662
1.0185546875	0.663
1.01708984375	0.664
1.015625	0.665
1.01416015625	0.666
1.0126953125	0.667
1.01123046875	0.668
1.009765625	0.669
1.00830078125	0.67
1.0068359375	0.671
1.00537109375	0.672
1.00390625	0.673
1.00244140625	0.674
1.0009765625	0.675
0.99951171875	0.676
0.9990234375	0.677
0.99755859375	0.678
0.99609375	0.679
0.99462890625	0.68
0.9931640625	0.681
0.99169921875	0.682
0.990234375	0.683
0.98876953125	0.684
0.9873046875	0.685
0.98583984375	0.686
0.984375	0.687
0.98291015625	0.688
0.982421875	0.689
0.98095703125	0.69
0.9794921875	0.691
0.97802734375	0.692
0.9765625	0.693
0.97509765625	0.694
0.9736328125	0.695
0.97216796875	0.696
0.9716796875	0.697
0.97021484375	0.698
0.96875	0.699
0.96728515625	0.7
0.9658203125	0.701
0.96435546875	0.702
0.962890625	0.703
0.96240234375	0.704
0.9609375	0.705
0.95947265625	0.706
0.9580078125	0.707
0.95654296875	0.708
0.955078125	0.709
0.95458984375	0.71
0.953125	0.711
0.95166015625	0.712
0.9501953125	0.713
0.94873046875	0.714
0.9482421875	0.715
0.94677734375	0.716
0.9453125	0.717
0.94384765625	0.718
0.9423828125	0.719
0.94189453125	0.72
0.9404296875	0.721
0.93896484375	0.722
0.9375	0.723
0.93603515625	0.724
0.935546875	0.725
0.93408203125	0.726
0.9326171875	0.727
0.93115234375	0.728
0.9306640625	0.729
0.92919921875	0.73
0.927734375	0.731
0.92626953125	0.732
0.9248046875	0.733
0.92431640625	0.734
0.9228515625	0.735
0.92138671875	0.736
0.919921875	0.737
0.91943359375	0.738
0.91796875	0.739
0.91650390625	0.74
0.916015625	0.741
0.91455078125	0.742
0.9130859375	0.743
0.91162109375	0.744
0.9111328125	0.745
0.90966796875	0.746
0.908203125	0.747
0.90771484375	0.748
0.90625	0.749
0.90478515625	0.75
0.9033203125	0.751
0.90283203125	0.752
0.9013671875	0.753
0.89990234375	0.754
0.8994140625	0.755
0.89794921875	0.756
0.896484375	0.757
0.89599609375	0.758
0.89453125	0.759
0.89306640625	0.76
0.892578125	0.761
0.89111328125	0.762
0.8896484375	0.763
0.88818359375	0.764
0.8876953125	0.765
0.88623046875	0.766
0.8857421875	0.767
0.88427734375	0.768
0.8828125	0.769
0.88232421875	0.77
0.880859375	0.771
0.87939453125	0.772
0.87890625	0.773
0.87744140625	0.774
0.8759765625	0.775
0.87548828125	0.776
0.8740234375	0.777
0.87255859375	0.778
0.8720703125	0.779
0.87060546875	0.78
0.8701171875	0.781
0.86865234375	0.782
0.8671875	0.783
0.86669921875	0.784
0.865234375	0.785
0.86376953125	0.786
0.86328125	0.787
0.86181640625	0.788
0.861328125	0.789
0.85986328125	0.79
0.8583984375	0.791
0.85791015625	0.792
0.8564453125	0.793
0.85595703125	0.794
0.8544921875	0.795
0.85302734375	0.796
0.8525390625	0.797
0.85107421875	0.798
0.8505859375	0.799
0.84912109375	0.8
0.8486328125	0.801
0.84716796875	0.802
0.845703125	0.803
0.84521484375	0.804
0.84375	0.805
0.84326171875	0.806
0.841796875	0.807
0.84130859375	0.808
0.83984375	0.809
0.83837890625	0.81
0.837890625	0.811
0.83642578125	0.812
0.8359375	0.813
0.83447265625	0.814
0.833984375	0.815
0.83251953125	0.816
0.83203125	0.817
0.83056640625	0.818
0.830078125	0.819
0.82861328125	0.82
0.8271484375	0.821
0.82666015625	0.822
0.8251953125	0.823
0.82470703125	0.824
0.8232421875	0.825
0.82275390625	0.826
0.8212890625	0.827
0.82080078125	0.828
0.8193359375	0.829
0.81884765625	0.83
0.8173828125	0.831
0.81689453125	0.832
0.8154296875	0.833
0.81494140625	0.834
0.8134765625	0.835
0.81298828125	0.836
0.8115234375	0.837
0.81103515625	0.838
0.8095703125	0.839
0.80908203125	0.84


==> Experiment12/curve3.txt <==
-1	1000
-0.999	7.99951171875
-0.998	7.486328125
-0.997	7.14697265625
-0.996	6.900390625
-0.995	6.71240234375
-0.994	6.560546875
-0.993	6.43310546875
-0.992	6.32421875
-0.991	6.22802734375
-0.99	6.1435546875
-0.989	6.06689453125
-0.988	5.9970703125
-0.987	5.93310546875
-0.986	5.8740234375
-0.985	5.81884765625
-0.984	5.7685546875
-0.983	5.72021484375
-0.982	5.67578125
-0.981	5.63232421875
-0.98	5.587890625
-0.979	5.54541015625
-0.978	5.5048828125
-0.977	5.46630859375
-0.976	5.4296875
-0.975	5.39501953125
-0.974	5.3603515625
-0.973	5.32861328125
-0.972	5.296875
-0.971	5.26708984375
-0.97	5.23828125
-0.969	5.20947265625
-0.968	5.1826171875
-0.967	5.15673828125
-0.966	5.130859375
-0.965	5.10595703125
-0.964	5.08203125
-0.963	5.05908203125
-0.962	5.0361328125
-0.961	5.01416015625
-0.96	4.9921875
-0.959	4.97216796875
-0.958	4.951171875
-0.957	4.93115234375
-0.956	4.912109375
-0.955	4.89306640625
-0.954	4.8740234375
-0.953	4.85595703125
-0.952	4.837890625
-0.951	4.82080078125
-0.95	4.8037109375
-0.949	4.78662109375
-0.948	4.7705078125
-0.947	4.75439453125
-0.946	4.73828125
-0.945	4.72314453125
-0.944	4.7080078125
-0.943	4.69287109375
-0.942	4.677734375
-0.941	4.66357421875
-0.94	4.6494140625
-0.939	4.63525390625
-0.938	4.6220703125
-0.937	4.60791015625
-0.936	4.5947265625
-0.935	4.58154296875
-0.934	4.5693359375
-0.933	4.55615234375
-0.932	4.5439453125
-0.931	4.53173828125
-0.93	4.51953125
-0.929	4.50732421875
-0.928	4.4951171875
-0.927	4.48388671875
-0.926	4.47265625
-0.925	4.46044921875
-0.924	4.44921875
-0.923	4.43896484375
-0.922	4.427734375
-0.921	4.41650390625
-0.92	4.40625
-0.919	4.39599609375
-0.918	4.3857421875
-0.917	4.37548828125
-0.916	4.365234375
-0.915	4.35498046875
-0.914	4.3447265625
-0.913	4.33544921875
-0.912	4.3251953125
-0.911	4.31396484375
-0.91	4.302734375
-0.909	4.29248046875
-0.908	4.2822265625
-0.907	4.27197265625
-0.906	4.2607421875
-0.905	4.25048828125
-0.904	4.2412109375
-0.903	4.23095703125
-0.902	4.220703125
-0.901	4.21142578125
-0.9	4.201171875
-0.899	4.19189453125
-0.898	4.1826171875
-0.897	4.17333984375
-0.896	4.1640625
-0.895	4.15478515625
-0.894	4.1455078125
-0.893	4.13623046875
-0.892	4.126953125
-0.891	4.11865234375
-0.89	4.109375
-0.889	4.10107421875
-0.888	4.0927734375
-0.887	4.08349609375
-0.886	4.0751953125
-0.885	4.06689453125
-0.884	4.05859375
-0.883	4.05029296875
-0.882	4.0419921875
-0.881	4.03369140625
-0.88	4.0263671875
-0.879	4.01806640625
-0.878	4.009765625
-0.877	4.00244140625
-0.876	3.994140625
-0.875	3.98681640625
-0.874	3.9794921875
-0.873	3.97119140625
-0.872	3.9638671875
-0.871	3.95654296875
-0.87	3.94921875
-0.869	3.94189453125
-0.868	3.9345703125
-0.867	3.92724609375
-0.866	3.919921875
-0.865	3.91259765625
-0.864	3.90625
-0.863	3.89892578125
-0.862	3.8916015625
-0.861	3.88525390625
-0.86	3.8779296875
-0.859	3.87158203125
-0.858	3.8642578125
-0.857	3.85791015625
-0.856	3.8505859375
-0.855	3.84423828125
-0.854	3.837890625
-0.853	3.83154296875
-0.852	3.8251953125
-0.851	3.81787109375
-0.85	3.8115234375
-0.849	3.80517578125
-0.848	3.798828125
-0.847	3.79248046875
-0.846	3.787109375
-0.845	3.78076171875
-0.844	3.7744140625
-0.843	3.76806640625
-0.842	3.76171875
-0.841	3.75634765625
-0.84	3.75
-0.839	3.74462890625
-0.838	3.73828125
-0.837	3.73193359375
-0.836	3.7265625
-0.835	3.72119140625
-0.834	3.71484375
-0.833	3.70947265625
-0.832	3.703125
-0.831	3.69775390625
-0.83	3.6923828125
-0.829	3.68701171875
-0.828	3.6806640625
-0.827	3.67529296875
-0.826	3.669921875
-0.825	3.66455078125
-0.824	3.6591796875
-0.823	3.65380859375
-0.822	3.6484375
-0.821	3.64306640625
-0.82	3.6376953125
-0.819	3.63232421875
-0.818	3.626953125
-0.817	3.62158203125
-0.816	3.6171875
-0.815	3.61181640625
-0.814	3.6064453125
-0.813	3.60107421875
-0.812	3.5966796875
-0.811	3.59130859375
-0.81	3.5859375
-0.809	3.58154296875
-0.808	3.576171875
-0.807	3.57177734375
-0.806	3.56640625
-0.805	3.56103515625
-0.804	3.556640625
-0.803	3.55224609375
-0.802	3.546875
-0.801	3.54248046875
-0.8	3.537109375
-0.799	3.53271484375
-0.798	3.5283203125
-0.797	3.52294921875
-0.796	3.5185546875
-0.795	3.51416015625
-0.794	3.509765625
-0.793	3.50439453125
-0.792	3.5
-0.791	3.49560546875
-0.79	3.4912109375
-0.789	3.48681640625
-0.788	3.482421875
-0.787	3.47802734375
-0.786	3.4736328125
-0.785	3.46923828125
-0.784	3.46484375
-0.783	3.46044921875
-0.782	3.4560546875
-0.781	3.45166015625
-0.78	3.447265625
-0.779	3.44287109375
-0.778	3.4384765625
-0.777	3.43408203125
-0.776	3.4296875
-0.775	3.42626953125
-0.774	3.421875
-0.773	3.41748046875
-0.772	3.4130859375
-0.771	3.40966796875
-0.77	3.4052734375
-0.769	3.40087890625
-0.768	3.3974609375
-0.767	3.39306640625
-0.766	3.388671875
-0.765	3.38525390625
-0.764	3.380859375
-0.763	3.37646484375
-0.762	3.373046875
-0.761	3.36865234375
-0.76	3.365234375
-0.759	3.36083984375
-0.758	3.357421875
-0.757	3.35302734375
-0.756	3.349609375
-0.755	3.34619140625
-0.754	3.341796875
-0.753	3.33837890625
-0.752	3.333984375
-0.751	3.33056640625
-0.75	3.3271484375
-0.749	3.32275390625
-0.748	3.3193359375
-0.747	3.31591796875
-0.746	3.3115234375
-0.745	3.30810546875
-0.744	3.3046875
-0.743	3.30126953125
-0.742	3.296875
-0.741	3.29345703125
-0.74	3.2900390625
-0.739	3.28662109375
-0.738	3.2822265625
-0.737	3.27783203125
-0.736	3.2744140625
-0.735	3.27001953125
-0.734	3.265625
-0.733	3.26123046875
-0.732	3.2578125
-0.731	3.25341796875
-0.73	3.25
-0.729	3.24560546875
-0.728	3.2412109375
-0.727	3.23779296875
-0.726	3.2333984375
-0.725	3.22998046875
-0.724	3.2255859375
-0.723	3.22216796875
-0.722	3.2177734375
-0.721	3.21435546875
-0.72	3.2099609375
-0.719	3.20654296875
-0.718	3.203125
-0.717	3.19873046875
-0.716	3.1953125
-0.715	3.19189453125
-0.714	3.1875
-0.713	3.18408203125
-0.712	3.1806640625
-0.711	3.17626953125
-0.71	3.1728515625
-0.709	3.16943359375
-0.708	3.166015625
-0.707	3.16162109375
-0.706	3.158203125
-0.705	3.15478515625
-0.704	3.1513671875
-0.703	3.14794921875
-0.702	3.14453125
-0.701	3.14013671875
-0.7	3.13671875
-0.699	3.13330078125
-0.698	3.1298828125
-0.697	3.12646484375
-0.696	3.123046875
-0.695	3.11962890625
-0.694	3.1162109375
-0.693	3.11279296875
-0.692	3.109375
-0.691	3.10595703125
-0.69	3.1025390625
-0.689	3.09912109375
-0.688	3.095703125
-0.687	3.09228515625
-0.686	3.0888671875
-0.685	3.08642578125
-0.684	3.0830078125
-0.683	3.07958984375
-0.682	3.076171875
-0.681	3.07275390625
-0.68	3.0693359375
-0.679	3.06689453125
-0.678	3.0634765625
-0.677	3.06005859375
-0.676	3.056640625
-0.675	3.05419921875
-0.674	3.05078125
-0.673	3.04736328125
-0.672	3.0439453125
-0.671	3.04150390625
-0.67	3.0380859375
-0.669	3.03466796875
-0.668	3.0322265625
-0.667	3.02880859375
-0.666	3.025390625
-0.665	3.02294921875
-0.664	3.01953125
-0.663	3.01708984375
-0.662	3.013671875
-0.661	3.01123046875
-0.66	3.0078125
-0.659	3.00439453125
-0.658	3.001953125
-0.657	2.99853515625
-0.656	2.99609375
-0.655	2.99267578125
-0.654	2.990234375
-0.653	2.98779296875
-0.652	2.984375
-0.651	2.98193359375
-0.65	2.978515625
-0.649	2.97607421875
-0.648	2.97265625
-0.647	2.97021484375
-0.646	2.9677734375
-0.645	2.96435546875
-0.644	2.9619140625
-0.643	2.95947265625
-0.642	2.9560546875
-0.641	2.95361328125
-0.64	2.951171875
-0.639	2.94775390625
-0.638	2.9453125
-0.637	2.94287109375
-0.636	2.939453125
-0.635	2.93701171875
-0.634	2.9345703125
-0.633	2.93212890625
-0.632	2.9296875
-0.631	2.92626953125
-0.63	2.923828125
-0.629	2.92138671875
-0.628	2.9189453125
-0.627	2.91650390625
-0.626	2.9130859375
-0.625	2.91064453125
-0.624	2.908203125
-0.623	2.90576171875
-0.622	2.9033203125
-0.621	2.90087890625
-0.62	2.8984375
-0.619	2.89599609375
-0.618	2.8935546875
-0.617	2.89111328125
-0.616	2.8876953125
-0.615	2.88525390625
-0.614	2.8828125
-0.613	2.88037109375
-0.612	2.8779296875
-0.611	2.87548828125
-0.61	2.873046875
-0.609	2.87060546875
-0.608	2.8681640625
-0.607	2.86669921875
-0.606	2.8642578125
-0.605	2.86181640625
-0.604	2.859375
-0.603	2.85693359375
-0.602	2.8544921875
-0.601	2.85205078125
-0.6	2.849609375
-0.599	2.84716796875
-0.598	2.8447265625
-0.597	2.84228515625
-0.596	2.8408203125
-0.595	2.83837890625
-0.594	2.8359375
-0.593	2.83349609375
-0.592	2.8310546875
-0.591	2.82861328125
-0.59	2.8271484375
-0.589	2.82470703125
-0.588	2.822265625
-0.587	2.81982421875
-0.586	2.818359375
-0.585	2.81591796875
-0.584	2.8134765625
-0.583	2.81103515625
-0.582	2.8095703125
-0.581	2.80712890625
-0.58	2.8046875
-0.579	2.80322265625
-0.578	2.80078125
-0.577	2.79833984375
-0.576	2.796875
-0.575	2.79443359375
-0.574	2.7919921875
-0.573	2.79052734375
-0.572	2.7880859375
-0.571	2.78564453125
-0.57	2.7841796875
-0.569	2.78173828125
-0.568	2.7802734375
-0.567	2.77783203125
-0.566	2.775390625
-0.565	2.77392578125
-0.564	2.771484375
-0.563	2.77001953125
-0.562	2.767578125
-0.561	2.76611328125
-0.56	2.763671875
-0.559	2.76220703125
-0.558	2.759765625
-0.557	2.75830078125
-0.556	2.755859375
-0.555	2.75439453125
-0.554	2.751953125
-0.553	2.75048828125
-0.552	2.748046875
-0.551	2.74658203125
-0.55	2.744140625
-0.549	2.74267578125
-0.548	2.740234375
-0.547	2.73876953125
-0.546	2.7373046875
-0.545	2.73486328125
-0.544	2.7333984375
-0.543	2.73095703125
-0.542	2.7294921875
-0.541	2.72802734375
-0.54	2.7255859375
-0.539	2.72412109375
-0.538	2.72265625
-0.537	2.72021484375
-0.536	2.71875
-0.535	2.71728515625
-0.534	2.71484375
-0.533	2.71337890625
-0.532	2.7119140625
-0.531	2.70947265625
-0.53	2.7080078125
-0.529	2.70654296875
-0.528	2.705078125
-0.527	2.70263671875
-0.526	2.701171875
-0.525	2.69970703125
-0.524	2.6982421875
-0.523	2.69580078125
-0.522	2.6943359375
-0.521	2.69287109375
-0.52	2.69140625
-0.519	2.68896484375
-0.518	2.6875
-0.517	2.68603515625
-0.516	2.6845703125
-0.515	2.68310546875
-0.514	2.681640625
-0.513	2.67919921875
-0.512	2.677734375
-0.511	2.67626953125
-0.51	2.6748046875
-0.509	2.67333984375
-0.508	2.671875
-0.507	2.67041015625
-0.506	2.6689453125
-0.505	2.66748046875
-0.504	2.6650390625
-0.503	2.66357421875
-0.502	2.662109375
-0.501	2.66064453125
-0.5	2.6591796875
-0.499	2.65771484375
-0.498	2.65625
-0.497	2.65478515625
-0.496	2.6533203125
-0.495	2.65185546875
-0.494	2.650390625
-0.493	2.64892578125
-0.492	2.6474609375
-0.491	2.64599609375
-0.49	2.64453125
-0.489	2.64306640625
-0.488	2.6416015625
-0.487	2.64013671875
-0.486	2.638671875
-0.485	2.63720703125
-0.484	2.6357421875
-0.483	2.63427734375
-0.482	2.6337890625
-0.481	2.63232421875
-0.48	2.630859375
-0.479	2.62939453125
-0.478	2.6279296875
-0.477	2.62646484375
-0.476	2.625
-0.475	2.62353515625
-0.474	2.6220703125
-0.473	2.62158203125
-0.472	2.6201171875
-0.471	2.61865234375
-0.47	2.6171875
-0.469	2.61572265625
-0.468	2.615234375
-0.467	2.61376953125
-0.466	2.6123046875
-0.465	2.61083984375
-0.464	2.609375
-0.463	2.60888671875
-0.462	2.607421875
-0.461	2.60595703125
-0.46	2.6044921875
-0.459	2.60302734375
-0.458	2.6025390625
-0.457	2.60107421875
-0.456	2.599609375
-0.455	2.59912109375
-0.454	2.59765625
-0.453	2.59619140625
-0.452	2.5947265625
-0.451	2.59423828125
-0.45	2.5927734375
-0.449	2.59130859375
-0.448	2.5908203125
-0.447	2.58935546875
-0.446	2.587890625
-0.445	2.58740234375
-0.444	2.5859375
-0.443	2.58447265625
-0.442	2.583984375
-0.441	2.58251953125
-0.44	2.58203125
-0.439	2.58056640625
-0.438	2.5791015625
-0.437	2.57861328125
-0.436	2.5771484375
-0.435	2.57666015625
-0.434	2.5751953125
-0.433	2.57470703125
-0.432	2.5732421875
-0.431	2.57177734375
-0.43	2.5712890625
-0.429	2.56982421875
-0.428	2.5693359375
-0.427	2.56787109375
-0.426	2.5673828125
-0.425	2.56591796875
-0.424	2.5654296875
-0.423	2.56396484375
-0.422	2.5634765625
-0.421	2.56201171875
-0.42	2.5615234375
-0.419	2.56005859375
-0.418	2.5595703125
-0.417	2.55908203125
-0.416	2.5576171875
-0.415	2.55712890625
-0.414	2.5556640625
-0.413	2.55517578125
-0.412	2.5537109375
-0.411	2.55322265625
-0.41	2.552734375
-0.409	2.55126953125
-0.408	2.55078125
-0.407	2.55029296875
-0.406	2.548828125
-0.405	2.54833984375
-0.404	2.546875
-0.403	2.54638671875
-0.402	2.5458984375
-0.401	2.54443359375
-0.4	2.5439453125
-0.399	2.54345703125
-0.398	2.5419921875
-0.397	2.54150390625
-0.396	2.541015625
-0.395	2.54052734375
-0.394	2.5390625
-0.393	2.53857421875
-0.392	2.5380859375
-0.391	2.53759765625
-0.39	2.5361328125
-0.389	2.53564453125
-0.388	2.53515625
-0.387	2.53466796875
-0.386	2.533203125
-0.385	2.53271484375
-0.384	2.5322265625
-0.383	2.53173828125
-0.382	2.53125
-0.381	2.52978515625
-0.38	2.529296875
-0.379	2.52880859375
-0.378	2.5283203125
-0.377	2.52783203125
-0.376	2.52734375
-0.375	2.52685546875
-0.374	2.525390625
-0.373	2.52490234375
-0.372	2.5244140625
-0.371	2.52392578125
-0.37	2.5234375
-0.369	2.52294921875
-0.368	2.5224609375
-0.367	2.52197265625
-0.366	2.521484375
-0.365	2.52099609375
-0.364	2.5205078125
-0.363	2.52001953125
-0.362	2.51953125
-0.361	2.51904296875
-0.36	2.517578125
-0.359	2.51708984375
-0.358	2.5166015625
-0.357	2.51611328125
-0.356	2.5166015625
-0.355	2.51611328125
-0.354	2.515625
-0.353	2.51513671875
-0.352	2.5146484375
-0.351	2.51416015625
-0.35	2.513671875
-0.349	2.51318359375
-0.348	2.5126953125
-0.347	2.51220703125
-0.346	2.51171875
-0.345	2.51123046875
-0.344	2.5107421875
-0.343	2.51025390625
-0.342	2.5107421875
-0.341	2.51025390625
-0.34	2.509765625
-0.339	2.50927734375
-0.338	2.5087890625
-0.337	2.50830078125
-0.336	2.5087890625
-0.335	2.50830078125
-0.334	2.5078125
-0.333	2.50732421875
-0.332	2.5068359375
-0.331	2.50732421875
-0.33	2.5068359375
-0.329	2.50634765625
-0.328	2.505859375
-0.327	2.50634765625
-0.326	2.505859375
-0.325	2.50537109375
-0.324	2.5048828125
-0.323	2.50537109375
-0.322	2.5048828125
-0.321	2.50439453125
-0.32	2.5048828125
-0.319	2.50439453125
-0.318	2.50390625
-0.317	2.50439453125
-0.316	2.50390625
-0.315	2.50341796875
-0.314	2.50390625
-0.313	2.50341796875
-0.312	2.50390625
-0.311	2.50341796875
-0.31	2.5029296875
-0.309	2.50341796875
-0.308	2.5029296875
-0.307	2.50341796875
-0.306	2.5029296875
-0.305	2.50341796875
-0.304	2.5029296875
-0.303	2.50341796875
-0.302	2.5029296875
-0.301	2.50341796875
-0.3	2.5029296875
-0.299	2.50341796875
-0.298	2.5029296875
-0.297	2.50341796875
-0.296	2.5029296875
-0.295	2.50341796875
-0.294	2.5029296875
-0.293	2.50341796875
-0.292	2.50390625
-0.291	2.50341796875
-0.29	2.50390625
-0.289	2.50341796875
-0.288	2.50390625
-0.287	2.50439453125
-0.286	2.50390625
-0.285	2.50439453125
-0.284	2.5048828125
-0.283	2.50439453125
-0.282	2.5048828125
-0.281	2.50537109375
-0.28	2.5048828125
-0.279	2.50537109375
-0.278	2.505859375
-0.277	2.50634765625
-0.276	2.505859375
-0.275	2.50634765625
-0.274	2.5068359375
-0.273	2.50732421875
-0.272	2.5078125
-0.271	2.50732421875
-0.27	2.5078125
-0.269	2.50830078125
-0.268	2.5087890625
-0.267	2.50927734375
-0.266	2.509765625
-0.265	2.51025390625
-0.264	2.509765625
-0.263	2.51025390625
-0.262	2.5107421875
-0.261	2.51123046875
-0.26	2.51171875
-0.259	2.51220703125
-0.258	2.5126953125
-0.257	2.51318359375
-0.256	2.513671875
-0.255	2.51416015625
-0.254	2.5146484375
-0.253	2.51513671875
-0.252	2.515625
-0.251	2.51611328125
-0.25	2.5166015625
-0.249	2.51708984375
-0.248	2.517578125
-0.247	2.51904296875
-0.246	2.51953125
-0.245	2.52001953125
-0.244	2.5205078125
-0.243	2.52099609375
-0.242	2.521484375
-0.241	2.52294921875
-0.24	2.5234375
-0.239	2.52392578125
-0.238	2.5244140625
-0.237	2.52490234375
-0.236	2.5263671875
-0.235	2.52685546875
-0.234	2.52734375
-0.233	2.52880859375
-0.232	2.529296875
-0.231	2.52978515625
-0.23	2.53125
-0.229	2.53173828125
-0.228	2.5322265625
-0.227	2.53369140625
-0.226	2.5341796875
-0.225	2.53564453125
-0.224	2.5361328125
-0.223	2.53662109375
-0.222	2.5380859375
-0.221	2.53857421875
-0.22	2.5400390625
-0.219	2.54052734375
-0.218	2.5419921875
-0.217	2.54345703125
-0.216	2.5439453125
-0.215	2.54541015625
-0.214	2.5458984375
-0.213	2.54736328125
-0.212	2.548828125
-0.211	2.54931640625
-0.21	2.55078125
-0.209	2.55224609375
-0.208	2.552734375
-0.207	2.55419921875
-0.206	2.5556640625
-0.205	2.55712890625
-0.204	2.5576171875
-0.203	2.55908203125
-0.202	2.560546875
-0.201	2.56201171875
-0.2	2.5634765625
-0.199	2.56494140625
-0.198	2.5654296875
-0.197	2.56689453125
-0.196	2.568359375
-0.195	2.56982421875
-0.194	2.5712890625
-0.193	2.57275390625
-0.192	2.57421875
-0.191	2.57568359375
-0.19	2.5771484375
-0.189	2.57958984375
-0.188	2.5810546875
-0.187	2.58251953125
-0.186	2.583984375
-0.185	2.58544921875
-0.184	2.5869140625
-0.183	2.58935546875
-0.182	2.5908203125
-0.181	2.59228515625
-0.18	2.59375
-0.179	2.59619140625
-0.178	2.59765625
-0.177	2.59912109375
-0.176	2.6015625
-0.175	2.60302734375
-0.174	2.60546875
-0.173	2.60693359375
-0.172	2.609375
-0.171	2.61083984375
-0.17	2.61328125
-0.169	2.61474609375
-0.168	2.6171875
-0.167	2.61865234375
-0.166	2.62109375
-0.165	2.62353515625
-0.164	2.625
-0.163	2.62744140625
-0.162	2.6298828125
-0.161	2.63232421875
-0.16	2.634765625
-0.159	2.63623046875
-0.158	2.638671875
-0.157	2.64111328125
-0.156	2.6435546875
-0.155	2.64599609375
-0.154	2.6484375
-0.153	2.65087890625
-0.152	2.6533203125
-0.151	2.65673828125
-0.15	2.6591796875
-0.149	2.66162109375
-0.148	2.6640625
-0.147	2.66650390625
-0.146	2.669921875
-0.145	2.67236328125
-0.144	2.6748046875
-0.143	2.67724609375
-0.142	2.6796875
-0.141	2.68212890625
-0.14	2.6845703125
-0.139	2.68701171875
-0.138	2.689453125
-0.137	2.69189453125
-0.136	2.6943359375
-0.135	2.69677734375
-0.134	2.69921875
-0.133	2.70166015625
-0.132	2.7041015625
-0.131	2.70654296875
-0.13	2.7099609375
-0.129	2.71240234375
-0.128	2.71484375
-0.127	2.71728515625
-0.126	2.720703125
-0.125	2.72314453125
-0.124	2.7265625
-0.123	2.72900390625
-0.122	2.732421875
-0.121	2.73486328125
-0.12	2.73828125
-0.119	2.74169921875
-0.118	2.744140625
-0.117	2.74755859375
-0.116	2.7509765625
-0.115	2.75439453125
-0.114	2.7578125
-0.113	2.76123046875
-0.112	2.7646484375
-0.111	2.76806640625
-0.11	2.771484375
-0.109	2.77490234375
-0.108	2.779296875
-0.107	2.78271484375
-0.106	2.7861328125
-0.105	2.79052734375
-0.104	2.7939453125
-0.103	2.79833984375
-0.102	2.8017578125
-0.101	2.80615234375
-0.1	2.810546875
-0.099	2.81396484375
-0.098	2.818359375
-0.097	2.82275390625
-0.096	2.8271484375
-0.095	2.83154296875
-0.094	2.8369140625
-0.093	2.84130859375
-0.092	2.845703125
-0.091	2.85009765625
-0.09	2.85546875
-0.089	2.86083984375
-0.088	2.865234375
-0.087	2.87060546875
-0.086	2.8759765625
-0.085	2.88134765625
-0.084	2.88671875
-0.083	2.89208984375
-0.082	2.8974609375
-0.081	2.90283203125
-0.08	2.9091796875
-0.0790000000000001	2.91455078125
-0.0780000000000001	2.9208984375
-0.0770000000000001	2.92626953125
-0.0760000000000001	2.9326171875
-0.0750000000000001	2.93896484375
-0.0740000000000001	2.9453125
-0.0730000000000001	2.95263671875
-0.0720000000000001	2.958984375
-0.0710000000000001	2.96533203125
-0.0700000000000001	2.97265625
-0.0690000000000001	2.97998046875
-0.0680000000000001	2.9873046875
-0.0670000000000001	2.99462890625
-0.0660000000000001	3.001953125
-0.0650000000000001	3.00927734375
-0.0640000000000001	3.017578125
-0.0630000000000001	3.02587890625
-0.0620000000000001	3.033203125
-0.0610000000000001	3.04150390625
-0.0600000000000001	3.05078125
-0.0590000000000001	3.05908203125
-0.0580000000000001	3.068359375
-0.0570000000000001	3.07763671875
-0.056	3.0869140625
-0.055	3.09619140625
-0.054	3.1064453125
-0.053	3.11572265625
-0.052	3.1259765625
-0.051	3.13720703125
-0.05	3.1474609375
-0.049	3.15869140625
-0.048	3.169921875
-0.047	3.18212890625
-0.046	3.1943359375
-0.045	3.20654296875
-0.044	3.21875
-0.043	3.23193359375
-0.042	3.2451171875
-0.041	3.25927734375
-0.04	3.2734375
-0.039	3.28857421875
-0.038	3.3037109375
-0.037	3.31884765625
-0.036	3.3349609375
-0.035	3.35205078125
-0.034	3.369140625
-0.033	3.38720703125
-0.032	3.40625
-0.031	3.42529296875
-0.03	3.4462890625
-0.029	3.46533203125
-0.028	3.484375
-0.027	3.50537109375
-0.026	3.5263671875
-0.025	3.54833984375
-0.024	3.5712890625
-0.023	3.59521484375
-0.022	3.62109375
-0.021	3.64794921875
-0.02	3.67578125
-0.019	3.70654296875
-0.018	3.73828125
-0.017	3.77197265625
-0.016	3.80859375
-0.015	3.84814453125
-0.014	3.890625
-0.013	3.93603515625
-0.012	3.986328125
-0.011	4.04052734375
-0.01	4.1015625
-0.00900000000000001	4.16943359375
-0.00800000000000001	4.24609375
-0.00700000000000001	4.33447265625
-0.00600000000000001	4.4384765625
-0.005	4.56298828125
-0.004	4.716796875
-0.003	4.90478515625
-0.002	5.17578125
-0.001	5.65966796875
0	1000
0.001	5.6650390625
0.002	5.16943359375
0.003	4.8818359375
0.004	4.68212890625
0.005	4.5302734375
0.00600000000000001	4.40771484375
0.00700000000000001	4.3046875
0.0079999999999999	4.21630859375
0.0089999999999999	4.138671875
0.0099999999999999	4.06982421875
0.0109999999999999	4.0087890625
0.0119999999999999	3.94775390625
0.0129999999999999	3.890625
0.0139999999999999	3.83837890625
0.0149999999999999	3.7890625
0.0159999999999999	3.74365234375
0.0169999999999999	3.701171875
0.0179999999999999	3.66162109375
0.0189999999999999	3.6240234375
0.0199999999999999	3.58837890625
0.0209999999999999	3.5546875
0.0219999999999999	3.52294921875
0.0229999999999999	3.4921875
0.0239999999999999	3.46240234375
0.0249999999999999	3.4345703125
0.0259999999999999	3.40771484375
0.0269999999999999	3.3818359375
0.0279999999999999	3.35693359375
0.0289999999999999	3.3330078125
0.0299999999999999	3.31005859375
0.0309999999999999	3.2880859375
0.0319999999999999	3.26611328125
0.0329999999999999	3.2451171875
0.0339999999999999	3.22509765625
0.0349999999999999	3.205078125
0.0359999999999999	3.18603515625
0.0369999999999999	3.1669921875
0.0379999999999999	3.14892578125
0.0389999999999999	3.1318359375
0.0399999999999999	3.11474609375
0.0409999999999999	3.09765625
0.0419999999999999	3.08154296875
0.0429999999999999	3.0654296875
0.0439999999999999	3.04931640625
0.0449999999999999	3.0341796875
0.0459999999999999	3.02001953125
0.0469999999999999	3.0048828125
0.0479999999999999	2.99072265625
0.0489999999999999	2.9765625
0.0499999999999999	2.96337890625
0.0509999999999999	2.9501953125
0.0519999999999999	2.93701171875
0.0529999999999999	2.923828125
0.0539999999999999	2.91064453125
0.0549999999999999	2.8984375
0.0559999999999999	2.88623046875
0.0569999999999999	2.8740234375
0.0579999999999999	2.85986328125
0.0589999999999999	2.8466796875
0.0599999999999999	2.83447265625
0.0609999999999999	2.8212890625
0.0619999999999999	2.80908203125
0.0629999999999999	2.796875
0.0639999999999999	2.78466796875
0.0649999999999999	2.7724609375
0.0659999999999999	2.76123046875
0.0669999999999999	2.75
0.0679999999999999	2.73779296875
0.069	2.7265625
0.07	2.71630859375
0.071	2.705078125
0.072	2.69482421875
0.073	2.68359375
0.074	2.67333984375
0.075	2.6630859375
0.076	2.65283203125
0.077	2.642578125
0.078	2.63330078125
0.079	2.623046875
0.08	2.61376953125
0.081	2.6044921875
0.082	2.59521484375
0.083	2.5859375
0.084	2.57666015625
0.085	2.5673828125
0.086	2.55810546875
0.087	2.5498046875
0.088	2.54052734375
0.089	2.5322265625
0.09	2.52392578125
0.091	2.5146484375
0.092	2.50634765625
0.093	2.498046875
0.094	2.48974609375
0.095	2.482421875
0.096	2.47412109375
0.097	2.4658203125
0.098	2.45849609375
0.099	2.4501953125
0.1	2.44287109375
0.101	2.435546875
0.102	2.42724609375
0.103	2.419921875
0.104	2.41259765625
0.105	2.4052734375
0.106	2.39794921875
0.107	2.390625
0.108	2.38330078125
0.109	2.376953125
0.11	2.36962890625
0.111	2.3623046875
0.112	2.35595703125
0.113	2.3486328125
0.114	2.34228515625
0.115	2.3349609375
0.116	2.32861328125
0.117	2.322265625
0.118	2.31591796875
0.119	2.30859375
0.12	2.30224609375
0.121	2.2958984375
0.122	2.28955078125
0.123	2.283203125
0.124	2.27783203125
0.125	2.271484375
0.126	2.26513671875
0.127	2.2587890625
0.128	2.25244140625
0.129	2.2470703125
0.13	2.24072265625
0.131	2.2353515625
0.132	2.22900390625
0.133	2.2236328125
0.134	2.21728515625
0.135	2.2119140625
0.136	2.20556640625
0.137	2.2001953125
0.138	2.19482421875
0.139	2.189453125
0.14	2.18408203125
0.141	2.177734375
0.142	2.17236328125
0.143	2.1669921875
0.144	2.16162109375
0.145	2.15625
0.146	2.15087890625
0.147	2.1455078125
0.148	2.14013671875
0.149	2.1357421875
0.15	2.13037109375
0.151	2.125
0.152	2.11962890625
0.153	2.115234375
0.154	2.10986328125
0.155	2.1044921875
0.156	2.10009765625
0.157	2.0947265625
0.158	2.08935546875
0.159	2.0849609375
0.16	2.07958984375
0.161	2.0751953125
0.162	2.06982421875
0.163	2.0654296875
0.164	2.06103515625
0.165	2.0556640625
0.166	2.05126953125
0.167	2.046875
0.168	2.04150390625
0.169	2.037109375
0.17	2.03271484375
0.171	2.0283203125
0.172	2.02294921875
0.173	2.017578125
0.174	2.01220703125
0.175	2.0068359375
0.176	2.00146484375
0.177	1.9970703125
0.178	1.99169921875
0.179	1.986328125
0.18	1.98095703125
0.181	1.9765625
0.182	1.97119140625
0.183	1.9658203125
0.184	1.96142578125
0.185	1.9560546875
0.186	1.95166015625
0.187	1.9462890625
0.188	1.94189453125
0.189	1.9365234375
0.19	1.93212890625
0.191	1.927734375
0.192	1.92236328125
0.193	1.91796875
0.194	1.91357421875
0.195	1.908203125
0.196	1.90380859375
0.197	1.8994140625
0.198	1.89501953125
0.199	1.8896484375
0.2	1.88525390625
0.201	1.880859375
0.202	1.87646484375
0.203	1.8720703125
0.204	1.86767578125
0.205	1.86328125
0.206	1.85888671875
0.207	1.8544921875
0.208	1.85009765625
0.209	1.845703125
0.21	1.84130859375
0.211	1.8369140625
0.212	1.83251953125
0.213	1.828125
0.214	1.82470703125
0.215	1.8203125
0.216	1.81591796875
0.217	1.8115234375
0.218	1.80712890625
0.219	1.8037109375
0.22	1.79931640625
0.221	1.794921875
0.222	1.79150390625
0.223	1.787109375
0.224	1.78271484375
0.225	1.779296875
0.226	1.77490234375
0.227	1.771484375
0.228	1.76708984375
0.229	1.763671875
0.23	1.75927734375
0.231	1.755859375
0.232	1.75146484375
0.233	1.748046875
0.234	1.74365234375
0.235	1.740234375
0.236	1.73583984375
0.237	1.732421875
0.238	1.72900390625
0.239	1.724609375
0.24	1.72119140625
0.241	1.7177734375
0.242	1.71337890625
0.243	1.7099609375
0.244	1.70654296875
0.245	1.703125
0.246	1.69873046875
0.247	1.6953125
0.248	1.69189453125
0.249	1.6884765625
0.25	1.68505859375
0.251	1.6806640625
0.252	1.67724609375
0.253	1.673828125
0.254	1.67041015625
0.255	1.6669921875
0.256	1.66357421875
0.257	1.66015625
0.258	1.65673828125
0.259	1.6533203125
0.26	1.64990234375
0.261	1.646484375
0.262	1.64306640625
0.263	1.6396484375
0.264	1.63623046875
0.265	1.6328125
0.266	1.62939453125
0.267	1.6259765625
0.268	1.62255859375
0.269	1.619140625
0.27	1.61572265625
0.271	1.6123046875
0.272	1.60986328125
0.273	1.6064453125
0.274	1.60302734375
0.275	1.599609375
0.276	1.59619140625
0.277	1.59375
0.278	1.59033203125
0.279	1.5869140625
0.28	1.58349609375
0.281	1.5810546875
0.282	1.57763671875
0.283	1.57421875
0.284	1.57080078125
0.285	1.568359375
0.286	1.56494140625
0.287	1.5615234375
0.288	1.55908203125
0.289	1.5556640625
0.29	1.55224609375
0.291	1.5498046875
0.292	1.54638671875
0.293	1.5439453125
0.294	1.54052734375
0.295	1.537109375
0.296	1.53466796875
0.297	1.53125
0.298	1.52880859375
0.299	1.525390625
0.3	1.52294921875
0.301	1.51953125
0.302	1.51708984375
0.303	1.513671875
0.304	1.51123046875
0.305	1.5078125
0.306	1.50537109375
0.307	1.5029296875
0.308	1.49951171875
0.309	1.4970703125
0.31	1.49365234375
0.311	1.4912109375
0.312	1.48779296875
0.313	1.4853515625
0.314	1.48291015625
0.315	1.4794921875
0.316	1.47705078125
0.317	1.474609375
0.318	1.47119140625
0.319	1.46875
0.32	1.46630859375
0.321	1.462890625
0.322	1.46044921875
0.323	1.4580078125
0.324	1.45556640625
0.325	1.4521484375
0.326	1.44970703125
0.327	1.447265625
0.328	1.44482421875
0.329	1.44140625
0.33	1.43896484375
0.331	1.4365234375
0.332	1.43408203125
0.333	1.431640625
0.334	1.42822265625
0.335	1.42578125
0.336	1.42333984375
0.337	1.4208984375
0.338	1.41845703125
0.339	1.416015625
0.34	1.41259765625
0.341	1.41015625
0.342	1.40771484375
0.343	1.4052734375
0.344	1.40283203125
0.345	1.400390625
0.346	1.39697265625
0.347	1.3935546875
0.348	1.39111328125
0.349	1.3876953125
0.35	1.38427734375
0.351	1.3818359375
0.352	1.37841796875
0.353	1.375
0.354	1.37255859375
0.355	1.369140625
0.356	1.36572265625
0.357	1.36328125
0.358	1.35986328125
0.359	1.357421875
0.36	1.35400390625
0.361	1.3515625
0.362	1.34814453125
0.363	1.3447265625
0.364	1.34228515625
0.365	1.3388671875
0.366	1.33642578125
0.367	1.3330078125
0.368	1.33056640625
0.369	1.328125
0.37	1.32470703125
0.371	1.322265625
0.372	1.31884765625
0.373	1.31640625
0.374	1.31298828125
0.375	1.310546875
0.376	1.30810546875
0.377	1.3046875
0.378	1.30224609375
0.379	1.2998046875
0.38	1.29638671875
0.381	1.2939453125
0.382	1.29150390625
0.383	1.2880859375
0.384	1.28564453125
0.385	1.283203125
0.386	1.28076171875
0.387	1.27734375
0.388	1.27490234375
0.389	1.2724609375
0.39	1.27001953125
0.391	1.2666015625
0.392	1.26416015625
0.393	1.26171875
0.394	1.25927734375
0.395	1.2568359375
0.396	1.25341796875
0.397	1.2509765625
0.398	1.24853515625
0.399	1.24609375
0.4	1.24365234375
0.401	1.2412109375
0.402	1.23876953125
0.403	1.236328125
0.404	1.23388671875
0.405	1.23046875
0.406	1.22802734375
0.407	1.2255859375
0.408	1.22314453125
0.409	1.220703125
0.41	1.21826171875
0.411	1.2158203125
0.412	1.21337890625
0.413	1.2109375
0.414	1.20849609375
0.415	1.2060546875
0.416	1.20361328125
0.417	1.201171875
0.418	1.19873046875
0.419	1.1962890625
0.42	1.19482421875
0.421	1.1923828125
0.422	1.18994140625
0.423	1.1875
0.424	1.18505859375
0.425	1.1826171875
0.426	1.18017578125
0.427	1.177734375
0.428	1.17529296875
0.429	1.173828125
0.43	1.17138671875
0.431	1.1689453125
0.432	1.16650390625
0.433	1.1640625
0.434	1.16162109375
0.435	1.16015625
0.436	1.15771484375
0.437	1.1552734375
0.438	1.15283203125
0.439	1.150390625
0.44	1.14892578125
0.441	1.146484375
0.442	1.14404296875
0.443	1.1416015625
0.444	1.14013671875
0.445	1.1376953125
0.446	1.13525390625
0.447	1.1328125
0.448	1.13134765625
0.449	1.12890625
0.45	1.12646484375
0.451	1.125
0.452	1.12255859375
0.453	1.1201171875
0.454	1.11865234375
0.455	1.1162109375
0.456	1.11376953125
0.457	1.1123046875
0.458	1.10986328125
0.459	1.107421875
0.46	1.10595703125
0.461	1.103515625
0.462	1.10205078125
0.463	1.099609375
0.464	1.09716796875
0.465	1.095703125
0.466	1.09326171875
0.467	1.091796875
0.468	1.08935546875
0.469	1.087890625
0.47	1.08544921875
0.471	1.083984375
0.472	1.08154296875
0.473	1.0791015625
0.474	1.07763671875
0.475	1.0751953125
0.476	1.07373046875
0.477	1.0712890625
0.478	1.06982421875
0.479	1.0673828125
0.48	1.06591796875
0.481	1.0634765625
0.482	1.06201171875
0.483	1.060546875
0.484	1.05810546875
0.485	1.056640625
0.486	1.05419921875
0.487	1.052734375
0.488	1.05029296875
0.489	1.048828125
0.49	1.04638671875
0.491	1.044921875
0.492	1.04345703125
0.493	1.041015625
0.494	1.03955078125
0.495	1.037109375
0.496	1.03564453125
0.497	1.0341796875
0.498	1.03173828125
0.499	1.0302734375
0.5	1.02880859375
0.501	1.0263671875
0.502	1.02490234375
0.503	1.0224609375
0.504	1.02099609375
0.505	1.01953125
0.506	1.01708984375
0.507	1.015625
0.508	1.01416015625
0.509	1.0126953125
0.51	1.01025390625
0.511	1.0087890625
0.512	1.00732421875
0.513	1.0048828125
0.514	1.00341796875
0.515	1.001953125
0.516	1.00048828125
0.517	0.998046875
0.518	0.99658203125
0.519	0.9951171875
0.52	0.99267578125
0.521	0.9912109375
0.522	0.98974609375
0.523	0.98828125
0.524	0.98681640625
0.525	0.984375
0.526	0.98291015625
0.527	0.9814453125
0.528	0.97998046875
0.529	0.9775390625
0.53	0.97607421875
0.531	0.974609375
0.532	0.97314453125
0.533	0.9716796875
0.534	0.96923828125
0.535	0.9677734375
0.536	0.96630859375
0.537	0.96484375
0.538	0.96337890625
0.539	0.9619140625
0.54	0.96044921875
0.541	0.9580078125
0.542	0.95654296875
0.543	0.955078125
0.544	0.95361328125
0.545	0.9521484375
0.546	0.95068359375
0.547	0.94921875
0.548	0.94677734375
0.549	0.9453125
0.55	0.94384765625
0.551	0.9423828125
0.552	0.94091796875
0.553	0.939453125
0.554	0.93798828125
0.555	0.9365234375
0.556	0.93505859375
0.557	0.93359375
0.558	0.93212890625
0.559	0.9306640625
0.56	0.92822265625
0.561	0.9267578125
0.562	0.92529296875
0.563	0.923828125
0.564	0.92236328125
0.565	0.9208984375
0.566	0.91943359375
0.567	0.91796875
0.568	0.91650390625
0.569	0.9150390625
0.57	0.91357421875
0.571	0.912109375
0.572	0.91064453125
0.573	0.9091796875
0.574	0.90771484375
0.575	0.90625
0.576	0.90478515625
0.577	0.9033203125
0.578	0.90185546875
0.579	0.900390625
0.58	0.89892578125
0.581	0.8974609375
0.582	0.89599609375
0.583	0.89453125
0.584	0.89306640625
0.585	0.8916015625
0.586	0.89013671875
0.587	0.8896484375
0.588	0.88818359375
0.589	0.88671875
0.59	0.88525390625
0.591	0.8837890625
0.592	0.88232421875
0.593	0.880859375
0.594	0.87939453125
0.595	0.8779296875
0.596	0.87646484375
0.597	0.875
0.598	0.87353515625
0.599	0.8720703125
0.6	0.87158203125
0.601	0.8701171875
0.602	0.86865234375
0.603	0.8671875
0.604	0.86572265625
0.605	0.8642578125
0.606	0.86279296875
0.607	0.861328125
0.608	0.86083984375
0.609	0.859375
0.61	0.85791015625
0.611	0.8564453125
0.612	0.85498046875
0.613	0.853515625
0.614	0.85205078125
0.615	0.8515625
0.616	0.85009765625
0.617	0.8486328125
0.618	0.84716796875
0.619	0.845703125
0.62	0.84423828125
0.621	0.84375
0.622	0.84228515625
0.623	0.8408203125
0.624	0.83935546875
0.625	0.837890625
0.626	0.83740234375
0.627	0.8359375
0.628	0.83447265625
0.629	0.8330078125
0.63	0.83154296875
0.631	0.8310546875
0.632	0.82958984375
0.633	0.828125
0.634	0.82666015625
0.635	0.8251953125
0.636	0.82470703125
0.637	0.8232421875
0.638	0.82177734375
0.639	0.8203125
0.64	0.81982421875
0.641	0.818359375
0.642	0.81689453125
0.643	0.8154296875
0.644	0.81494140625
0.645	0.8134765625
0.646	0.81201171875
0.647	0.810546875
0.648	0.81005859375
0.649	0.80859375
0.65	0.80712890625
0.651	0.806640625
0.652	0.80517578125
0.653	0.8037109375
0.654	0.80224609375
0.655	0.8017578125
0.656	0.80029296875
0.657	0.798828125
0.658	0.79833984375
0.659	0.796875
0.66	0.79541015625
0.661	0.7939453125
0.662	0.79345703125
0.663	0.7919921875
0.664	0.79052734375
0.665	0.7900390625
0.666	0.78857421875
0.667	0.787109375
0.668	0.78662109375
0.669	0.78515625
0.67	0.78369140625
0.671	0.783203125
0.672	0.78173828125
0.673	0.7802734375
0.674	0.77978515625
0.675	0.7783203125
0.676	0.77685546875
0.677	0.7763671875
0.678	0.77490234375
0.679	0.7734375
0.68	0.77294921875
0.681	0.771484375
0.682	0.77099609375
0.683	0.76953125
0.684	0.76806640625
0.685	0.767578125
0.686	0.76611328125
0.687	0.7646484375
0.688	0.76416015625
0.689	0.7626953125
0.69	0.76220703125
0.691	0.7607421875
0.692	0.75927734375
0.693	0.7587890625
0.694	0.75732421875
0.695	0.7568359375
0.696	0.75537109375
0.697	0.75390625
0.698	0.75341796875
0.699	0.751953125
0.7	0.75146484375
0.701	0.75
0.702	0.74853515625
0.703	0.748046875
0.704	0.74658203125
0.705	0.74609375
0.706	0.74462890625
0.707	0.744140625
0.708	0.74267578125
0.709	0.7412109375
0.71	0.74072265625
0.711	0.7392578125
0.712	0.73876953125
0.713	0.7373046875
0.714	0.73681640625
0.715	0.7353515625
0.716	0.73486328125
0.717	0.7333984375
0.718	0.73193359375
0.719	0.7314453125
0.72	0.72998046875
0.721	0.7294921875
0.722	0.72802734375
0.723	0.7275390625
0.724	0.72607421875
0.725	0.7255859375
0.726	0.72412109375
0.727	0.7236328125
0.728	0.72216796875
0.729	0.7216796875
0.73	0.72021484375
0.731	0.7197265625
0.732	0.71826171875
0.733	0.7177734375
0.734	0.71630859375
0.735	0.7158203125
0.736	0.71435546875
0.737	0.7138671875
0.738	0.71240234375
0.739	0.7119140625
0.74	0.71044921875
0.741	0.7099609375
0.742	0.70849609375
0.743	0.7080078125
0.744	0.70654296875
0.745	0.7060546875
0.746	0.70458984375
0.747	0.7041015625
0.748	0.70263671875
0.749	0.7021484375
0.75	0.70068359375
0.751	0.7001953125
0.752	0.69873046875
0.753	0.6982421875
0.754	0.69677734375
0.755	0.6962890625
0.756	0.69580078125
0.757	0.6943359375
0.758	0.69384765625
0.759	0.6923828125
0.76	0.69189453125
0.761	0.6904296875
0.762	0.68994140625
0.763	0.6884765625
0.764	0.68798828125
0.765	0.6875
0.766	0.68603515625
0.767	0.685546875
0.768	0.68408203125
0.769	0.68359375
0.77	0.68212890625
0.771	0.681640625
0.772	0.68115234375
0.773	0.6796875
0.774	0.67919921875
0.775	0.677734375
0.776	0.67724609375
0.777	0.67578125
0.778	0.67529296875
0.779	0.6748046875
0.78	0.67333984375
0.781	0.6728515625
0.782	0.67138671875
0.783	0.6708984375
0.784	0.67041015625
0.785	0.6689453125
0.786	0.66845703125
0.787	0.6669921875
0.788	0.66650390625
0.789	0.666015625
0.79	0.66455078125
0.791	0.6640625
0.792	0.66259765625
0.793	0.662109375
0.794	0.66162109375
0.795	0.66015625
0.796	0.65966796875
0.797	0.6591796875
0.798	0.65771484375
0.799	0.6572265625
0.8	0.65576171875
0.801	0.6552734375
0.802	0.65478515625
0.803	0.6533203125
0.804	0.65283203125
0.805	0.65234375
0.806	0.65087890625
0.807	0.650390625
0.808	0.64990234375
0.809	0.6484375
0.81	0.64794921875
0.811	0.646484375
0.812	0.64599609375
0.813	0.6455078125
0.814	0.64404296875
0.815	0.6435546875
0.816	0.64306640625
0.817	0.6416015625
0.818	0.64111328125
0.819	0.640625
0.82	0.63916015625
0.821	0.638671875
0.822	0.63818359375
0.823	0.63671875
0.824	0.63623046875
0.825	0.6357421875
0.826	0.63427734375
0.827	0.6337890625
0.828	0.63330078125
0.829	0.6318359375
0.83	0.63134765625
0.831	0.630859375
0.832	0.63037109375
0.833	0.62890625
0.834	0.62841796875
0.835	0.6279296875
0.836	0.62646484375
0.837	0.6259765625
0.838	0.62548828125
0.839	0.6240234375
0.84	0.62353515625
1000	-1
7.99951171875	-0.999
7.486328125	-0.998
7.14697265625	-0.997
6.900390625	-0.996
6.71240234375	-0.995
6.560546875	-0.994
6.43310546875	-0.993
6.32421875	-0.992
6.22802734375	-0.991
6.1435546875	-0.99
6.06689453125	-0.989
5.9970703125	-0.988
5.93310546875	-0.987
5.8740234375	-0.986
5.81884765625	-0.985
5.7685546875	-0.984
5.72021484375	-0.983
5.67578125	-0.982
5.63232421875	-0.981
5.587890625	-0.98
5.54541015625	-0.979
5.5048828125	-0.978
5.46630859375	-0.977
5.4296875	-0.976
5.39501953125	-0.975
5.3603515625	-0.974
5.32861328125	-0.973
5.296875	-0.972
5.26708984375	-0.971
5.23828125	-0.97
5.20947265625	-0.969
5.1826171875	-0.968
5.15673828125	-0.967
5.130859375	-0.966
5.10595703125	-0.965
5.08203125	-0.964
5.05908203125	-0.963
5.0361328125	-0.962
5.01416015625	-0.961
4.9921875	-0.96
4.97216796875	-0.959
4.951171875	-0.958
4.93115234375	-0.957
4.912109375	-0.956
4.89306640625	-0.955
4.8740234375	-0.954
4.85595703125	-0.953
4.837890625	-0.952
4.82080078125	-0.951
4.8037109375	-0.95
4.78662109375	-0.949
4.7705078125	-0.948
4.75439453125	-0.947
4.73828125	-0.946
4.72314453125	-0.945
4.7080078125	-0.944
4.69287109375	-0.943
4.677734375	-0.942
4.66357421875	-0.941
4.6494140625	-0.94
4.63525390625	-0.939
4.6220703125	-0.938
4.60791015625	-0.937
4.5947265625	-0.936
4.58154296875	-0.935
4.5693359375	-0.934
4.55615234375	-0.933
4.5439453125	-0.932
4.53173828125	-0.931
4.51953125	-0.93
4.50732421875	-0.929
4.4951171875	-0.928
4.48388671875	-0.927
4.47265625	-0.926
4.46044921875	-0.925
4.44921875	-0.924
4.43896484375	-0.923
4.427734375	-0.922
4.41650390625	-0.921
4.40625	-0.92
4.39599609375	-0.919
4.3857421875	-0.918
4.37548828125	-0.917
4.365234375	-0.916
4.35498046875	-0.915
4.3447265625	-0.914
4.33544921875	-0.913
4.3251953125	-0.912
4.31396484375	-0.911
4.302734375	-0.91
4.29248046875	-0.909
4.2822265625	-0.908
4.27197265625	-0.907
4.2607421875	-0.906
4.25048828125	-0.905
4.2412109375	-0.904
4.23095703125	-0.903
4.220703125	-0.902
4.21142578125	-0.901
4.201171875	-0.9
4.19189453125	-0.899
4.1826171875	-0.898
4.17333984375	-0.897
4.1640625	-0.896
4.15478515625	-0.895
4.1455078125	-0.894
4.13623046875	-0.893
4.126953125	-0.892
4.11865234375	-0.891
4.109375	-0.89
4.10107421875	-0.889
4.0927734375	-0.888
4.08349609375	-0.887
4.0751953125	-0.886
4.06689453125	-0.885
4.05859375	-0.884
4.05029296875	-0.883
4.0419921875	-0.882
4.03369140625	-0.881
4.0263671875	-0.88
4.01806640625	-0.879
4.009765625	-0.878
4.00244140625	-0.877
3.994140625	-0.876
3.98681640625	-0.875
3.9794921875	-0.874
3.97119140625	-0.873
3.9638671875	-0.872
3.95654296875	-0.871
3.94921875	-0.87
3.94189453125	-0.869
3.9345703125	-0.868
3.92724609375	-0.867
3.919921875	-0.866
3.91259765625	-0.865
3.90625	-0.864
3.89892578125	-0.863
3.8916015625	-0.862
3.88525390625	-0.861
3.8779296875	-0.86
3.87158203125	-0.859
3.8642578125	-0.858
3.85791015625	-0.857
3.8505859375	-0.856
3.84423828125	-0.855
3.837890625	-0.854
3.83154296875	-0.853
3.8251953125	-0.852
3.81787109375	-0.851
3.8115234375	-0.85
3.80517578125	-0.849
3.798828125	-0.848
3.79248046875	-0.847
3.787109375	-0.846
3.78076171875	-0.845
3.7744140625	-0.844
3.76806640625	-0.843
3.76171875	-0.842
3.75634765625	-0.841
3.75	-0.84
3.74462890625	-0.839
3.73828125	-0.838
3.73193359375	-0.837
3.7265625	-0.836
3.72119140625	-0.835
3.71484375	-0.834
3.70947265625	-0.833
3.703125	-0.832
3.69775390625	-0.831
3.6923828125	-0.83
3.68701171875	-0.829
3.6806640625	-0.828
3.67529296875	-0.827
3.669921875	-0.826
3.66455078125	-0.825
3.6591796875	-0.824
3.65380859375	-0.823
3.6484375	-0.822
3.64306640625	-0.821
3.6376953125	-0.82
3.63232421875	-0.819
3.626953125	-0.818
3.62158203125	-0.817
3.6171875	-0.816
3.61181640625	-0.815
3.6064453125	-0.814
3.60107421875	-0.813
3.5966796875	-0.812
3.59130859375	-0.811
3.5859375	-0.81
3.58154296875	-0.809
3.576171875	-0.808
3.57177734375	-0.807
3.56640625	-0.806
3.56103515625	-0.805
3.556640625	-0.804
3.55224609375	-0.803
3.546875	-0.802
3.54248046875	-0.801
3.537109375	-0.8
3.53271484375	-0.799
3.5283203125	-0.798
3.52294921875	-0.797
3.5185546875	-0.796
3.51416015625	-0.795
3.509765625	-0.794
3.50439453125	-0.793
3.5	-0.792
3.49560546875	-0.791
3.4912109375	-0.79
3.48681640625	-0.789
3.482421875	-0.788
3.47802734375	-0.787
3.4736328125	-0.786
3.46923828125	-0.785
3.46484375	-0.784
3.46044921875	-0.783
3.4560546875	-0.782
3.45166015625	-0.781
3.447265625	-0.78
3.44287109375	-0.779
3.4384765625	-0.778
3.43408203125	-0.777
3.4296875	-0.776
3.42626953125	-0.775
3.421875	-0.774
3.41748046875	-0.773
3.4130859375	-0.772
3.40966796875	-0.771
3.4052734375	-0.77
3.40087890625	-0.769
3.3974609375	-0.768
3.39306640625	-0.767
3.388671875	-0.766
3.38525390625	-0.765
3.380859375	-0.764
3.37646484375	-0.763
3.373046875	-0.762
3.36865234375	-0.761
3.365234375	-0.76
3.36083984375	-0.759
3.357421875	-0.758
3.35302734375	-0.757
3.349609375	-0.756
3.34619140625	-0.755
3.341796875	-0.754
3.33837890625	-0.753
3.333984375	-0.752
3.33056640625	-0.751
3.3271484375	-0.75
3.32275390625	-0.749
3.3193359375	-0.748
3.31591796875	-0.747
3.3115234375	-0.746
3.30810546875	-0.745
3.3046875	-0.744
3.30126953125	-0.743
3.296875	-0.742
3.29345703125	-0.741
3.2900390625	-0.74
3.28662109375	-0.739
3.2822265625	-0.738
3.27783203125	-0.737
3.2744140625	-0.736
3.27001953125	-0.735
3.265625	-0.734
3.26123046875	-0.733
3.2578125	-0.732
3.25341796875	-0.731
3.25	-0.73
3.24560546875	-0.729
3.2412109375	-0.728
3.23779296875	-0.727
3.2333984375	-0.726
3.22998046875	-0.725
3.2255859375	-0.724
3.22216796875	-0.723
3.2177734375	-0.722
3.21435546875	-0.721
3.2099609375	-0.72
3.20654296875	-0.719
3.203125	-0.718
3.19873046875	-0.717
3.1953125	-0.716
3.19189453125	-0.715
3.1875	-0.714
3.18408203125	-0.713
3.1806640625	-0.712
3.17626953125	-0.711
3.1728515625	-0.71
3.16943359375	-0.709
3.166015625	-0.708
3.16162109375	-0.707
3.158203125	-0.706
3.15478515625	-0.705
3.1513671875	-0.704
3.14794921875	-0.703
3.14453125	-0.702
3.14013671875	-0.701
3.13671875	-0.7
3.13330078125	-0.699
3.1298828125	-0.698
3.12646484375	-0.697
3.123046875	-0.696
3.11962890625	-0.695
3.1162109375	-0.694
3.11279296875	-0.693
3.109375	-0.692
3.10595703125	-0.691
3.1025390625	-0.69
3.09912109375	-0.689
3.095703125	-0.688
3.09228515625	-0.687
3.0888671875	-0.686
3.08642578125	-0.685
3.0830078125	-0.684
3.07958984375	-0.683
3.076171875	-0.682
3.07275390625	-0.681
3.0693359375	-0.68
3.06689453125	-0.679
3.0634765625	-0.678
3.06005859375	-0.677
3.056640625	-0.676
3.05419921875	-0.675
3.05078125	-0.674
3.04736328125	-0.673
3.0439453125	-0.672
3.04150390625	-0.671
3.0380859375	-0.67
3.03466796875	-0.669
3.0322265625	-0.668
3.02880859375	-0.667
3.025390625	-0.666
3.02294921875	-0.665
3.01953125	-0.664
3.01708984375	-0.663
3.013671875	-0.662
3.01123046875	-0.661
3.0078125	-0.66
3.00439453125	-0.659
3.001953125	-0.658
2.99853515625	-0.657
2.99609375	-0.656
2.99267578125	-0.655
2.990234375	-0.654
2.98779296875	-0.653
2.984375	-0.652
2.98193359375	-0.651
2.978515625	-0.65
2.97607421875	-0.649
2.97265625	-0.648
2.97021484375	-0.647
2.9677734375	-0.646
2.96435546875	-0.645
2.9619140625	-0.644
2.95947265625	-0.643
2.9560546875	-0.642
2.95361328125	-0.641
2.951171875	-0.64
2.94775390625	-0.639
2.9453125	-0.638
2.94287109375	-0.637
2.939453125	-0.636
2.93701171875	-0.635
2.9345703125	-0.634
2.93212890625	-0.633
2.9296875	-0.632
2.92626953125	-0.631
2.923828125	-0.63
2.92138671875	-0.629
2.9189453125	-0.628
2.91650390625	-0.627
2.9130859375	-0.626
2.91064453125	-0.625
2.908203125	-0.624
2.90576171875	-0.623
2.9033203125	-0.622
2.90087890625	-0.621
2.8984375	-0.62
2.89599609375	-0.619
2.8935546875	-0.618
2.89111328125	-0.617
2.8876953125	-0.616
2.88525390625	-0.615
2.8828125	-0.614
2.88037109375	-0.613
2.8779296875	-0.612
2.87548828125	-0.611
2.873046875	-0.61
2.87060546875	-0.609
2.8681640625	-0.608
2.86669921875	-0.607
2.8642578125	-0.606
2.86181640625	-0.605
2.859375	-0.604
2.85693359375	-0.603
2.8544921875	-0.602
2.85205078125	-0.601
2.849609375	-0.6
2.84716796875	-0.599
2.8447265625	-0.598
2.84228515625	-0.597
2.8408203125	-0.596
2.83837890625	-0.595
2.8359375	-0.594
2.83349609375	-0.593
2.8310546875	-0.592
2.82861328125	-0.591
2.8271484375	-0.59
2.82470703125	-0.589
2.822265625	-0.588
2.81982421875	-0.587
2.818359375	-0.586
2.81591796875	-0.585
2.8134765625	-0.584
2.81103515625	-0.583
2.8095703125	-0.582
2.80712890625	-0.581
2.8046875	-0.58
2.80322265625	-0.579
2.80078125	-0.578
2.79833984375	-0.577
2.796875	-0.576
2.79443359375	-0.575
2.7919921875	-0.574
2.79052734375	-0.573
2.7880859375	-0.572
2.78564453125	-0.571
2.7841796875	-0.57
2.78173828125	-0.569
2.7802734375	-0.568
2.77783203125	-0.567
2.775390625	-0.566
2.77392578125	-0.565
2.771484375	-0.564
2.77001953125	-0.563
2.767578125	-0.562
2.76611328125	-0.561
2.763671875	-0.56
2.76220703125	-0.559
2.759765625	-0.558
2.75830078125	-0.557
2.755859375	-0.556
2.75439453125	-0.555
2.751953125	-0.554
2.75048828125	-0.553
2.748046875	-0.552
2.74658203125	-0.551
2.744140625	-0.55
2.74267578125	-0.549
2.740234375	-0.548
2.73876953125	-0.547
2.7373046875	-0.546
2.73486328125	-0.545
2.7333984375	-0.544
2.73095703125	-0.543
2.7294921875	-0.542
2.72802734375	-0.541
2.7255859375	-0.54
2.72412109375	-0.539
2.72265625	-0.538
2.72021484375	-0.537
2.71875	-0.536
2.71728515625	-0.535
2.71484375	-0.534
2.71337890625	-0.533
2.7119140625	-0.532
2.70947265625	-0.531
2.7080078125	-0.53
2.70654296875	-0.529
2.705078125	-0.528
2.70263671875	-0.527
2.701171875	-0.526
2.69970703125	-0.525
2.6982421875	-0.524
2.69580078125	-0.523
2.6943359375	-0.522
2.69287109375	-0.521
2.69140625	-0.52
2.68896484375	-0.519
2.6875	-0.518
2.68603515625	-0.517
2.6845703125	-0.516
2.68310546875	-0.515
2.681640625	-0.514
2.67919921875	-0.513
2.677734375	-0.512
2.67626953125	-0.511
2.6748046875	-0.51
2.67333984375	-0.509
2.671875	-0.508
2.67041015625	-0.507
2.6689453125	-0.506
2.66748046875	-0.505
2.6650390625	-0.504
2.66357421875	-0.503
2.662109375	-0.502
2.66064453125	-0.501
2.6591796875	-0.5
2.65771484375	-0.499
2.65625	-0.498
2.65478515625	-0.497
2.6533203125	-0.496
2.65185546875	-0.495
2.650390625	-0.494
2.64892578125	-0.493
2.6474609375	-0.492
2.64599609375	-0.491
2.64453125	-0.49
2.64306640625	-0.489
2.6416015625	-0.488
2.64013671875	-0.487
2.638671875	-0.486
2.63720703125	-0.485
2.6357421875	-0.484
2.63427734375	-0.483
2.6337890625	-0.482
2.63232421875	-0.481
2.630859375	-0.48
2.62939453125	-0.479
2.6279296875	-0.478
2.62646484375	-0.477
2.625	-0.476
2.62353515625	-0.475
2.6220703125	-0.474
2.62158203125	-0.473
2.6201171875	-0.472
2.61865234375	-0.471
2.6171875	-0.47
2.61572265625	-0.469
2.615234375	-0.468
2.61376953125	-0.467
2.6123046875	-0.466
2.61083984375	-0.465
2.609375	-0.464
2.60888671875	-0.463
2.607421875	-0.462
2.60595703125	-0.461
2.6044921875	-0.46
2.60302734375	-0.459
2.6025390625	-0.458
2.60107421875	-0.457
2.599609375	-0.456
2.59912109375	-0.455
2.59765625	-0.454
2.59619140625	-0.453
2.5947265625	-0.452
2.59423828125	-0.451
2.5927734375	-0.45
2.59130859375	-0.449
2.5908203125	-0.448
2.58935546875	-0.447
2.587890625	-0.446
2.58740234375	-0.445
2.5859375	-0.444
2.58447265625	-0.443
2.583984375	-0.442
2.58251953125	-0.441
2.58203125	-0.44
2.58056640625	-0.439
2.5791015625	-0.438
2.57861328125	-0.437
2.5771484375	-0.436
2.57666015625	-0.435
2.5751953125	-0.434
2.57470703125	-0.433
2.5732421875	-0.432
2.57177734375	-0.431
2.5712890625	-0.43
2.56982421875	-0.429
2.5693359375	-0.428
2.56787109375	-0.427
2.5673828125	-0.426
2.56591796875	-0.425
2.5654296875	-0.424
2.56396484375	-0.423
2.5634765625	-0.422
2.56201171875	-0.421
2.5615234375	-0.42
2.56005859375	-0.419
2.5595703125	-0.418
2.55908203125	-0.417
2.5576171875	-0.416
2.55712890625	-0.415
2.5556640625	-0.414
2.55517578125	-0.413
2.5537109375	-0.412
2.55322265625	-0.411
2.552734375	-0.41
2.55126953125	-0.409
2.55078125	-0.408
2.55029296875	-0.407
2.548828125	-0.406
2.54833984375	-0.405
2.546875	-0.404
2.54638671875	-0.403
2.5458984375	-0.402
2.54443359375	-0.401
2.5439453125	-0.4
2.54345703125	-0.399
2.5419921875	-0.398
2.54150390625	-0.397
2.541015625	-0.396
2.54052734375	-0.395
2.5390625	-0.394
2.53857421875	-0.393
2.5380859375	-0.392
2.53759765625	-0.391
2.5361328125	-0.39
2.53564453125	-0.389
2.53515625	-0.388
2.53466796875	-0.387
2.533203125	-0.386
2.53271484375	-0.385
2.5322265625	-0.384
2.53173828125	-0.383
2.53125	-0.382
2.52978515625	-0.381
2.529296875	-0.38
2.52880859375	-0.379
2.5283203125	-0.378
2.52783203125	-0.377
2.52734375	-0.376
2.52685546875	-0.375
2.525390625	-0.374
2.52490234375	-0.373
2.5244140625	-0.372
2.52392578125	-0.371
2.5234375	-0.37
2.52294921875	-0.369
2.5224609375	-0.368
2.52197265625	-0.367
2.521484375	-0.366
2.52099609375	-0.365
2.5205078125	-0.364
2.52001953125	-0.363
2.51953125	-0.362
2.51904296875	-0.361
2.517578125	-0.36
2.51708984375	-0.359
2.5166015625	-0.358
2.51611328125	-0.357
2.5166015625	-0.356
2.51611328125	-0.355
2.515625	-0.354
2.51513671875	-0.353
2.5146484375	-0.352
2.51416015625	-0.351
2.513671875	-0.35
2.51318359375	-0.349
2.5126953125	-0.348
2.51220703125	-0.347
2.51171875	-0.346
2.51123046875	-0.345
2.5107421875	-0.344
2.51025390625	-0.343
2.5107421875	-0.342
2.51025390625	-0.341
2.509765625	-0.34
2.50927734375	-0.339
2.5087890625	-0.338
2.50830078125	-0.337
2.5087890625	-0.336
2.50830078125	-0.335
2.5078125	-0.334
2.50732421875	-0.333
2.5068359375	-0.332
2.50732421875	-0.331
2.5068359375	-0.33
2.50634765625	-0.329
2.505859375	-0.328
2.50634765625	-0.327
2.505859375	-0.326
2.50537109375	-0.325
2.5048828125	-0.324
2.50537109375	-0.323
2.5048828125	-0.322
2.50439453125	-0.321
2.5048828125	-0.32
2.50439453125	-0.319
2.50390625	-0.318
2.50439453125	-0.317
2.50390625	-0.316
2.50341796875	-0.315
2.50390625	-0.314
2.50341796875	-0.313
2.50390625	-0.312
2.50341796875	-0.311
2.5029296875	-0.31
2.50341796875	-0.309
2.5029296875	-0.308
2.50341796875	-0.307
2.5029296875	-0.306
2.50341796875	-0.305
2.5029296875	-0.304
2.50341796875	-0.303
2.5029296875	-0.302
2.50341796875	-0.301
2.5029296875	-0.3
2.50341796875	-0.299
2.5029296875	-0.298
2.50341796875	-0.297
2.5029296875	-0.296
2.50341796875	-0.295
2.5029296875	-0.294
2.50341796875	-0.293
2.50390625	-0.292
2.50341796875	-0.291
2.50390625	-0.29
2.50341796875	-0.289
2.50390625	-0.288
2.50439453125	-0.287
2.50390625	-0.286
2.50439453125	-0.285
2.5048828125	-0.284
2.50439453125	-0.283
2.5048828125	-0.282
2.50537109375	-0.281
2.5048828125	-0.28
2.50537109375	-0.279
2.505859375	-0.278
2.50634765625	-0.277
2.505859375	-0.276
2.50634765625	-0.275
2.5068359375	-0.274
2.50732421875	-0.273
2.5078125	-0.272
2.50732421875	-0.271
2.5078125	-0.27
2.50830078125	-0.269
2.5087890625	-0.268
2.50927734375	-0.267
2.509765625	-0.266
2.51025390625	-0.265
2.509765625	-0.264
2.51025390625	-0.263
2.5107421875	-0.262
2.51123046875	-0.261
2.51171875	-0.26
2.51220703125	-0.259
2.5126953125	-0.258
2.51318359375	-0.257
2.513671875	-0.256
2.51416015625	-0.255
2.5146484375	-0.254
2.51513671875	-0.253
2.515625	-0.252
2.51611328125	-0.251
2.5166015625	-0.25
2.51708984375	-0.249
2.517578125	-0.248
2.51904296875	-0.247
2.51953125	-0.246
2.52001953125	-0.245
2.5205078125	-0.244
2.52099609375	-0.243
2.521484375	-0.242
2.52294921875	-0.241
2.5234375	-0.24
2.52392578125	-0.239
2.5244140625	-0.238
2.52490234375	-0.237
2.5263671875	-0.236
2.52685546875	-0.235
2.52734375	-0.234
2.52880859375	-0.233
2.529296875	-0.232
2.52978515625	-0.231
2.53125	-0.23
2.53173828125	-0.229
2.5322265625	-0.228
2.53369140625	-0.227
2.5341796875	-0.226
2.53564453125	-0.225
2.5361328125	-0.224
2.53662109375	-0.223
2.5380859375	-0.222
2.53857421875	-0.221
2.5400390625	-0.22
2.54052734375	-0.219
2.5419921875	-0.218
2.54345703125	-0.217
2.5439453125	-0.216
2.54541015625	-0.215
2.5458984375	-0.214
2.54736328125	-0.213
2.548828125	-0.212
2.54931640625	-0.211
2.55078125	-0.21
2.55224609375	-0.209
2.552734375	-0.208
2.55419921875	-0.207
2.5556640625	-0.206
2.55712890625	-0.205
2.5576171875	-0.204
2.55908203125	-0.203
2.560546875	-0.202
2.56201171875	-0.201
2.5634765625	-0.2
2.56494140625	-0.199
2.5654296875	-0.198
2.56689453125	-0.197
2.568359375	-0.196
2.56982421875	-0.195
2.5712890625	-0.194
2.57275390625	-0.193
2.57421875	-0.192
2.57568359375	-0.191
2.5771484375	-0.19
2.57958984375	-0.189
2.5810546875	-0.188
2.58251953125	-0.187
2.583984375	-0.186
2.58544921875	-0.185
2.5869140625	-0.184
2.58935546875	-0.183
2.5908203125	-0.182
2.59228515625	-0.181
2.59375	-0.18
2.59619140625	-0.179
2.59765625	-0.178
2.59912109375	-0.177
2.6015625	-0.176
2.60302734375	-0.175
2.60546875	-0.174
2.60693359375	-0.173
2.609375	-0.172
2.61083984375	-0.171
2.61328125	-0.17
2.61474609375	-0.169
2.6171875	-0.168
2.61865234375	-0.167
2.62109375	-0.166
2.62353515625	-0.165
2.625	-0.164
2.62744140625	-0.163
2.6298828125	-0.162
2.63232421875	-0.161
2.634765625	-0.16
2.63623046875	-0.159
2.638671875	-0.158
2.64111328125	-0.157
2.6435546875	-0.156
2.64599609375	-0.155
2.6484375	-0.154
2.65087890625	-0.153
2.6533203125	-0.152
2.65673828125	-0.151
2.6591796875	-0.15
2.66162109375	-0.149
2.6640625	-0.148
2.66650390625	-0.147
2.669921875	-0.146
2.67236328125	-0.145
2.6748046875	-0.144
2.67724609375	-0.143
2.6796875	-0.142
2.68212890625	-0.141
2.6845703125	-0.14
2.68701171875	-0.139
2.689453125	-0.138
2.69189453125	-0.137
2.6943359375	-0.136
2.69677734375	-0.135
2.69921875	-0.134
2.70166015625	-0.133
2.7041015625	-0.132
2.70654296875	-0.131
2.7099609375	-0.13
2.71240234375	-0.129
2.71484375	-0.128
2.71728515625	-0.127
2.720703125	-0.126
2.72314453125	-0.125
2.7265625	-0.124
2.72900390625	-0.123
2.732421875	-0.122
2.73486328125	-0.121
2.73828125	-0.12
2.74169921875	-0.119
2.744140625	-0.118
2.74755859375	-0.117
2.7509765625	-0.116
2.75439453125	-0.115
2.7578125	-0.114
2.76123046875	-0.113
2.7646484375	-0.112
2.76806640625	-0.111
2.771484375	-0.11
2.77490234375	-0.109
2.779296875	-0.108
2.78271484375	-0.107
2.7861328125	-0.106
2.79052734375	-0.105
2.7939453125	-0.104
2.79833984375	-0.103
2.8017578125	-0.102
2.80615234375	-0.101
2.810546875	-0.1
2.81396484375	-0.099
2.818359375	-0.098
2.82275390625	-0.097
2.8271484375	-0.096
2.83154296875	-0.095
2.8369140625	-0.094
2.84130859375	-0.093
2.845703125	-0.092
2.85009765625	-0.091
2.85546875	-0.09
2.86083984375	-0.089
2.865234375	-0.088
2.87060546875	-0.087
2.8759765625	-0.086
2.88134765625	-0.085
2.88671875	-0.084
2.89208984375	-0.083
2.8974609375	-0.082
2.90283203125	-0.081
2.9091796875	-0.08
2.91455078125	-0.0790000000000001
2.9208984375	-0.0780000000000001
2.92626953125	-0.0770000000000001
2.9326171875	-0.0760000000000001
2.93896484375	-0.0750000000000001
2.9453125	-0.0740000000000001
2.95263671875	-0.0730000000000001
2.958984375	-0.0720000000000001
2.96533203125	-0.0710000000000001
2.97265625	-0.0700000000000001
2.97998046875	-0.0690000000000001
2.9873046875	-0.0680000000000001
2.99462890625	-0.0670000000000001
3.001953125	-0.0660000000000001
3.00927734375	-0.0650000000000001
3.017578125	-0.0640000000000001
3.02587890625	-0.0630000000000001
3.033203125	-0.0620000000000001
3.04150390625	-0.0610000000000001
3.05078125	-0.0600000000000001
3.05908203125	-0.0590000000000001
3.068359375	-0.0580000000000001
3.07763671875	-0.0570000000000001
3.0869140625	-0.056
3.09619140625	-0.055
3.1064453125	-0.054
3.11572265625	-0.053
3.1259765625	-0.052
3.13720703125	-0.051
3.1474609375	-0.05
3.15869140625	-0.049
3.169921875	-0.048
3.18212890625	-0.047
3.1943359375	-0.046
3.20654296875	-0.045
3.21875	-0.044
3.23193359375	-0.043
3.2451171875	-0.042
3.25927734375	-0.041
3.2734375	-0.04
3.28857421875	-0.039
3.3037109375	-0.038
3.31884765625	-0.037
3.3349609375	-0.036
3.35205078125	-0.035
3.369140625	-0.034
3.38720703125	-0.033
3.40625	-0.032
3.42529296875	-0.031
3.4462890625	-0.03
3.46533203125	-0.029
3.484375	-0.028
3.50537109375	-0.027
3.5263671875	-0.026
3.54833984375	-0.025
3.5712890625	-0.024
3.59521484375	-0.023
3.62109375	-0.022
3.64794921875	-0.021
3.67578125	-0.02
3.70654296875	-0.019
3.73828125	-0.018
3.77197265625	-0.017
3.80859375	-0.016
3.84814453125	-0.015
3.890625	-0.014
3.93603515625	-0.013
3.986328125	-0.012
4.04052734375	-0.011
4.1015625	-0.01
4.16943359375	-0.00900000000000001
4.24609375	-0.00800000000000001
4.33447265625	-0.00700000000000001
4.4384765625	-0.00600000000000001
4.56298828125	-0.005
4.716796875	-0.004
4.90478515625	-0.003
5.17578125	-0.002
5.65966796875	-0.001
1000	0
5.6650390625	0.001
5.16943359375	0.002
4.8818359375	0.003
4.68212890625	0.004
4.5302734375	0.005
4.40771484375	0.00600000000000001
4.3046875	0.00700000000000001
4.21630859375	0.0079999999999999
4.138671875	0.0089999999999999
4.06982421875	0.0099999999999999
4.0087890625	0.0109999999999999
3.94775390625	0.0119999999999999
3.890625	0.0129999999999999
3.83837890625	0.0139999999999999
3.7890625	0.0149999999999999
3.74365234375	0.0159999999999999
3.701171875	0.0169999999999999
3.66162109375	0.0179999999999999
3.6240234375	0.0189999999999999
3.58837890625	0.0199999999999999
3.5546875	0.0209999999999999
3.52294921875	0.0219999999999999
3.4921875	0.0229999999999999
3.46240234375	0.0239999999999999
3.4345703125	0.0249999999999999
3.40771484375	0.0259999999999999
3.3818359375	0.0269999999999999
3.35693359375	0.0279999999999999
3.3330078125	0.0289999999999999
3.31005859375	0.0299999999999999
3.2880859375	0.0309999999999999
3.26611328125	0.0319999999999999
3.2451171875	0.0329999999999999
3.22509765625	0.0339999999999999
3.205078125	0.0349999999999999
3.18603515625	0.0359999999999999
3.1669921875	0.0369999999999999
3.14892578125	0.0379999999999999
3.1318359375	0.0389999999999999
3.11474609375	0.0399999999999999
3.09765625	0.0409999999999999
3.08154296875	0.0419999999999999
3.0654296875	0.0429999999999999
3.04931640625	0.0439999999999999
3.0341796875	0.0449999999999999
3.02001953125	0.0459999999999999
3.0048828125	0.0469999999999999
2.99072265625	0.0479999999999999
2.9765625	0.0489999999999999
2.96337890625	0.0499999999999999
2.9501953125	0.0509999999999999
2.93701171875	0.0519999999999999
2.923828125	0.0529999999999999
2.91064453125	0.0539999999999999
2.8984375	0.0549999999999999
2.88623046875	0.0559999999999999
2.8740234375	0.0569999999999999
2.85986328125	0.0579999999999999
2.8466796875	0.0589999999999999
2.83447265625	0.0599999999999999
2.8212890625	0.0609999999999999
2.80908203125	0.0619999999999999
2.796875	0.0629999999999999
2.78466796875	0.0639999999999999
2.7724609375	0.0649999999999999
2.76123046875	0.0659999999999999
2.75	0.0669999999999999
2.73779296875	0.0679999999999999
2.7265625	0.069
2.71630859375	0.07
2.705078125	0.071
2.69482421875	0.072
2.68359375	0.073
2.67333984375	0.074
2.6630859375	0.075
2.65283203125	0.076
2.642578125	0.077
2.63330078125	0.078
2.623046875	0.079
2.61376953125	0.08
2.6044921875	0.081
2.59521484375	0.082
2.5859375	0.083
2.57666015625	0.084
2.5673828125	0.085
2.55810546875	0.086
2.5498046875	0.087
2.54052734375	0.088
2.5322265625	0.089
2.52392578125	0.09
2.5146484375	0.091
2.50634765625	0.092
2.498046875	0.093
2.48974609375	0.094
2.482421875	0.095
2.47412109375	0.096
2.4658203125	0.097
2.45849609375	0.098
2.4501953125	0.099
2.44287109375	0.1
2.435546875	0.101
2.42724609375	0.102
2.419921875	0.103
2.41259765625	0.104
2.4052734375	0.105
2.39794921875	0.106
2.390625	0.107
2.38330078125	0.108
2.376953125	0.109
2.36962890625	0.11
2.3623046875	0.111
2.35595703125	0.112
2.3486328125	0.113
2.34228515625	0.114
2.3349609375	0.115
2.32861328125	0.116
2.322265625	0.117
2.31591796875	0.118
2.30859375	0.119
2.30224609375	0.12
2.2958984375	0.121
2.28955078125	0.122
2.283203125	0.123
2.27783203125	0.124
2.271484375	0.125
2.26513671875	0.126
2.2587890625	0.127
2.25244140625	0.128
2.2470703125	0.129
2.24072265625	0.13
2.2353515625	0.131
2.22900390625	0.132
2.2236328125	0.133
2.21728515625	0.134
2.2119140625	0.135
2.20556640625	0.136
2.2001953125	0.137
2.19482421875	0.138
2.189453125	0.139
2.18408203125	0.14
2.177734375	0.141
2.17236328125	0.142
2.1669921875	0.143
2.16162109375	0.144
2.15625	0.145
2.15087890625	0.146
2.1455078125	0.147
2.14013671875	0.148
2.1357421875	0.149
2.13037109375	0.15
2.125	0.151
2.11962890625	0.152
2.115234375	0.153
2.10986328125	0.154
2.1044921875	0.155
2.10009765625	0.156
2.0947265625	0.157
2.08935546875	0.158
2.0849609375	0.159
2.07958984375	0.16
2.0751953125	0.161
2.06982421875	0.162
2.0654296875	0.163
2.06103515625	0.164
2.0556640625	0.165
2.05126953125	0.166
2.046875	0.167
2.04150390625	0.168
2.037109375	0.169
2.03271484375	0.17
2.0283203125	0.171
2.02294921875	0.172
2.017578125	0.173
2.01220703125	0.174
2.0068359375	0.175
2.00146484375	0.176
1.9970703125	0.177
1.99169921875	0.178
1.986328125	0.179
1.98095703125	0.18
1.9765625	0.181
1.97119140625	0.182
1.9658203125	0.183
1.96142578125	0.184
1.9560546875	0.185
1.95166015625	0.186
1.9462890625	0.187
1.94189453125	0.188
1.9365234375	0.189
1.93212890625	0.19
1.927734375	0.191
1.92236328125	0.192
1.91796875	0.193
1.91357421875	0.194
1.908203125	0.195
1.90380859375	0.196
1.8994140625	0.197
1.89501953125	0.198
1.8896484375	0.199
1.88525390625	0.2
1.880859375	0.201
1.87646484375	0.202
1.8720703125	0.203
1.86767578125	0.204
1.86328125	0.205
1.85888671875	0.206
1.8544921875	0.207
1.85009765625	0.208
1.845703125	0.209
1.84130859375	0.21
1.8369140625	0.211
1.83251953125	0.212
1.828125	0.213
1.82470703125	0.214
1.8203125	0.215
1.81591796875	0.216
1.8115234375	0.217
1.80712890625	0.218
1.8037109375	0.219
1.79931640625	0.22
1.794921875	0.221
1.79150390625	0.222
1.787109375	0.223
1.78271484375	0.224
1.779296875	0.225
1.77490234375	0.226
1.771484375	0.227
1.76708984375	0.228
1.763671875	0.229
1.75927734375	0.23
1.755859375	0.231
1.75146484375	0.232
1.748046875	0.233
1.74365234375	0.234
1.740234375	0.235
1.73583984375	0.236
1.732421875	0.237
1.72900390625	0.238
1.724609375	0.239
1.72119140625	0.24
1.7177734375	0.241
1.71337890625	0.242
1.7099609375	0.243
1.70654296875	0.244
1.703125	0.245
1.69873046875	0.246
1.6953125	0.247
1.69189453125	0.248
1.6884765625	0.249
1.68505859375	0.25
1.6806640625	0.251
1.67724609375	0.252
1.673828125	0.253
1.67041015625	0.254
1.6669921875	0.255
1.66357421875	0.256
1.66015625	0.257
1.65673828125	0.258
1.6533203125	0.259
1.64990234375	0.26
1.646484375	0.261
1.64306640625	0.262
1.6396484375	0.263
1.63623046875	0.264
1.6328125	0.265
1.62939453125	0.266
1.6259765625	0.267
1.62255859375	0.268
1.619140625	0.269
1.61572265625	0.27
1.6123046875	0.271
1.60986328125	0.272
1.6064453125	0.273
1.60302734375	0.274
1.599609375	0.275
1.59619140625	0.276
1.59375	0.277
1.59033203125	0.278
1.5869140625	0.279
1.58349609375	0.28
1.5810546875	0.281
1.57763671875	0.282
1.57421875	0.283
1.57080078125	0.284
1.568359375	0.285
1.56494140625	0.286
1.5615234375	0.287
1.55908203125	0.288
1.5556640625	0.289
1.55224609375	0.29
1.5498046875	0.291
1.54638671875	0.292
1.5439453125	0.293
1.54052734375	0.294
1.537109375	0.295
1.53466796875	0.296
1.53125	0.297
1.52880859375	0.298
1.525390625	0.299
1.52294921875	0.3
1.51953125	0.301
1.51708984375	0.302
1.513671875	0.303
1.51123046875	0.304
1.5078125	0.305
1.50537109375	0.306
1.5029296875	0.307
1.49951171875	0.308
1.4970703125	0.309
1.49365234375	0.31
1.4912109375	0.311
1.48779296875	0.312
1.4853515625	0.313
1.48291015625	0.314
1.4794921875	0.315
1.47705078125	0.316
1.474609375	0.317
1.47119140625	0.318
1.46875	0.319
1.46630859375	0.32
1.462890625	0.321
1.46044921875	0.322
1.4580078125	0.323
1.45556640625	0.324
1.4521484375	0.325
1.44970703125	0.326
1.447265625	0.327
1.44482421875	0.328
1.44140625	0.329
1.43896484375	0.33
1.4365234375	0.331
1.43408203125	0.332
1.431640625	0.333
1.42822265625	0.334
1.42578125	0.335
1.42333984375	0.336
1.4208984375	0.337
1.41845703125	0.338
1.416015625	0.339
1.41259765625	0.34
1.41015625	0.341
1.40771484375	0.342
1.4052734375	0.343
1.40283203125	0.344
1.400390625	0.345
1.39697265625	0.346
1.3935546875	0.347
1.39111328125	0.348
1.3876953125	0.349
1.38427734375	0.35
1.3818359375	0.351
1.37841796875	0.352
1.375	0.353
1.37255859375	0.354
1.369140625	0.355
1.36572265625	0.356
1.36328125	0.357
1.35986328125	0.358
1.357421875	0.359
1.35400390625	0.36
1.3515625	0.361
1.34814453125	0.362
1.3447265625	0.363
1.34228515625	0.364
1.3388671875	0.365
1.33642578125	0.366
1.3330078125	0.367
1.33056640625	0.368
1.328125	0.369
1.32470703125	0.37
1.322265625	0.371
1.31884765625	0.372
1.31640625	0.373
1.31298828125	0.374
1.310546875	0.375
1.30810546875	0.376
1.3046875	0.377
1.30224609375	0.378
1.2998046875	0.379
1.29638671875	0.38
1.2939453125	0.381
1.29150390625	0.382
1.2880859375	0.383
1.28564453125	0.384
1.283203125	0.385
1.28076171875	0.386
1.27734375	0.387
1.27490234375	0.388
1.2724609375	0.389
1.27001953125	0.39
1.2666015625	0.391
1.26416015625	0.392
1.26171875	0.393
1.25927734375	0.394
1.2568359375	0.395
1.25341796875	0.396
1.2509765625	0.397
1.24853515625	0.398
1.24609375	0.399
1.24365234375	0.4
1.2412109375	0.401
1.23876953125	0.402
1.236328125	0.403
1.23388671875	0.404
1.23046875	0.405
1.22802734375	0.406
1.2255859375	0.407
1.22314453125	0.408
1.220703125	0.409
1.21826171875	0.41
1.2158203125	0.411
1.21337890625	0.412
1.2109375	0.413
1.20849609375	0.414
1.2060546875	0.415
1.20361328125	0.416
1.201171875	0.417
1.19873046875	0.418
1.1962890625	0.419
1.19482421875	0.42
1.1923828125	0.421
1.18994140625	0.422
1.1875	0.423
1.18505859375	0.424
1.1826171875	0.425
1.18017578125	0.426
1.177734375	0.427
1.17529296875	0.428
1.173828125	0.429
1.17138671875	0.43
1.1689453125	0.431
1.16650390625	0.432
1.1640625	0.433
1.16162109375	0.434
1.16015625	0.435
1.15771484375	0.436
1.1552734375	0.437
1.15283203125	0.438
1.150390625	0.439
1.14892578125	0.44
1.146484375	0.441
1.14404296875	0.442
1.1416015625	0.443
1.14013671875	0.444
1.1376953125	0.445
1.13525390625	0.446
1.1328125	0.447
1.13134765625	0.448
1.12890625	0.449
1.12646484375	0.45
1.125	0.451
1.12255859375	0.452
1.1201171875	0.453
1.11865234375	0.454
1.1162109375	0.455
1.11376953125	0.456
1.1123046875	0.457
1.10986328125	0.458
1.107421875	0.459
1.10595703125	0.46
1.103515625	0.461
1.10205078125	0.462
1.099609375	0.463
1.09716796875	0.464
1.095703125	0.465
1.09326171875	0.466
1.091796875	0.467
1.08935546875	0.468
1.087890625	0.469
1.08544921875	0.47
1.083984375	0.471
1.08154296875	0.472
1.0791015625	0.473
1.07763671875	0.474
1.0751953125	0.475
1.07373046875	0.476
1.0712890625	0.477
1.06982421875	0.478
1.0673828125	0.479
1.06591796875	0.48
1.0634765625	0.481
1.06201171875	0.482
1.060546875	0.483
1.05810546875	0.484
1.056640625	0.485
1.05419921875	0.486
1.052734375	0.487
1.05029296875	0.488
1.048828125	0.489
1.04638671875	0.49
1.044921875	0.491
1.04345703125	0.492
1.041015625	0.493
1.03955078125	0.494
1.037109375	0.495
1.03564453125	0.496
1.0341796875	0.497
1.03173828125	0.498
1.0302734375	0.499
1.02880859375	0.5
1.0263671875	0.501
1.02490234375	0.502
1.0224609375	0.503
1.02099609375	0.504
1.01953125	0.505
1.01708984375	0.506
1.015625	0.507
1.01416015625	0.508
1.0126953125	0.509
1.01025390625	0.51
1.0087890625	0.511
1.00732421875	0.512
1.0048828125	0.513
1.00341796875	0.514
1.001953125	0.515
1.00048828125	0.516
0.998046875	0.517
0.99658203125	0.518
0.9951171875	0.519
0.99267578125	0.52
0.9912109375	0.521
0.98974609375	0.522
0.98828125	0.523
0.98681640625	0.524
0.984375	0.525
0.98291015625	0.526
0.9814453125	0.527
0.97998046875	0.528
0.9775390625	0.529
0.97607421875	0.53
0.974609375	0.531
0.97314453125	0.532
0.9716796875	0.533
0.96923828125	0.534
0.9677734375	0.535
0.96630859375	0.536
0.96484375	0.537
0.96337890625	0.538
0.9619140625	0.539
0.96044921875	0.54
0.9580078125	0.541
0.95654296875	0.542
0.955078125	0.543
0.95361328125	0.544
0.9521484375	0.545
0.95068359375	0.546
0.94921875	0.547
0.94677734375	0.548
0.9453125	0.549
0.94384765625	0.55
0.9423828125	0.551
0.94091796875	0.552
0.939453125	0.553
0.93798828125	0.554
0.9365234375	0.555
0.93505859375	0.556
0.93359375	0.557
0.93212890625	0.558
0.9306640625	0.559
0.92822265625	0.56
0.9267578125	0.561
0.92529296875	0.562
0.923828125	0.563
0.92236328125	0.564
0.9208984375	0.565
0.91943359375	0.566
0.91796875	0.567
0.91650390625	0.568
0.9150390625	0.569
0.91357421875	0.57
0.912109375	0.571
0.91064453125	0.572
0.9091796875	0.573
0.90771484375	0.574
0.90625	0.575
0.90478515625	0.576
0.9033203125	0.577
0.90185546875	0.578
0.900390625	0.579
0.89892578125	0.58
0.8974609375	0.581
0.89599609375	0.582
0.89453125	0.583
0.89306640625	0.584
0.8916015625	0.585
0.89013671875	0.586
0.8896484375	0.587
0.88818359375	0.588
0.88671875	0.589
0.88525390625	0.59
0.8837890625	0.591
0.88232421875	0.592
0.880859375	0.593
0.87939453125	0.594
0.8779296875	0.595
0.87646484375	0.596
0.875	0.597
0.87353515625	0.598
0.8720703125	0.599
0.87158203125	0.6
0.8701171875	0.601
0.86865234375	0.602
0.8671875	0.603
0.86572265625	0.604
0.8642578125	0.605
0.86279296875	0.606
0.861328125	0.607
0.86083984375	0.608
0.859375	0.609
0.85791015625	0.61
0.8564453125	0.611
0.85498046875	0.612
0.853515625	0.613
0.85205078125	0.614
0.8515625	0.615
0.85009765625	0.616
0.8486328125	0.617
0.84716796875	0.618
0.845703125	0.619
0.84423828125	0.62
0.84375	0.621
0.84228515625	0.622
0.8408203125	0.623
0.83935546875	0.624
0.837890625	0.625
0.83740234375	0.626
0.8359375	0.627
0.83447265625	0.628
0.8330078125	0.629
0.83154296875	0.63
0.8310546875	0.631
0.82958984375	0.632
0.828125	0.633
0.82666015625	0.634
0.8251953125	0.635
0.82470703125	0.636
0.8232421875	0.637
0.82177734375	0.638
0.8203125	0.639
0.81982421875	0.64
0.818359375	0.641
0.81689453125	0.642
0.8154296875	0.643
0.81494140625	0.644
0.8134765625	0.645
0.81201171875	0.646
0.810546875	0.647
0.81005859375	0.648
0.80859375	0.649
0.80712890625	0.65
0.806640625	0.651
0.80517578125	0.652
0.8037109375	0.653
0.80224609375	0.654
0.8017578125	0.655
0.80029296875	0.656
0.798828125	0.657
0.79833984375	0.658
0.796875	0.659
0.79541015625	0.66
0.7939453125	0.661
0.79345703125	0.662
0.7919921875	0.663
0.79052734375	0.664
0.7900390625	0.665
0.78857421875	0.666
0.787109375	0.667
0.78662109375	0.668
0.78515625	0.669
0.78369140625	0.67
0.783203125	0.671
0.78173828125	0.672
0.7802734375	0.673
0.77978515625	0.674
0.7783203125	0.675
0.77685546875	0.676
0.7763671875	0.677
0.77490234375	0.678
0.7734375	0.679
0.77294921875	0.68
0.771484375	0.681
0.77099609375	0.682
0.76953125	0.683
0.76806640625	0.684
0.767578125	0.685
0.76611328125	0.686
0.7646484375	0.687
0.76416015625	0.688
0.7626953125	0.689
0.76220703125	0.69
0.7607421875	0.691
0.75927734375	0.692
0.7587890625	0.693
0.75732421875	0.694
0.7568359375	0.695
0.75537109375	0.696
0.75390625	0.697
0.75341796875	0.698
0.751953125	0.699
0.75146484375	0.7
0.75	0.701
0.74853515625	0.702
0.748046875	0.703
0.74658203125	0.704
0.74609375	0.705
0.74462890625	0.706
0.744140625	0.707
0.74267578125	0.708
0.7412109375	0.709
0.74072265625	0.71
0.7392578125	0.711
0.73876953125	0.712
0.7373046875	0.713
0.73681640625	0.714
0.7353515625	0.715
0.73486328125	0.716
0.7333984375	0.717
0.73193359375	0.718
0.7314453125	0.719
0.72998046875	0.72
0.7294921875	0.721
0.72802734375	0.722
0.7275390625	0.723
0.72607421875	0.724
0.7255859375	0.725
0.72412109375	0.726
0.7236328125	0.727
0.72216796875	0.728
0.7216796875	0.729
0.72021484375	0.73
0.7197265625	0.731
0.71826171875	0.732
0.7177734375	0.733
0.71630859375	0.734
0.7158203125	0.735
0.71435546875	0.736
0.7138671875	0.737
0.71240234375	0.738
0.7119140625	0.739
0.71044921875	0.74
0.7099609375	0.741
0.70849609375	0.742
0.7080078125	0.743
0.70654296875	0.744
0.7060546875	0.745
0.70458984375	0.746
0.7041015625	0.747
0.70263671875	0.748
0.7021484375	0.749
0.70068359375	0.75
0.7001953125	0.751
0.69873046875	0.752
0.6982421875	0.753
0.69677734375	0.754
0.6962890625	0.755
0.69580078125	0.756
0.6943359375	0.757
0.69384765625	0.758
0.6923828125	0.759
0.69189453125	0.76
0.6904296875	0.761
0.68994140625	0.762
0.6884765625	0.763
0.68798828125	0.764
0.6875	0.765
0.68603515625	0.766
0.685546875	0.767
0.68408203125	0.768
0.68359375	0.769
0.68212890625	0.77
0.681640625	0.771
0.68115234375	0.772
0.6796875	0.773
0.67919921875	0.774
0.677734375	0.775
0.67724609375	0.776
0.67578125	0.777
0.67529296875	0.778
0.6748046875	0.779
0.67333984375	0.78
0.6728515625	0.781
0.67138671875	0.782
0.6708984375	0.783
0.67041015625	0.784
0.6689453125	0.785
0.66845703125	0.786
0.6669921875	0.787
0.66650390625	0.788
0.666015625	0.789
0.66455078125	0.79
0.6640625	0.791
0.66259765625	0.792
0.662109375	0.793
0.66162109375	0.794
0.66015625	0.795
0.65966796875	0.796
0.6591796875	0.797
0.65771484375	0.798
0.6572265625	0.799
0.65576171875	0.8
0.6552734375	0.801
0.65478515625	0.802
0.6533203125	0.803
0.65283203125	0.804
0.65234375	0.805
0.65087890625	0.806
0.650390625	0.807
0.64990234375	0.808
0.6484375	0.809
0.64794921875	0.81
0.646484375	0.811
0.64599609375	0.812
0.6455078125	0.813
0.64404296875	0.814
0.6435546875	0.815
0.64306640625	0.816
0.6416015625	0.817
0.64111328125	0.818
0.640625	0.819
0.63916015625	0.82
0.638671875	0.821
0.63818359375	0.822
0.63671875	0.823
0.63623046875	0.824
0.6357421875	0.825
0.63427734375	0.826
0.6337890625	0.827
0.63330078125	0.828
0.6318359375	0.829
0.63134765625	0.83
0.630859375	0.831
0.63037109375	0.832
0.62890625	0.833
0.62841796875	0.834
0.6279296875	0.835
0.62646484375	0.836
0.6259765625	0.837
0.62548828125	0.838
0.6240234375	0.839
0.62353515625	0.84


==> Experiment12/curve4.txt <==
-1	1000
-0.99	3.80859375
-0.98	3.6015625
-0.97	3.47265625
-0.96	3.3828125
-0.95	3.30078125
-0.94	3.2421875
-0.93	3.18359375
-0.92	3.1328125
-0.91	3.08984375
-0.9	3.046875
-0.89	3.01171875
-0.88	2.97265625
-0.87	2.9375
-0.86	2.91015625
-0.85	2.875
-0.84	2.84765625
-0.83	2.8203125
-0.82	2.79296875
-0.81	2.765625
-0.8	2.74609375
-0.79	2.71875
-0.78	2.69921875
-0.77	2.671875
-0.76	2.65234375
-0.75	2.6328125
-0.74	2.61328125
-0.73	2.59375
-0.72	2.57421875
-0.71	2.5546875
-0.7	2.53515625
-0.69	2.515625
-0.68	2.49609375
-0.67	2.484375
-0.66	2.46484375
-0.65	2.4453125
-0.64	2.43359375
-0.63	2.4140625
-0.62	2.40234375
-0.61	2.3828125
-0.6	2.37109375
-0.59	2.35328125
-0.58	2.3415625
-0.57	2.32984375
-0.56	2.3103125
-0.55	2.29859375
-0.54	2.286875
-0.53	2.27515625
-0.52	2.2634375
-0.51	2.25171875
-0.5	2.24
-0.49	2.22828125
-0.48	2.2165625
-0.47	2.20484375
-0.46	2.193125
-0.45	2.18140625
-0.44	2.1775
-0.43	2.16578125
-0.42	2.1540625
-0.41	2.15015625
-0.4	2.1384375
-0.39	2.13171875
-0.38	2.12
-0.37	2.11609375
-0.36	2.104375
-0.35	2.10046875
-0.34	2.08875
-0.33	2.08484375
-0.32	2.0809375
-0.31	2.06921875
-0.3	2.0653125
-0.29	2.06140625
-0.28	2.0575
-0.27	2.05359375
-0.26	2.0496875
-0.25	2.04578125
-0.24	2.041875
-0.23	2.03796875
-0.22	2.041875
-0.21	2.03796875
-0.2	2.041875
-0.19	2.03796875
-0.18	2.041875
-0.17	2.03796875
-0.16	2.041875
-0.15	2.05171875
-0.14	2.055625
-0.13	2.05953125
-0.12	2.07125
-0.11	2.07515625
-0.1	2.086875
-0.0900000000000001	2.10640625
-0.0800000000000001	2.1259375
-0.0700000000000001	2.14546875
-0.0600000000000001	2.1728125
-0.05	2.20796875
-0.04	2.2509375
-0.03	2.30953125
-0.02	2.399375
-0.01	2.56953125
0	1000
0.01	2.54296875
0.0199999999999999	2.3515625
0.0299999999999999	2.23046875
0.0399999999999999	2.1484375
0.0499999999999999	2.07421875
0.0599999999999999	2.015625
0.07	1.96484375
0.08	1.921875
0.09	1.87890625
0.1	1.8359375
0.11	1.80171875
0.12	1.7665625
0.13	1.73921875
0.14	1.7040625
0.15	1.67671875
0.16	1.649375
0.17	1.62203125
0.18	1.5946875
0.19	1.56734375
0.2	1.5478125
0.21	1.52046875
0.22	1.5009375
0.23	1.47359375
0.24	1.4540625
0.25	1.43453125
0.26	1.41046875
0.27	1.3909375
0.28	1.37140625
0.29	1.351875
0.3	1.33234375
0.31	1.31171875
0.32	1.2921875
0.33	1.28046875
0.34	1.2609375
0.35	1.24140625
0.36	1.221875
0.37	1.21015625
0.38	1.19046875
0.39	1.1709375
0.4	1.15921875
0.41	1.1396875
0.42	1.12796875
0.43	1.1084375
0.44	1.09671875
0.45	1.07828125
0.46	1.05875
0.47	1.04703125
0.48	1.0353125
0.49	1.01578125
0.5	1.0040625
0.51	0.98453125
0.52	0.965
0.53	0.95328125
0.54	0.93375
0.55	0.92203125
0.56	0.9025
0.57	0.89078125
0.58	0.87125
0.59	0.85953125
0.6	0.8478125
0.61	0.83609375
0.62	0.824375
0.63	0.80484375
0.64	0.793125
0.65	0.78140625
0.66	0.7696875
0.67	0.76578125
0.68	0.7540625
0.69	0.74234375
0.7	0.730625
0.71	0.71890625
0.72	0.7071875
1000	-1
3.80859375	-0.99
3.6015625	-0.98
3.47265625	-0.97
3.3828125	-0.96
3.30078125	-0.95
3.2421875	-0.94
3.18359375	-0.93
3.1328125	-0.92
3.08984375	-0.91
3.046875	-0.9
3.01171875	-0.89
2.97265625	-0.88
2.9375	-0.87
2.91015625	-0.86
2.875	-0.85
2.84765625	-0.84
2.8203125	-0.83
2.79296875	-0.82
2.765625	-0.81
2.74609375	-0.8
2.71875	-0.79
2.69921875	-0.78
2.671875	-0.77
2.65234375	-0.76
2.6328125	-0.75
2.61328125	-0.74
2.59375	-0.73
2.57421875	-0.72
2.5546875	-0.71
2.53515625	-0.7
2.515625	-0.69
2.49609375	-0.68
2.484375	-0.67
2.46484375	-0.66
2.4453125	-0.65
2.43359375	-0.64
2.4140625	-0.63
2.40234375	-0.62
2.3828125	-0.61
2.37109375	-0.6
2.35328125	-0.59
2.3415625	-0.58
2.32984375	-0.57
2.3103125	-0.56
2.29859375	-0.55
2.286875	-0.54
2.27515625	-0.53
2.2634375	-0.52
2.25171875	-0.51
2.24	-0.5
2.22828125	-0.49
2.2165625	-0.48
2.20484375	-0.47
2.193125	-0.46
2.18140625	-0.45
2.1775	-0.44
2.16578125	-0.43
2.1540625	-0.42
2.15015625	-0.41
2.1384375	-0.4
2.13171875	-0.39
2.12	-0.38
2.11609375	-0.37
2.104375	-0.36
2.10046875	-0.35
2.08875	-0.34
2.08484375	-0.33
2.0809375	-0.32
2.06921875	-0.31
2.0653125	-0.3
2.06140625	-0.29
2.0575	-0.28
2.05359375	-0.27
2.0496875	-0.26
2.04578125	-0.25
2.041875	-0.24
2.03796875	-0.23
2.041875	-0.22
2.03796875	-0.21
2.041875	-0.2
2.03796875	-0.19
2.041875	-0.18
2.03796875	-0.17
2.041875	-0.16
2.05171875	-0.15
2.055625	-0.14
2.05953125	-0.13
2.07125	-0.12
2.07515625	-0.11
2.086875	-0.1
2.10640625	-0.0900000000000001
2.1259375	-0.0800000000000001
2.14546875	-0.0700000000000001
2.1728125	-0.0600000000000001
2.20796875	-0.05
2.2509375	-0.04
2.30953125	-0.03
2.399375	-0.02
2.56953125	-0.01
1000	0
2.54296875	0.01
2.3515625	0.0199999999999999
2.23046875	0.0299999999999999
2.1484375	0.0399999999999999
2.07421875	0.0499999999999999
2.015625	0.0599999999999999
1.96484375	0.07
1.921875	0.08
1.87890625	0.09
1.8359375	0.1
1.80171875	0.11
1.7665625	0.12
1.73921875	0.13
1.7040625	0.14
1.67671875	0.15
1.649375	0.16
1.62203125	0.17
1.5946875	0.18
1.56734375	0.19
1.5478125	0.2
1.52046875	0.21
1.5009375	0.22
1.47359375	0.23
1.4540625	0.24
1.43453125	0.25
1.41046875	0.26
1.3909375	0.27
1.37140625	0.28
1.351875	0.29
1.33234375	0.3
1.31171875	0.31
1.2921875	0.32
1.28046875	0.33
1.2609375	0.34
1.24140625	0.35
1.221875	0.36
1.21015625	0.37
1.19046875	0.38
1.1709375	0.39
1.15921875	0.4
1.1396875	0.41
1.12796875	0.42
1.1084375	0.43
1.09671875	0.44
1.07828125	0.45
1.05875	0.46
1.04703125	0.47
1.0353125	0.48
1.01578125	0.49
1.0040625	0.5
0.98453125	0.51
0.965	0.52
0.95328125	0.53
0.93375	0.54
0.92203125	0.55
0.9025	0.56
0.89078125	0.57
0.87125	0.58
0.85953125	0.59
0.8478125	0.6
0.83609375	0.61
0.824375	0.62
0.80484375	0.63
0.793125	0.64
0.78140625	0.65
0.7696875	0.66
0.76578125	0.67
0.7540625	0.68
0.74234375	0.69
0.730625	0.7
0.71890625	0.71
0.7071875	0.72


==> Experiment13/data_exp_timings.txt <==
10	2.35916666666667e-05	4.38666666666667e-05
20	5.09833333333333e-05	0.000118316666666667
30	9.84666666666667e-05	0.000205933333333333
40	0.000168341666666667	0.000324391666666667
50	0.000224375	0.000429675
60	0.000378383333333333	0.00062815
70	0.000472908333333333	0.000795291666666667
80	0.00085975	0.0009941
90	0.00109181666666667	0.00131935833333333
100	0.00140619166666667	0.00159243333333333
200	0.0103998416666667	0.00556783333333333
300	0.0311497	0.0116742583333333
400	0.0613304916666667	0.0903883916666667
500	0.150203575	0.112610266666667
600	0.160238508333333	0.114757025
700	0.306104825	0.140158733333333
800	0.330456766666667	0.231489325
900	0.420606275	0.241184158333333
1000	0.51453385	0.299566516666667
2000	2.17241706666667	0.625257975
3000	8.91092089166667	0.953406125
4000	23.224898725	1.33152573333333
5000	33.9621290083333	1.699274675
6000	53.0205792166667	2.01900545
7000	70.926882925	2.40516163333333
8000	95.3174928916667	2.81068206666667
9000	120.293430183333	3.215853375
10000	159.654836675	3.648177175


==> Experiment2/data_exp2.txt <==
10	47.7354980497896	26.3740718909274	28.1183433810499	29.8253361264052	31.5001280611076	33.1467415201385	34.7684267079616	36.3678542936954	28.1183433810499	29.9206970122739	31.6828009748319	33.410143736573	35.1070718953319	36.7770970156313	38.4231040469324	29.8253361264052	31.6828009748319	33.4971918643302	35.274382089817	37.0190077217661	38.7347809116707	40.424687950101	31.5001280611076	33.410143736573	35.274382089817	37.0990438132214	38.8889012227377	40.6474882824852	42.3770672710224	33.1467415201385	35.1070718953319	37.0190077217661	38.8889012227377	40.7210673885096	42.5172552824897	44.2752592170037	34.7684267079616	36.7770970156313	38.7347809116707	40.6474882824852	42.5172552824897	44.3387773503587	46.0916633595065	36.3678542936954	38.4231040469324	40.424687950101	42.3770672710224	44.2752592170037	46.0916633595065	47.7354980497896
20	85.2601552699906	62.8024231535003	64.649712437816	66.4756203946933	68.2816833017998	70.069262165263	71.8395694649816	73.5936908754692	64.649712437816	66.5244165256159	68.3770378145524	70.2091634762936	72.0221995608256	73.8173986399223	75.5958822565478	66.4756203946933	68.3770378145524	70.2556886280189	72.1132096312803	73.9510507936717	75.7705037771511	77.5727250962648	68.2816833017998	70.2091634762936	72.1132096312803	73.9955070085954	75.857548452711	77.7006637855691	79.5260436601452	70.069262165263	72.0221995608256	73.9510507936717	75.857548452711	77.7432272843866	79.6094544031057	81.4574538208564	71.8395694649816	73.8173986399223	75.7705037771511	77.7006637855691	79.6094544031057	81.4982792217018	83.3683948671737	73.5936908754692	75.5958822565478	77.5727250962648	79.5260436601452	81.4574538208564	83.3683948671737	85.2601552699906
30	123.173253175376	100.367491602767	102.253572856478	104.124732887461	105.981698976418	107.825141271718	109.655678875024	111.473885118681	102.253572856478	104.157524431059	106.046250596288	107.920493572757	109.780937268124	111.628213489101	113.462907328368	104.124732887461	106.046250596288	107.952243827579	109.843469492125	111.720625026816	113.584354730909	115.435255260641	105.981698976418	107.920493572757	109.843469492125	111.751398097937	113.644990137437	115.52490220024	117.391742318923	107.825141271718	109.780937268124	111.720625026816	113.644990137437	115.554756448996	117.4505926488	119.333117967358	109.655678875024	111.628213489101	113.584354730909	115.52490220024	117.4505926488	119.362106677703	121.260074545133	111.473885118681	113.462907328368	115.435255260641	117.391742318923	119.333117967358	121.260074545133	123.173253175376
40	161.459447909089	138.452379531061	140.35959359728	142.255351142258	144.140074486615	146.014160662788	147.877983483386	149.731895397142	140.35959359728	142.28004446916	144.188870155395	146.086499233866	147.973334617721	149.849755654648	151.716120010571	142.255351142258	144.188870155395	146.110597447904	148.020967776352	149.920389860731	151.809248514272	153.687906554524	144.140074486615	146.086499233866	148.020967776352	149.943920973639	151.855773281411	153.756914911459	155.647713769812	146.014160662788	147.973334617721	149.920389860731	151.855773281411	153.779905002546	155.693180569902	157.59597291711	147.877983483386	149.849755654648	151.809248514272	153.756914911459	155.693180569902	157.618446307033	159.533090025335	149.731895397142	151.716120010571	153.687906554524	155.647713769812	157.59597291711	159.533090025335	161.459447909089
50	199.987031885474	176.846309407016	178.767074429082	180.678540720199	182.580983826861	184.47466596793	186.359836919203	188.236734823954	178.767074429082	180.698343709214	182.620207348252	184.532944078349	186.436819149278	188.332085223298	190.218983195132	180.678540720199	182.620207348252	184.552362504749	186.475288075485	188.389252310662	190.294510729969	192.191306951911	182.580983826861	184.532944078349	186.475288075485	188.408300826617	190.332253552804	192.247404602999	194.154000292628	184.47466596793	186.436819149278	188.389252310662	190.332253552804	192.266097038906	194.191043919824	196.107343181835	186.359836919203	188.332085223298	190.294510729969	192.247404602999	194.191043919824	196.125692606639	198.051602295227	188.236734823954	190.218983195132	192.191306951911	194.154000292628	196.107343181835	198.051602295227	199.987031885474
60	238.685811594674	215.448804053347	217.379108150617	219.301586264212	221.216432245627	223.123832082905	225.023964339697	226.917000563338	217.379108150617	219.3181157738	221.249223688489	223.172627581416	225.08851520112	226.997066801203	228.89845555229	219.301586264212	221.249223688489	223.188888299742	225.120777604554	227.045081097207	228.961980707085	230.871651214498	221.216432245627	223.172627581416	225.120777604554	227.061081626478	228.993730872818	230.918908934931	232.836792189531	223.123832082905	225.08851520112	227.045081097207	228.993730872818	230.934657470897	232.868046131287	234.794074814162	225.023964339697	226.997066801203	228.961980707085	230.918908934931	232.868046131287	234.809579171327	236.74368758605	226.917000563338	228.89845555229	230.871651214498	232.836792189531	234.794074814162	236.74368758605	238.685811594674
70	277.513433340403	254.20319469528	256.140634083197	258.071316765564	259.995386502933	261.912982034829	263.824237321699	265.729281772069	256.140634083197	258.085501530495	260.023558397327	261.954949595675	263.879814976142	265.798289571835	267.710503827376	258.071316765564	260.023558397327	261.968935962106	263.907595515043	265.839678009829	267.765319544532	269.684651592416	259.995386502933	261.954949595675	263.907595515043	265.853471451238	267.792719453227	269.725476676496	271.651875615669	261.912982034829	263.879814976142	265.839678009829	267.792719453227	269.739082442935	271.678905184465	273.612321186662	263.824237321699	265.798289571835	267.765319544532	269.725476676496	271.678905184465	273.625744316744	275.566128589416	265.729281772069	267.710503827376	269.684651592416	271.651875615669	273.612321186662	275.566128589416	277.513433340403
80	316.442151212723	293.074015016067	295.017024706619	296.954089389042	298.885319912142	300.810823725804	302.730705025037	304.645064886246	295.017024706619	296.966511995651	298.910013204717	300.847639951596	302.779500431491	304.705699562072	306.62633912071	296.954089389042	298.910013204717	300.859910127592	302.803892539584	304.742069376522	306.674546274196	308.60142570654	298.885319912142	300.847639951596	302.803892539584	304.754190817408	306.698644456935	308.637359807619	310.570440035617	300.810823725804	302.779500431491	304.742069376522	306.698644456935	308.649336076116	310.594251292801	312.533493961143	302.730705025037	304.705699562072	306.674546274196	308.637359807619	310.594251292801	312.545328493475	314.490695947612	304.645064886246	306.62633912071	308.60142570654	310.570440035617	312.533493961143	314.490695947612	316.442151212723
90	355.452688049404	332.037426042553	333.984924553692	335.927115292536	337.864086331078	339.795923334678	341.722709653085	343.644526407058	333.984924553692	335.9381651893	337.886065714383	339.828714739576	341.766198454112	343.698600717417	345.626003146251	335.927115292536	337.886065714383	339.839643868687	341.787938901709	343.731037523637	345.669024100717	347.601980742944	337.864086331078	339.828714739576	341.787938901709	343.741848496413	345.690530751943	347.634070538576	349.572550456801	339.795923334678	341.766198454112	343.731037523637	345.690530751943	347.644765882535	349.593828286938	351.537801053486	341.722709653085	343.698600717417	345.669024100717	347.634070538576	349.593828286938	351.548383215909	353.497818898987	343.644526407058	345.626003146251	347.601980742944	349.572550456801	351.537801053486	353.497818898987	355.452688049404
100	394.531044565775	371.07654541383	373.027751023267	374.974162459482	376.915851380953	378.852887680271	380.785339544427	382.713273512498	373.027751023267	374.984112834343	376.935654355048	378.882447635621	380.824562950738	382.762068860134	384.695032266579	374.974162459482	376.935654355048	378.892299974763	380.844171758669	382.791340361602	384.733874714158	386.671842080977	376.915851380953	378.882447635621	380.844171758669	382.801096577988	384.753293126695	386.700830704393	388.643776935801	378.852887680271	380.824562950738	382.791340361602	384.753293126695	386.710492655543	388.663008614936	390.610908987893	380.785339544427	382.762068860134	384.733874714158	386.700830704393	388.663008614936	390.620478477984	392.573308633089	382.713273512498	384.695032266579	386.671842080977	388.643776935801	390.610908987893	392.573308633089	394.531044565775
200	787.527936889726	763.872618913611	765.842381258646	767.809704749797	769.774607677229	771.737108103751	773.697223868776	775.654972592194	765.842381258646	767.81469229671	769.784558050961	771.751996859858	773.717026833976	775.679665859854	777.639931603912	767.809704749797	769.784558050961	771.756959654523	773.726927947191	775.694481087118	777.659637007882	779.622413422344	769.774607677229	771.751996859858	773.726927947191	775.699419374	777.669489345925	779.637155843466	781.602436625791	771.737108103751	773.717026833976	775.694481087118	777.669489345925	779.642069863432	781.612240666883	783.580019561688	773.697223868776	775.679665859854	777.659637007882	779.637155843466	781.612240666883	783.584909552069	785.555180350503	775.654972592194	777.639931603912	779.622413422344	781.602436625791	783.580019561688	785.555180350503	787.527936889726
300	1182.57838282112	1158.84160416747	1160.81870127555	1162.79416192927	1164.76799431707	1166.74020655942	1168.71080670955	1170.6798027542	1160.81870127555	1162.79748972095	1164.77463887242	1166.7501569327	1168.72405203638	1170.69633225065	1172.66700557616	1162.79416192927	1164.77463887242	1166.75347368689	1168.73067458964	1170.7062497293	1172.6802071871	1174.6525549775	1164.76799431707	1166.7501569327	1168.73067458964	1170.709555519	1172.68680788351	1174.66243977832	1176.63645923176	1166.74020655942	1168.72405203638	1170.7062497293	1172.68680788351	1174.66573467576	1176.64303821511	1178.61872654374	1168.71080670955	1170.69633225065	1172.6802071871	1174.66243977832	1176.64303821511	1178.62201062046	1180.59936505029	1170.6798027542	1172.66700557616	1174.6525549775	1176.63645923176	1178.61872654374	1180.59936505029	1182.57838282112
400	1578.62703047645	1554.84436282055	1556.82554355749	1558.80549265196	1560.78421472751	1562.76171437879	1564.7379961719	1566.71306464458	1556.82554355749	1558.80798953284	1560.78920227433	1562.76918641147	1564.74794654492	1566.72548724666	1568.70181306029	1558.80549265196	1560.78920227433	1562.77167707346	1564.75292168484	1566.73294071504	1568.71173874196	1570.68932031506	1560.78421472751	1562.76918641147	1564.75292168484	1566.73542518902	1568.71670153652	1570.69675531113	1572.6755910682	1562.76171437879	1564.74794654492	1566.73294071504	1568.71670153652	1570.69923362781	1572.68054157855	1574.66062994997	1564.7379961719	1566.72548724666	1568.71173874196	1570.69675531113	1572.68054157855	1574.66310213975	1576.64444156176	1566.71306464458	1568.70181306029	1570.68932031506	1572.6755910682	1574.66062994997	1576.64444156176	1578.62703047645
500	1975.28547985306	1951.4727847718	1953.45661865322	1955.43946502136	1957.42132684223	1959.40220706702	1961.38210863223	1963.36103445971	1953.45661865322	1955.44146302436	1957.42531886622	1959.40818914783	1961.39007682345	1963.37098483258	1965.35091610012	1955.43946502136	1957.42531886622	1959.41018316678	1961.39406089516	1963.37695500865	1965.35886844976	1967.33980414639	1957.42132684223	1959.40818914783	1961.39406089516	1963.3789450594	1965.36284460081	1967.34576246499	1969.32770158282	1959.40220706702	1961.39007682345	1963.37695500865	1965.36284460081	1967.3477485633	1969.33166984465	1971.3146113788	1961.38210863223	1963.37098483258	1965.35886844976	1967.34576246499	1969.33166984465	1971.31659354035	1973.30053648892	1963.36103445971	1965.35091610012	1967.33980414639	1969.32770158282	1971.3146113788	1973.30053648892	1975.28547985306
600	2372.36207091155	2348.52794088474	2350.51365938659	2352.49855367485	2354.48262581258	2356.46587785423	2358.44831184569	2360.42992982438	2350.51365938659	2352.50021895436	2354.48595360425	2356.47086540102	2358.45495640088	2360.43822865151	2362.42068419203	2352.49855367485	2354.48595360425	2356.47252791201	2358.45827866463	2360.44320792016	2362.42731772794	2364.41061012892	2354.48262581258	2356.47086540102	2358.45827866463	2360.44486767177	2362.43063448213	2364.41558114686	2366.39970970862	2356.46587785423	2358.45495640088	2360.44320792016	2362.43063448213	2364.41723814827	2366.40302097149	2368.38798499619	2358.44831184569	2360.43822865151	2362.42731772794	2364.41558114686	2366.40302097149	2368.38963925653	2370.37543804782	2360.42992982438	2362.42068419203	2364.41061012892	2366.39970970862	2368.38798499619	2370.37543804782	2372.36207091155
700	2769.74643411118	2745.89610298783	2747.88324070152	2749.8696711246	2751.85539577452	2753.84041616334	2755.82473379775	2757.80835017903	2747.88324070152	2749.87109867669	2751.85824884449	2753.84469272343	2755.83043182673	2757.81546766212	2759.79980173204	2749.8696711246	2751.85824884449	2753.84611824054	2755.83328083248	2757.81973813455	2759.80549165562	2761.79054289923	2751.85539577452	2753.84469272343	2755.83328083248	2757.82116162245	2759.80833660874	2761.79480730132	2763.78057520477	2753.84041616334	2755.83043182673	2757.81973813455	2759.80833660874	2761.79622876579	2763.78341611674	2765.76990016732	2755.82473379775	2757.81546766212	2759.80549165562	2761.79480730132	2763.78341611674	2765.77131961408	2767.75851930016	2757.80835017903	2759.79980173204	2761.79054289923	2763.78057520477	2765.76990016732	2767.75851930016	2769.74643411118
800	3167.36851080451	3143.50542863306	3145.49368011275	3147.48131215336	3149.46832591773	3151.45472256502	3153.44050325101	3155.42566912753	3145.49368011275	3147.48256137284	3149.47082279855	3151.45846555358	3153.44549079776	3155.43189968753	3157.41769337561	3147.48131215336	3149.47082279855	3151.45971321446	3153.4479845653	3155.43563801186	3157.42267471121	3159.40909581683	3149.46832591773	3151.45846555358	3153.4479845653	3155.43688411802	3157.4251653732	3159.41282948859	3161.39987761846	3151.45472256502	3153.44549079776	3155.43563801186	3157.4251653732	3159.4140740439	3161.4023651826	3163.39003994422	3153.44050325101	3155.43189968753	3157.42267471121	3159.41282948859	3161.4023651826	3163.3912829527	3165.3795839541	3155.42566912753	3157.41769337561	3159.40909581683	3161.39987761846	3163.39003994422	3165.3795839541	3167.36851080451
900	3565.18072222634	3541.30729661617	3543.2964494443	3545.28505125999	3547.2731029826	3549.26060552905	3551.24755981378	3553.23396674854	3543.2964494443	3545.28616175434	3547.2753227398	3549.26393332076	3551.25199441455	3553.23950693611	3555.22647179775	3545.28505125999	3547.2753227398	3549.26504258323	3551.25421171081	3553.24283104044	3555.23090148754	3557.21842396497	3547.2731029826	3549.26393332076	3551.25421171081	3553.24393907386	3555.2331163283	3557.22174439013	3559.20982417262	3549.26060552905	3551.25199441455	3553.24283104044	3555.2331163283	3557.22285119716	3559.21203656342	3561.2006733409	3551.24755981378	3553.23950693611	3555.23090148754	3557.22174439013	3559.21203656342	3561.20177892402	3563.19097238716	3553.23396674854	3555.22647179775	3557.21842396497	3559.20982417262	3561.2006733409	3563.19097238716	3565.18072222634
1000	3963.14910667775	3939.26709186917	3941.25699171095	3943.24639534489	3945.23530351621	3947.22371696822	3949.2116364424	3951.19906267838	3941.25699171095	3943.24739484528	3945.23730151921	3947.22671247836	3949.21562846637	3951.20405022512	3953.19197849462	3943.24639534489	3945.23730151921	3947.22771098071	3949.21762447535	3951.2070427472	3953.19596653849	3955.18439658959	3945.23530351621	3947.22671247836	3949.21762447535	3951.20804025355	3953.19796055741	3955.18738612954	3957.1763177107	3947.22371696822	3949.21562846637	3951.2070427472	3953.19796055741	3955.18838264187	3957.17830974357	3959.1677426036	3949.2116364424	3951.20405022512	3953.19596653849	3955.18738612954	3957.17830974357	3959.16873812389	3961.15867201197	3951.19906267838	3953.19197849462	3955.18439658959	3957.1763177107	3959.1677426036	3961.15867201197	3963.14910667775
2000	7947.83950241143	7923.91381701147	7925.90749412032	7927.90092238894	7929.89410200414	7931.8870331525	7933.87971602032	7935.87215079387	7925.90749412032	7927.90142226393	7929.89510150449	7931.88853202875	7933.88171402331	7935.87464767468	7937.86733316892	7927.90092238894	7929.89510150449	7931.88903165407	7933.88271302443	7935.87614580248	7937.86933017443	7939.86226632651	7929.89410200414	7931.88853202875	7933.88271302443	7935.87664517826	7937.87032867681	7939.86376370654	7941.85695044692	7931.8870331525	7933.88171402331	7935.87614580248	7937.87032867681	7939.86426283311	7941.85794846481	7943.85138559196	7933.87971602032	7935.87464767468	7937.86933017443	7939.86376370654	7941.85794846481	7943.8518846534	7945.84492046876	7935.87215079387	7937.86733316892	7939.86226632651	7941.85695044692	7943.85138559196	7945.84492046876	7947.83950241143
3000	11937.1018984645	11913.1527031496	11915.1478921588	11917.1429150829	11919.1377720049	11921.1324630082	11923.1269881754	11925.1213475894	11915.1478921588	0	11919.1384384496	11921.1334625086	11923.1283206206	11925.1230128689	11927.1175393364	11917.1429150829	11919.1384384496	11921.1337956753	11923.1289868432	11925.1240120364	11927.1188713379	11929.1135648306	11919.1377720049	11921.1334625086	11923.1289868432	11925.1243450923	11927.1195373386	11929.1145636654	11931.1094241541	11921.1324630082	11923.1283206206	11925.1240120364	11927.1195373386	11929.1148966101	11931.1100899334	11933.1051175448	11923.1269881754	11925.1230128689	11927.1188713379	11929.1145636654	11931.1100899334	11933.1054502231	11935.1006576095	11925.1213475894	11927.1175393364	11929.1135648306	11931.1094241532	11933.1051175448	11935.1006576095	11937.1018984645
4000	15928.1086513526	15904.5890145532	15906.5850504799	15908.5809617634	15910.5767484502	15912.5724105873	15914.5679482214	15916.5633613992	15906.5850504799	15908.581211732	15910.5772483252	15912.5731603063	15914.5689477218	15916.5646106187	15918.5601490437	15908.5809617634	15910.5772483252	15912.5734102126	15914.569447472	15916.5653601504	15918.5611482942	15920.5568119506	15910.5767484502	15912.5731603063	15914.569447472	15916.5656099943	15918.5616479195	15920.5575612949	15922.5533501664	15912.5724105873	15914.5689477218	15916.5653601504	15918.5616479195	15920.5578110765	15922.5538496587	15924.5497621597	15914.5679482214	15916.5646106187	15918.5611482942	15920.5575612949	15922.5538496587	15924.5500136525	15926.546054125	15916.5633613992	15918.5601490437	15920.5568119506	15922.5533501658	15924.5497621597	15926.546054125	15928.1086513526
5000	19921.3146632072	19897.3589245453	19899.3555128441	19901.3520013873	19903.3483902046	19905.3446793263	19907.3408687821	19909.3369586017	19899.3555128441	19901.3522013673	19903.3487901248	19905.3452791465	19907.3416684623	19909.3379581022	19911.3341480962	19901.3520013873	19903.3487901248	19905.3454790864	19907.3420683024	19909.3385578024	19911.3349476167	19913.3312377746	19903.3483902046	19905.3452791465	19907.3420683024	19909.3387577024	19911.3353473766	19913.331837355	19915.328227652	19905.3446793263	19907.3416684623	19909.3385578024	19911.3353473765	19913.332037215	19915.32862724	19917.3251196045	19907.3408687821	19909.3379581022	19911.3349476167	19913.3318373549	19915.32862724	19917.3253175975	19919.321910599	19909.3369586017	19911.3341480962	19913.3312377746	19915.3282276503	19917.3251196045	19919.321910599	19921.3146632072
6000	23915.0040811777	23891.0399449506	23893.0369266939	23895.0338252835	23897.0306407398	23899.0273730838	23901.0240223363	23903.0205885181	23893.0369266939	23895.0339919362	23897.0309740176	23899.0278729588	23901.024688781	23903.0214215043	23905.0180711501	23895.0338252835	23897.0309740176	23899.0280395841	23901.0250220032	23903.021921296	23905.0187374836	23907.0154705865	23897.0306407398	23899.0278729588	23901.0250220032	23903.0220878933	23905.0190706504	23907.0159702951	23909.012786843	23899.0273730838	23901.024688781	23903.021921296	23905.0190706505	23907.0161368644	23909.0131199584	23911.0100201789	23901.0240223363	23903.0214215043	23905.0187374836	23907.0159702952	23909.0131199584	23911.0101856517	23913.007174182	23903.0205885181	23905.0180711501	23907.0154705862	23909.0127868472	23911.0100201789	23913.007174182	23915.0040811777
7000	27909.3582799823	27885.3900274485	27887.3873060919	27889.3845134451	0	27893.3787143414	27895.3757079148	27897.3726302594	27887.3873060919	27889.3846562921	27891.3819351965	27893.379142821	27895.3762791802	27897.37334429	27899.3703381654	27889.3845134451	27891.3819351965	27893.3792856475	27895.3765648128	27897.3737727085	27899.370909349	27901.3679747502	0	27893.379142821	27895.3765648128	27897.3739155146	27899.3711949412	27901.3684031076	27903.3655400235	27893.3787143414	27895.3762791802	27897.3737727086	27899.3711949412	27901.3685458937	27903.3658255854	27905.3630338339	27895.3757079148	27897.37334429	27899.370909349	27901.3684031076	27903.3658255854	27905.3631767553	27907.3604576485	27897.3726302594	27899.3703381654	27901.3679747502	27903.3655400173	27905.3630338339	27907.3604576485	27909.3582799823
8000	31904.2272191172	31880.2560434012	31882.2535554307	31884.2510050704	31886.2483923325	31888.2457172277	31890.2429797683	31892.2401799667	31882.2535554307	31884.2511300625	31886.248642301	31888.2460921574	31890.2434796438	31892.2408047712	31894.2380675518	31884.2510050704	31886.248642301	31888.246217134	31890.2437295813	31892.2411796542	31894.2385673644	31896.2358927242	31886.2483923325	31888.2460921574	31890.2437295813	31892.2413046147	31894.2388172707	31896.23626756	31898.2336554969	31888.2457172277	31890.2434796438	31892.2411796542	31894.2388172707	31896.2363925054	31898.2339053586	31900.2313560116	31890.2429797683	31892.2408047712	31894.2385673644	31896.2362675604	31898.2339053586	31900.2314829761	31901.9853670613	31892.2401799667	31894.2380675518	31896.2358927239	31898.2336554969	31900.2313560116	31901.9853670613	31904.2272191172
9000	35899.5066694355	35875.5342448211	35877.5319459823	35879.5295916779	35881.5271819177	35883.5247167108	35885.5221960664	35887.5196199937	35877.5319459823	35879.5297027828	35881.5274041153	35883.5250499886	35885.5226404121	35887.5201753949	35889.5176549466	35879.5295916779	35881.5274041153	35883.5251610812	35885.5228625849	35887.5205086355	35889.518099243	35891.5156344158	35881.5271819177	35883.5250499886	35885.5228625849	35887.5206197157	35889.5183213912	35891.5159676194	35893.5135584078	35883.5247167108	35885.5226404121	35887.5205086355	35889.5183213912	35891.5160786871	35893.5137805509	35895.5114261399	35885.5221960664	35887.5201753949	35889.518099243	35891.5159676194	35893.5137805509	35895.5115378438	35897.5092513683	35887.5196199937	35889.5176549466	35891.5156344158	35893.5135584078	35895.5114261399	35897.5092513683	35899.5066694355
10000	39895.1240424551	39871.1507064654	39873.1485645527	39875.1463727156	39877.1441309617	39879.1418392978	39881.1394977327	39883.1371062729	39873.1485645527	39875.1464727109	39877.1443309418	39879.1421392529	39881.1398976528	39883.137606148	39885.1352647461	39875.1463727156	39877.1443309418	39879.1422392382	39881.1400976127	39883.137906073	39885.1356646262	39887.1333732796	39877.1441309617	39879.1421392529	39881.1400976127	39883.1380060479	39885.1358645666	39887.1336731753	39889.1314318685	39879.1418392978	39881.1398976528	39883.137906073	39885.1358645666	39887.13377314	39889.1316318038	39891.1294405774	39881.1394977327	39883.137606148	39885.1356646262	39887.133673175	39889.1316318038	39891.1295422275	39893.1274740612	39883.1371062729	39885.1352647461	39887.1333732796	39889.1314318685	39891.1294405774	39893.1274740612	39895.1240424551


==> Experiment3/data_exp31.txt <==
-1.00 -1.00 0.00
-0.90 -1.00 0.00
-0.80 -1.00 0.00
-0.70 -1.00 0.00
-0.60 -1.00 0.00
-0.50 -1.00 0.00
-0.40 -1.00 0.00
-0.30 -1.00 0.00
-0.20 -1.00 0.00
-0.10 -1.00 0.00
0.00 -1.00 0.00
0.10 -1.00 0.00
0.20 -1.00 0.00
0.30 -1.00 0.00
0.40 -1.00 0.00
0.50 -1.00 0.00
0.60 -1.00 0.00
0.70 -1.00 0.00
0.80 -1.00 0.00
0.90 -1.00 0.00
1.00 -1.00 0.00
1.10 -1.00 0.00
1.20 -1.00 0.00
1.30 -1.00 0.00
1.40 -1.00 0.00
1.50 -1.00 0.00
1.60 -1.00 0.00
1.70 -1.00 0.00
1.80 -1.00 0.00
1.90 -1.00 0.00
2.00 -1.00 0.00
2.10 -1.00 0.00
2.20 -1.00 0.00
2.30 -1.00 0.00
2.40 -1.00 0.00
2.50 -1.00 0.00
2.60 -1.00 0.00
2.70 -1.00 0.00
2.80 -1.00 0.00
2.90 -1.00 0.00
3.00 -1.00 0.00
3.10 -1.00 0.00
3.20 -1.00 0.00
3.30 -1.00 0.00
3.40 -1.00 0.00
3.50 -1.00 0.00
3.60 -1.00 0.00
3.70 -1.00 0.00
3.80 -1.00 0.00
3.90 -1.00 0.00
4.00 -1.00 0.00

-1.00 -0.90 0.00
-0.90 -0.90 0.00
-0.80 -0.90 0.00
-0.70 -0.90 0.00
-0.60 -0.90 0.00
-0.50 -0.90 0.00
-0.40 -0.90 0.00
-0.30 -0.90 0.00
-0.20 -0.90 0.00
-0.10 -0.90 0.00
0.00 -0.90 0.00
0.10 -0.90 0.00
0.20 -0.90 0.00
0.30 -0.90 0.00
0.40 -0.90 0.00
0.50 -0.90 0.00
0.60 -0.90 0.00
0.70 -0.90 0.00
0.80 -0.90 0.00
0.90 -0.90 0.00
1.00 -0.90 0.00
1.10 -0.90 0.00
1.20 -0.90 0.00
1.30 -0.90 0.00
1.40 -0.90 0.00
1.50 -0.90 0.00
1.60 -0.90 0.00
1.70 -0.90 0.00
1.80 -0.90 0.00
1.90 -0.90 0.00
2.00 -0.90 0.00
2.10 -0.90 0.00
2.20 -0.90 0.00
2.30 -0.90 0.00
2.40 -0.90 0.00
2.50 -0.90 0.00
2.60 -0.90 0.00
2.70 -0.90 0.00
2.80 -0.90 0.00
2.90 -0.90 0.00
3.00 -0.90 0.00
3.10 -0.90 0.00
3.20 -0.90 0.00
3.30 -0.90 0.00
3.40 -0.90 0.01
3.50 -0.90 0.03
3.60 -0.90 0.05
3.70 -0.90 0.06
3.80 -0.90 0.08
3.90 -0.90 0.09
4.00 -0.90 0.11

-1.00 -0.80 0.00
-0.90 -0.80 0.00
-0.80 -0.80 0.00
-0.70 -0.80 0.00
-0.60 -0.80 0.00
-0.50 -0.80 0.00
-0.40 -0.80 0.00
-0.30 -0.80 0.00
-0.20 -0.80 0.00
-0.10 -0.80 0.00
0.00 -0.80 0.00
0.10 -0.80 0.00
0.20 -0.80 0.00
0.30 -0.80 0.00
0.40 -0.80 0.00
0.50 -0.80 0.00
0.60 -0.80 0.00
0.70 -0.80 0.00
0.80 -0.80 0.00
0.90 -0.80 0.00
1.00 -0.80 0.00
1.10 -0.80 0.00
1.20 -0.80 0.00
1.30 -0.80 0.00
1.40 -0.80 0.00
1.50 -0.80 0.00
1.60 -0.80 0.00
1.70 -0.80 0.00
1.80 -0.80 0.00
1.90 -0.80 0.00
2.00 -0.80 0.00
2.10 -0.80 0.00
2.20 -0.80 0.00
2.30 -0.80 0.00
2.40 -0.80 0.00
2.50 -0.80 0.00
2.60 -0.80 0.00
2.70 -0.80 0.00
2.80 -0.80 0.00
2.90 -0.80 0.00
3.00 -0.80 0.01
3.10 -0.80 0.03
3.20 -0.80 0.04
3.30 -0.80 0.06
3.40 -0.80 0.07
3.50 -0.80 0.09
3.60 -0.80 0.10
3.70 -0.80 0.12
3.80 -0.80 0.14
3.90 -0.80 0.16
4.00 -0.80 0.18

-1.00 -0.70 0.00
-0.90 -0.70 0.00
-0.80 -0.70 0.00
-0.70 -0.70 0.00
-0.60 -0.70 0.00
-0.50 -0.70 0.00
-0.40 -0.70 0.00
-0.30 -0.70 0.00
-0.20 -0.70 0.00
-0.10 -0.70 0.00
0.00 -0.70 0.00
0.10 -0.70 0.00
0.20 -0.70 0.00
0.30 -0.70 0.00
0.40 -0.70 0.00
0.50 -0.70 0.00
0.60 -0.70 0.00
0.70 -0.70 0.00
0.80 -0.70 0.00
0.90 -0.70 0.00
1.00 -0.70 0.00
1.10 -0.70 0.00
1.20 -0.70 0.00
1.30 -0.70 0.00
1.40 -0.70 0.00
1.50 -0.70 0.00
1.60 -0.70 0.00
1.70 -0.70 0.00
1.80 -0.70 0.00
1.90 -0.70 0.00
2.00 -0.70 0.00
2.10 -0.70 0.00
2.20 -0.70 0.00
2.30 -0.70 0.00
2.40 -0.70 0.00
2.50 -0.70 0.00
2.60 -0.70 0.00
2.70 -0.70 0.00
2.80 -0.70 0.02
2.90 -0.70 0.03
3.00 -0.70 0.05
3.10 -0.70 0.06
3.20 -0.70 0.08
3.30 -0.70 0.09
3.40 -0.70 0.11
3.50 -0.70 0.13
3.60 -0.70 0.15
3.70 -0.70 0.16
3.80 -0.70 0.18
3.90 -0.70 0.20
4.00 -0.70 0.23

-1.00 -0.60 0.00
-0.90 -0.60 0.00
-0.80 -0.60 0.00
-0.70 -0.60 0.00
-0.60 -0.60 0.00
-0.50 -0.60 0.00
-0.40 -0.60 0.00
-0.30 -0.60 0.00
-0.20 -0.60 0.00
-0.10 -0.60 0.00
0.00 -0.60 0.00
0.10 -0.60 0.00
0.20 -0.60 0.00
0.30 -0.60 0.00
0.40 -0.60 0.00
0.50 -0.60 0.00
0.60 -0.60 0.00
0.70 -0.60 0.00
0.80 -0.60 0.00
0.90 -0.60 0.00
1.00 -0.60 0.00
1.10 -0.60 0.00
1.20 -0.60 0.00
1.30 -0.60 0.00
1.40 -0.60 0.00
1.50 -0.60 0.00
1.60 -0.60 0.00
1.70 -0.60 0.00
1.80 -0.60 0.00
1.90 -0.60 0.00
2.00 -0.60 0.00
2.10 -0.60 0.00
2.20 -0.60 0.00
2.30 -0.60 0.00
2.40 -0.60 0.00
2.50 -0.60 0.00
2.60 -0.60 0.02
2.70 -0.60 0.03
2.80 -0.60 0.05
2.90 -0.60 0.06
3.00 -0.60 0.07
3.10 -0.60 0.09
3.20 -0.60 0.11
3.30 -0.60 0.12
3.40 -0.60 0.14
3.50 -0.60 0.16
3.60 -0.60 0.18
3.70 -0.60 0.20
3.80 -0.60 0.22
3.90 -0.60 0.24
4.00 -0.60 0.27

-1.00 -0.50 0.00
-0.90 -0.50 0.00
-0.80 -0.50 0.00
-0.70 -0.50 0.00
-0.60 -0.50 0.00
-0.50 -0.50 0.00
-0.40 -0.50 0.00
-0.30 -0.50 0.00
-0.20 -0.50 0.00
-0.10 -0.50 0.00
0.00 -0.50 0.00
0.10 -0.50 0.00
0.20 -0.50 0.00
0.30 -0.50 0.00
0.40 -0.50 0.00
0.50 -0.50 0.00
0.60 -0.50 0.00
0.70 -0.50 0.00
0.80 -0.50 0.00
0.90 -0.50 0.00
1.00 -0.50 0.00
1.10 -0.50 0.00
1.20 -0.50 0.00
1.30 -0.50 0.00
1.40 -0.50 0.00
1.50 -0.50 0.00
1.60 -0.50 0.00
1.70 -0.50 0.00
1.80 -0.50 0.00
1.90 -0.50 0.00
2.00 -0.50 0.00
2.10 -0.50 0.00
2.20 -0.50 0.00
2.30 -0.50 0.00
2.40 -0.50 0.01
2.50 -0.50 0.02
2.60 -0.50 0.04
2.70 -0.50 0.05
2.80 -0.50 0.07
2.90 -0.50 0.08
3.00 -0.50 0.10
3.10 -0.50 0.12
3.20 -0.50 0.13
3.30 -0.50 0.15
3.40 -0.50 0.17
3.50 -0.50 0.19
3.60 -0.50 0.21
3.70 -0.50 0.23
3.80 -0.50 0.26
3.90 -0.50 0.28
4.00 -0.50 0.30

-1.00 -0.40 0.00
-0.90 -0.40 0.00
-0.80 -0.40 0.00
-0.70 -0.40 0.00
-0.60 -0.40 0.00
-0.50 -0.40 0.00
-0.40 -0.40 0.00
-0.30 -0.40 0.00
-0.20 -0.40 0.00
-0.10 -0.40 0.00
0.00 -0.40 0.00
0.10 -0.40 0.00
0.20 -0.40 0.00
0.30 -0.40 0.00
0.40 -0.40 0.00
0.50 -0.40 0.00
0.60 -0.40 0.00
0.70 -0.40 0.00
0.80 -0.40 0.00
0.90 -0.40 0.00
1.00 -0.40 0.00
1.10 -0.40 0.00
1.20 -0.40 0.00
1.30 -0.40 0.00
1.40 -0.40 0.00
1.50 -0.40 0.00
1.60 -0.40 0.00
1.70 -0.40 0.00
1.80 -0.40 0.00
1.90 -0.40 0.00
2.00 -0.40 0.00
2.10 -0.40 0.00
2.20 -0.40 0.00
2.30 -0.40 0.01
2.40 -0.40 0.02
2.50 -0.40 0.04
2.60 -0.40 0.05
2.70 -0.40 0.07
2.80 -0.40 0.08
2.90 -0.40 0.10
3.00 -0.40 0.12
3.10 -0.40 0.14
3.20 -0.40 0.16
3.30 -0.40 0.18
3.40 -0.40 0.20
3.50 -0.40 0.22
3.60 -0.40 0.24
3.70 -0.40 0.26
3.80 -0.40 0.29
3.90 -0.40 0.31
4.00 -0.40 0.33

-1.00 -0.30 0.00
-0.90 -0.30 0.00
-0.80 -0.30 0.00
-0.70 -0.30 0.00
-0.60 -0.30 0.00
-0.50 -0.30 0.00
-0.40 -0.30 0.00
-0.30 -0.30 0.00
-0.20 -0.30 0.00
-0.10 -0.30 0.00
0.00 -0.30 0.00
0.10 -0.30 0.00
0.20 -0.30 0.00
0.30 -0.30 0.00
0.40 -0.30 0.00
0.50 -0.30 0.00
0.60 -0.30 0.00
0.70 -0.30 0.00
0.80 -0.30 0.00
0.90 -0.30 0.00
1.00 -0.30 0.00
1.10 -0.30 0.00
1.20 -0.30 0.00
1.30 -0.30 0.00
1.40 -0.30 0.00
1.50 -0.30 0.00
1.60 -0.30 0.00
1.70 -0.30 0.00
1.80 -0.30 0.00
1.90 -0.30 0.00
2.00 -0.30 0.00
2.10 -0.30 0.00
2.20 -0.30 0.00
2.30 -0.30 0.02
2.40 -0.30 0.03
2.50 -0.30 0.05
2.60 -0.30 0.06
2.70 -0.30 0.08
2.80 -0.30 0.10
2.90 -0.30 0.11
3.00 -0.30 0.13
3.10 -0.30 0.15
3.20 -0.30 0.17
3.30 -0.30 0.19
3.40 -0.30 0.21
3.50 -0.30 0.24
3.60 -0.30 0.26
3.70 -0.30 0.28
3.80 -0.30 0.31
3.90 -0.30 0.33
4.00 -0.30 0.36

-1.00 -0.20 0.00
-0.90 -0.20 0.00
-0.80 -0.20 0.00
-0.70 -0.20 0.00
-0.60 -0.20 0.00
-0.50 -0.20 0.00
-0.40 -0.20 0.00
-0.30 -0.20 0.00
-0.20 -0.20 0.00
-0.10 -0.20 0.00
0.00 -0.20 0.00
0.10 -0.20 0.00
0.20 -0.20 0.00
0.30 -0.20 0.00
0.40 -0.20 0.00
0.50 -0.20 0.00
0.60 -0.20 0.00
0.70 -0.20 0.00
0.80 -0.20 0.00
0.90 -0.20 0.00
1.00 -0.20 0.00
1.10 -0.20 0.00
1.20 -0.20 0.00
1.30 -0.20 0.00
1.40 -0.20 0.00
1.50 -0.20 0.00
1.60 -0.20 0.00
1.70 -0.20 0.00
1.80 -0.20 0.00
1.90 -0.20 0.00
2.00 -0.20 0.00
2.10 -0.20 0.00
2.20 -0.20 0.00
2.30 -0.20 0.02
2.40 -0.20 0.04
2.50 -0.20 0.05
2.60 -0.20 0.07
2.70 -0.20 0.08
2.80 -0.20 0.10
2.90 -0.20 0.12
3.00 -0.20 0.14
3.10 -0.20 0.16
3.20 -0.20 0.18
3.30 -0.20 0.20
3.40 -0.20 0.22
3.50 -0.20 0.25
3.60 -0.20 0.27
3.70 -0.20 0.29
3.80 -0.20 0.32
3.90 -0.20 0.34
4.00 -0.20 0.37

-1.00 -0.10 0.00
-0.90 -0.10 0.00
-0.80 -0.10 0.00
-0.70 -0.10 0.00
-0.60 -0.10 0.00
-0.50 -0.10 0.00
-0.40 -0.10 0.00
-0.30 -0.10 0.00
-0.20 -0.10 0.00
-0.10 -0.10 0.00
0.00 -0.10 0.00
0.10 -0.10 0.00
0.20 -0.10 0.00
0.30 -0.10 0.00
0.40 -0.10 0.00
0.50 -0.10 0.00
0.60 -0.10 0.00
0.70 -0.10 0.00
0.80 -0.10 0.00
0.90 -0.10 0.00
1.00 -0.10 0.00
1.10 -0.10 0.00
1.20 -0.10 0.00
1.30 -0.10 0.00
1.40 -0.10 0.00
1.50 -0.10 0.00
1.60 -0.10 0.00
1.70 -0.10 0.00
1.80 -0.10 0.00
1.90 -0.10 0.00
2.00 -0.10 0.00
2.10 -0.10 0.00
2.20 -0.10 0.00
2.30 -0.10 0.00
2.40 -0.10 0.02
2.50 -0.10 0.04
2.60 -0.10 0.06
2.70 -0.10 0.07
2.80 -0.10 0.09
2.90 -0.10 0.11
3.00 -0.10 0.13
3.10 -0.10 0.15
3.20 -0.10 0.17
3.30 -0.10 0.19
3.40 -0.10 0.21
3.50 -0.10 0.23
3.60 -0.10 0.26
3.70 -0.10 0.28
3.80 -0.10 0.30
3.90 -0.10 0.33
4.00 -0.10 0.35

-1.00 0.00 0.00
-0.90 0.00 0.00
-0.80 0.00 0.00
-0.70 0.00 0.00
-0.60 0.00 0.00
-0.50 0.00 0.00
-0.40 0.00 0.00
-0.30 0.00 0.00
-0.20 0.00 0.00
-0.10 0.00 0.00
0.00 0.00 0.00
0.10 0.00 0.00
0.20 0.00 0.00
0.30 0.00 0.00
0.40 0.00 0.00
0.50 0.00 0.00
0.60 0.00 0.00
0.70 0.00 0.00
0.80 0.00 0.00
0.90 0.00 0.00
1.00 0.00 0.00
1.10 0.00 0.00
1.20 0.00 0.00
1.30 0.00 0.00
1.40 0.00 0.00
1.50 0.00 0.00
1.60 0.00 0.00
1.70 0.00 0.00
1.80 0.00 0.00
1.90 0.00 0.00
2.00 0.00 0.00
2.10 0.00 0.00
2.20 0.00 0.00
2.30 0.00 0.00
2.40 0.00 0.00
2.50 0.00 0.00
2.60 0.00 0.00
2.70 0.00 0.00
2.80 0.00 0.00
2.90 0.00 0.00
3.00 0.00 0.00
3.10 0.00 0.00
3.20 0.00 0.00
3.30 0.00 0.00
3.40 0.00 0.00
3.50 0.00 0.00
3.60 0.00 0.00
3.70 0.00 0.00
3.80 0.00 0.00
3.90 0.00 0.00
4.00 0.00 0.00

-1.00 0.10 0.00
-0.90 0.10 0.00
-0.80 0.10 0.00
-0.70 0.10 0.00
-0.60 0.10 0.00
-0.50 0.10 0.00
-0.40 0.10 0.00
-0.30 0.10 0.00
-0.20 0.10 0.00
-0.10 0.10 0.00
0.00 0.10 0.00
0.10 0.10 0.00
0.20 0.10 0.00
0.30 0.10 0.00
0.40 0.10 0.00
0.50 0.10 0.00
0.60 0.10 0.00
0.70 0.10 0.00
0.80 0.10 0.00
0.90 0.10 0.00
1.00 0.10 0.00
1.10 0.10 0.00
1.20 0.10 0.00
1.30 0.10 0.00
1.40 0.10 0.00
1.50 0.10 0.00
1.60 0.10 0.00
1.70 0.10 0.00
1.80 0.10 0.00
1.90 0.10 0.00
2.00 0.10 0.00
2.10 0.10 0.02
2.20 0.10 0.04
2.30 0.10 0.05
2.40 0.10 0.07
2.50 0.10 0.09
2.60 0.10 0.11
2.70 0.10 0.13
2.80 0.10 0.15
2.90 0.10 0.17
3.00 0.10 0.19
3.10 0.10 0.21
3.20 0.10 0.23
3.30 0.10 0.26
3.40 0.10 0.28
3.50 0.10 0.31
3.60 0.10 0.33
3.70 0.10 0.36
3.80 0.10 0.38
3.90 0.10 0.41
4.00 0.10 0.44

-1.00 0.20 0.00
-0.90 0.20 0.00
-0.80 0.20 0.00
-0.70 0.20 0.00
-0.60 0.20 0.00
-0.50 0.20 0.00
-0.40 0.20 0.00
-0.30 0.20 0.00
-0.20 0.20 0.00
-0.10 0.20 0.00
0.00 0.20 0.00
0.10 0.20 0.00
0.20 0.20 0.00
0.30 0.20 0.00
0.40 0.20 0.00
0.50 0.20 0.00
0.60 0.20 0.00
0.70 0.20 0.00
0.80 0.20 0.00
0.90 0.20 0.00
1.00 0.20 0.00
1.10 0.20 0.00
1.20 0.20 0.00
1.30 0.20 0.00
1.40 0.20 0.00
1.50 0.20 0.00
1.60 0.20 0.00
1.70 0.20 0.01
1.80 0.20 0.03
1.90 0.20 0.04
2.00 0.20 0.06
2.10 0.20 0.08
2.20 0.20 0.09
2.30 0.20 0.11
2.40 0.20 0.13
2.50 0.20 0.15
2.60 0.20 0.18
2.70 0.20 0.20
2.80 0.20 0.22
2.90 0.20 0.24
3.00 0.20 0.27
3.10 0.20 0.29
3.20 0.20 0.32
3.30 0.20 0.35
3.40 0.20 0.37
3.50 0.20 0.40
3.60 0.20 0.43
3.70 0.20 0.46
3.80 0.20 0.49
3.90 0.20 0.52
4.00 0.20 0.55

-1.00 0.30 0.00
-0.90 0.30 0.00
-0.80 0.30 0.00
-0.70 0.30 0.00
-0.60 0.30 0.00
-0.50 0.30 0.00
-0.40 0.30 0.00
-0.30 0.30 0.00
-0.20 0.30 0.00
-0.10 0.30 0.00
0.00 0.30 0.00
0.10 0.30 0.00
0.20 0.30 0.00
0.30 0.30 0.00
0.40 0.30 0.00
0.50 0.30 0.00
0.60 0.30 0.00
0.70 0.30 0.00
0.80 0.30 0.00
0.90 0.30 0.00
1.00 0.30 0.00
1.10 0.30 0.00
1.20 0.30 0.00
1.30 0.30 0.00
1.40 0.30 0.00
1.50 0.30 0.02
1.60 0.30 0.03
1.70 0.30 0.05
1.80 0.30 0.07
1.90 0.30 0.08
2.00 0.30 0.10
2.10 0.30 0.12
2.20 0.30 0.14
2.30 0.30 0.16
2.40 0.30 0.19
2.50 0.30 0.21
2.60 0.30 0.23
2.70 0.30 0.26
2.80 0.30 0.28
2.90 0.30 0.31
3.00 0.30 0.33
3.10 0.30 0.36
3.20 0.30 0.39
3.30 0.30 0.42
3.40 0.30 0.45
3.50 0.30 0.48
3.60 0.30 0.51
3.70 0.30 0.54
3.80 0.30 0.57
3.90 0.30 0.60
4.00 0.30 0.63

-1.00 0.40 0.00
-0.90 0.40 0.00
-0.80 0.40 0.00
-0.70 0.40 0.00
-0.60 0.40 0.00
-0.50 0.40 0.00
-0.40 0.40 0.00
-0.30 0.40 0.00
-0.20 0.40 0.00
-0.10 0.40 0.00
0.00 0.40 0.00
0.10 0.40 0.00
0.20 0.40 0.00
0.30 0.40 0.00
0.40 0.40 0.00
0.50 0.40 0.00
0.60 0.40 0.00
0.70 0.40 0.00
0.80 0.40 0.00
0.90 0.40 0.00
1.00 0.40 0.00
1.10 0.40 0.00
1.20 0.40 0.00
1.30 0.40 0.02
1.40 0.40 0.03
1.50 0.40 0.05
1.60 0.40 0.06
1.70 0.40 0.08
1.80 0.40 0.10
1.90 0.40 0.12
2.00 0.40 0.14
2.10 0.40 0.16
2.20 0.40 0.19
2.30 0.40 0.21
2.40 0.40 0.23
2.50 0.40 0.26
2.60 0.40 0.28
2.70 0.40 0.31
2.80 0.40 0.34
2.90 0.40 0.36
3.00 0.40 0.39
3.10 0.40 0.42
3.20 0.40 0.45
3.30 0.40 0.48
3.40 0.40 0.51
3.50 0.40 0.54
3.60 0.40 0.57
3.70 0.40 0.61
3.80 0.40 0.64
3.90 0.40 0.67
4.00 0.40 0.70

-1.00 0.50 0.00
-0.90 0.50 0.00
-0.80 0.50 0.00
-0.70 0.50 0.00
-0.60 0.50 0.00
-0.50 0.50 0.00
-0.40 0.50 0.00
-0.30 0.50 0.00
-0.20 0.50 0.00
-0.10 0.50 0.00
0.00 0.50 0.00
0.10 0.50 0.00
0.20 0.50 0.00
0.30 0.50 0.00
0.40 0.50 0.00
0.50 0.50 0.00
0.60 0.50 0.00
0.70 0.50 0.00
0.80 0.50 0.00
0.90 0.50 0.00
1.00 0.50 0.00
1.10 0.50 0.01
1.20 0.50 0.03
1.30 0.50 0.04
1.40 0.50 0.06
1.50 0.50 0.08
1.60 0.50 0.09
1.70 0.50 0.11
1.80 0.50 0.13
1.90 0.50 0.16
2.00 0.50 0.18
2.10 0.50 0.20
2.20 0.50 0.23
2.30 0.50 0.25
2.40 0.50 0.28
2.50 0.50 0.31
2.60 0.50 0.33
2.70 0.50 0.36
2.80 0.50 0.39
2.90 0.50 0.42
3.00 0.50 0.45
3.10 0.50 0.48
3.20 0.50 0.51
3.30 0.50 0.54
3.40 0.50 0.57
3.50 0.50 0.61
3.60 0.50 0.64
3.70 0.50 0.67
3.80 0.50 0.71
3.90 0.50 0.74
4.00 0.50 0.77

-1.00 0.60 0.00
-0.90 0.60 0.00
-0.80 0.60 0.00
-0.70 0.60 0.00
-0.60 0.60 0.00
-0.50 0.60 0.00
-0.40 0.60 0.00
-0.30 0.60 0.00
-0.20 0.60 0.00
-0.10 0.60 0.00
0.00 0.60 0.00
0.10 0.60 0.00
0.20 0.60 0.00
0.30 0.60 0.00
0.40 0.60 0.00
0.50 0.60 0.00
0.60 0.60 0.00
0.70 0.60 0.00
0.80 0.60 0.00
0.90 0.60 0.00
1.00 0.60 0.02
1.10 0.60 0.03
1.20 0.60 0.05
1.30 0.60 0.06
1.40 0.60 0.08
1.50 0.60 0.10
1.60 0.60 0.12
1.70 0.60 0.15
1.80 0.60 0.17
1.90 0.60 0.19
2.00 0.60 0.22
2.10 0.60 0.24
2.20 0.60 0.27
2.30 0.60 0.30
2.40 0.60 0.32
2.50 0.60 0.35
2.60 0.60 0.38
2.70 0.60 0.41
2.80 0.60 0.44
2.90 0.60 0.47
3.00 0.60 0.50
3.10 0.60 0.53
3.20 0.60 0.57
3.30 0.60 0.60
3.40 0.60 0.63
3.50 0.60 0.67
3.60 0.60 0.70
3.70 0.60 0.73
3.80 0.60 0.77
3.90 0.60 0.80
4.00 0.60 0.84

-1.00 0.70 0.00
-0.90 0.70 0.00
-0.80 0.70 0.00
-0.70 0.70 0.00
-0.60 0.70 0.00
-0.50 0.70 0.00
-0.40 0.70 0.00
-0.30 0.70 0.00
-0.20 0.70 0.00
-0.10 0.70 0.00
0.00 0.70 0.00
0.10 0.70 0.00
0.20 0.70 0.00
0.30 0.70 0.00
0.40 0.70 0.00
0.50 0.70 0.00
0.60 0.70 0.00
0.70 0.70 0.00
0.80 0.70 0.01
0.90 0.70 0.02
1.00 0.70 0.03
1.10 0.70 0.05
1.20 0.70 0.07
1.30 0.70 0.09
1.40 0.70 0.11
1.50 0.70 0.13
1.60 0.70 0.16
1.70 0.70 0.18
1.80 0.70 0.20
1.90 0.70 0.23
2.00 0.70 0.26
2.10 0.70 0.28
2.20 0.70 0.31
2.30 0.70 0.34
2.40 0.70 0.37
2.50 0.70 0.40
2.60 0.70 0.43
2.70 0.70 0.46
2.80 0.70 0.49
2.90 0.70 0.52
3.00 0.70 0.56
3.10 0.70 0.59
3.20 0.70 0.62
3.30 0.70 0.66
3.40 0.70 0.69
3.50 0.70 0.72
3.60 0.70 0.76
3.70 0.70 0.80
3.80 0.70 0.83
3.90 0.70 0.87
4.00 0.70 0.90

-1.00 0.80 0.00
-0.90 0.80 0.00
-0.80 0.80 0.00
-0.70 0.80 0.00
-0.60 0.80 0.00
-0.50 0.80 0.00
-0.40 0.80 0.00
-0.30 0.80 0.00
-0.20 0.80 0.00
-0.10 0.80 0.00
0.00 0.80 0.00
0.10 0.80 0.00
0.20 0.80 0.00
0.30 0.80 0.00
0.40 0.80 0.00
0.50 0.80 0.00
0.60 0.80 0.00
0.70 0.80 0.01
0.80 0.80 0.02
0.90 0.80 0.04
1.00 0.80 0.05
1.10 0.80 0.07
1.20 0.80 0.09
1.30 0.80 0.12
1.40 0.80 0.14
1.50 0.80 0.16
1.60 0.80 0.19
1.70 0.80 0.21
1.80 0.80 0.24
1.90 0.80 0.27
2.00 0.80 0.29
2.10 0.80 0.32
2.20 0.80 0.35
2.30 0.80 0.38
2.40 0.80 0.41
2.50 0.80 0.44
2.60 0.80 0.48
2.70 0.80 0.51
2.80 0.80 0.54
2.90 0.80 0.57
3.00 0.80 0.61
3.10 0.80 0.64
3.20 0.80 0.68
3.30 0.80 0.71
3.40 0.80 0.75
3.50 0.80 0.78
3.60 0.80 0.82
3.70 0.80 0.86
3.80 0.80 0.89
3.90 0.80 0.93
4.00 0.80 0.97

-1.00 0.90 0.00
-0.90 0.90 0.00
-0.80 0.90 0.00
-0.70 0.90 0.00
-0.60 0.90 0.00
-0.50 0.90 0.00
-0.40 0.90 0.00
-0.30 0.90 0.00
-0.20 0.90 0.00
-0.10 0.90 0.00
0.00 0.90 0.00
0.10 0.90 0.00
0.20 0.90 0.00
0.30 0.90 0.00
0.40 0.90 0.00
0.50 0.90 0.00
0.60 0.90 0.00
0.70 0.90 0.02
0.80 0.90 0.04
0.90 0.90 0.06
1.00 0.90 0.08
1.10 0.90 0.10
1.20 0.90 0.12
1.30 0.90 0.14
1.40 0.90 0.17
1.50 0.90 0.19
1.60 0.90 0.22
1.70 0.90 0.25
1.80 0.90 0.27
1.90 0.90 0.30
2.00 0.90 0.33
2.10 0.90 0.36
2.20 0.90 0.39
2.30 0.90 0.42
2.40 0.90 0.46
2.50 0.90 0.49
2.60 0.90 0.52
2.70 0.90 0.56
2.80 0.90 0.59
2.90 0.90 0.62
3.00 0.90 0.66
3.10 0.90 0.69
3.20 0.90 0.73
3.30 0.90 0.77
3.40 0.90 0.80
3.50 0.90 0.84
3.60 0.90 0.88
3.70 0.90 0.91
3.80 0.90 0.95
3.90 0.90 0.99
4.00 0.90 1.03

-1.00 1.00 0.00
-0.90 1.00 0.00
-0.80 1.00 0.00
-0.70 1.00 0.00
-0.60 1.00 0.00
-0.50 1.00 0.00
-0.40 1.00 0.00
-0.30 1.00 0.00
-0.20 1.00 0.00
-0.10 1.00 0.00
0.00 1.00 0.00
0.10 1.00 0.00
0.20 1.00 0.00
0.30 1.00 0.00
0.40 1.00 0.00
0.50 1.00 0.00
0.60 1.00 0.02
0.70 1.00 0.03
0.80 1.00 0.05
0.90 1.00 0.08
1.00 1.00 0.10
1.10 1.00 0.12
1.20 1.00 0.15
1.30 1.00 0.17
1.40 1.00 0.20
1.50 1.00 0.22
1.60 1.00 0.25
1.70 1.00 0.28
1.80 1.00 0.31
1.90 1.00 0.34
2.00 1.00 0.37
2.10 1.00 0.40
2.20 1.00 0.43
2.30 1.00 0.47
2.40 1.00 0.50
2.50 1.00 0.53
2.60 1.00 0.57
2.70 1.00 0.60
2.80 1.00 0.64
2.90 1.00 0.67
3.00 1.00 0.71
3.10 1.00 0.75
3.20 1.00 0.78
3.30 1.00 0.82
3.40 1.00 0.86
3.50 1.00 0.90
3.60 1.00 0.93
3.70 1.00 0.97
3.80 1.00 1.01
3.90 1.00 1.05
4.00 1.00 1.09

-1.00 1.10 0.00
-0.90 1.10 0.00
-0.80 1.10 0.00
-0.70 1.10 0.00
-0.60 1.10 0.00
-0.50 1.10 0.00
-0.40 1.10 0.00
-0.30 1.10 0.00
-0.20 1.10 0.00
-0.10 1.10 0.00
0.00 1.10 0.00
0.10 1.10 0.00
0.20 1.10 0.00
0.30 1.10 0.00
0.40 1.10 0.00
0.50 1.10 0.01
0.60 1.10 0.03
0.70 1.10 0.05
0.80 1.10 0.07
0.90 1.10 0.10
1.00 1.10 0.12
1.10 1.10 0.15
1.20 1.10 0.17
1.30 1.10 0.20
1.40 1.10 0.23
1.50 1.10 0.26
1.60 1.10 0.29
1.70 1.10 0.32
1.80 1.10 0.35
1.90 1.10 0.38
2.00 1.10 0.41
2.10 1.10 0.44
2.20 1.10 0.48
2.30 1.10 0.51
2.40 1.10 0.54
2.50 1.10 0.58
2.60 1.10 0.62
2.70 1.10 0.65
2.80 1.10 0.69
2.90 1.10 0.72
3.00 1.10 0.76
3.10 1.10 0.80
3.20 1.10 0.84
3.30 1.10 0.87
3.40 1.10 0.91
3.50 1.10 0.95
3.60 1.10 0.99
3.70 1.10 1.03
3.80 1.10 1.07
3.90 1.10 1.11
4.00 1.10 1.15

-1.00 1.20 0.00
-0.90 1.20 0.00
-0.80 1.20 0.00
-0.70 1.20 0.00
-0.60 1.20 0.00
-0.50 1.20 0.00
-0.40 1.20 0.00
-0.30 1.20 0.00
-0.20 1.20 0.00
-0.10 1.20 0.00
0.00 1.20 0.00
0.10 1.20 0.00
0.20 1.20 0.00
0.30 1.20 0.00
0.40 1.20 0.00
0.50 1.20 0.03
0.60 1.20 0.05
0.70 1.20 0.07
0.80 1.20 0.09
0.90 1.20 0.12
1.00 1.20 0.15
1.10 1.20 0.17
1.20 1.20 0.20
1.30 1.20 0.23
1.40 1.20 0.26
1.50 1.20 0.29
1.60 1.20 0.32
1.70 1.20 0.35
1.80 1.20 0.38
1.90 1.20 0.42
2.00 1.20 0.45
2.10 1.20 0.48
2.20 1.20 0.52
2.30 1.20 0.55
2.40 1.20 0.59
2.50 1.20 0.63
2.60 1.20 0.66
2.70 1.20 0.70
2.80 1.20 0.74
2.90 1.20 0.77
3.00 1.20 0.81
3.10 1.20 0.85
3.20 1.20 0.89
3.30 1.20 0.93
3.40 1.20 0.97
3.50 1.20 1.01
3.60 1.20 1.05
3.70 1.20 1.09
3.80 1.20 1.13
3.90 1.20 1.17
4.00 1.20 1.21

-1.00 1.30 0.00
-0.90 1.30 0.00
-0.80 1.30 0.00
-0.70 1.30 0.00
-0.60 1.30 0.00
-0.50 1.30 0.00
-0.40 1.30 0.00
-0.30 1.30 0.00
-0.20 1.30 0.00
-0.10 1.30 0.00
0.00 1.30 0.00
0.10 1.30 0.00
0.20 1.30 0.00
0.30 1.30 0.00
0.40 1.30 0.02
0.50 1.30 0.04
0.60 1.30 0.06
0.70 1.30 0.09
0.80 1.30 0.12
0.90 1.30 0.14
1.00 1.30 0.17
1.10 1.30 0.20
1.20 1.30 0.23
1.30 1.30 0.26
1.40 1.30 0.29
1.50 1.30 0.32
1.60 1.30 0.35
1.70 1.30 0.39
1.80 1.30 0.42
1.90 1.30 0.46
2.00 1.30 0.49
2.10 1.30 0.53
2.20 1.30 0.56
2.30 1.30 0.60
2.40 1.30 0.63
2.50 1.30 0.67
2.60 1.30 0.71
2.70 1.30 0.75
2.80 1.30 0.78
2.90 1.30 0.82
3.00 1.30 0.86
3.10 1.30 0.90
3.20 1.30 0.94
3.30 1.30 0.98
3.40 1.30 1.02
3.50 1.30 1.06
3.60 1.30 1.10
3.70 1.30 1.15
3.80 1.30 1.19
3.90 1.30 1.23
4.00 1.30 1.27

-1.00 1.40 0.00
-0.90 1.40 0.00
-0.80 1.40 0.00
-0.70 1.40 0.00
-0.60 1.40 0.00
-0.50 1.40 0.00
-0.40 1.40 0.00
-0.30 1.40 0.00
-0.20 1.40 0.00
-0.10 1.40 0.00
0.00 1.40 0.00
0.10 1.40 0.00
0.20 1.40 0.00
0.30 1.40 0.00
0.40 1.40 0.03
0.50 1.40 0.06
0.60 1.40 0.08
0.70 1.40 0.11
0.80 1.40 0.14
0.90 1.40 0.17
1.00 1.40 0.20
1.10 1.40 0.23
1.20 1.40 0.26
1.30 1.40 0.29
1.40 1.40 0.32
1.50 1.40 0.36
1.60 1.40 0.39
1.70 1.40 0.42
1.80 1.40 0.46
1.90 1.40 0.49
2.00 1.40 0.53
2.10 1.40 0.57
2.20 1.40 0.60
2.30 1.40 0.64
2.40 1.40 0.68
2.50 1.40 0.72
2.60 1.40 0.76
2.70 1.40 0.79
2.80 1.40 0.83
2.90 1.40 0.87
3.00 1.40 0.91
3.10 1.40 0.95
3.20 1.40 0.99
3.30 1.40 1.04
3.40 1.40 1.08
3.50 1.40 1.12
3.60 1.40 1.16
3.70 1.40 1.20
3.80 1.40 1.25
3.90 1.40 1.29
4.00 1.40 1.33

-1.00 1.50 0.00
-0.90 1.50 0.00
-0.80 1.50 0.00
-0.70 1.50 0.00
-0.60 1.50 0.00
-0.50 1.50 0.00
-0.40 1.50 0.00
-0.30 1.50 0.00
-0.20 1.50 0.00
-0.10 1.50 0.00
0.00 1.50 0.00
0.10 1.50 0.00
0.20 1.50 0.00
0.30 1.50 0.02
0.40 1.50 0.05
0.50 1.50 0.08
0.60 1.50 0.10
0.70 1.50 0.13
0.80 1.50 0.16
0.90 1.50 0.19
1.00 1.50 0.22
1.10 1.50 0.26
1.20 1.50 0.29
1.30 1.50 0.32
1.40 1.50 0.36
1.50 1.50 0.39
1.60 1.50 0.43
1.70 1.50 0.46
1.80 1.50 0.50
1.90 1.50 0.53
2.00 1.50 0.57
2.10 1.50 0.61
2.20 1.50 0.65
2.30 1.50 0.68
2.40 1.50 0.72
2.50 1.50 0.76
2.60 1.50 0.80
2.70 1.50 0.84
2.80 1.50 0.88
2.90 1.50 0.92
3.00 1.50 0.96
3.10 1.50 1.00
3.20 1.50 1.05
3.30 1.50 1.09
3.40 1.50 1.13
3.50 1.50 1.17
3.60 1.50 1.22
3.70 1.50 1.26
3.80 1.50 1.30
3.90 1.50 1.35
4.00 1.50 1.39

-1.00 1.60 0.00
-0.90 1.60 0.00
-0.80 1.60 0.00
-0.70 1.60 0.00
-0.60 1.60 0.00
-0.50 1.60 0.00
-0.40 1.60 0.00
-0.30 1.60 0.00
-0.20 1.60 0.00
-0.10 1.60 0.00
0.00 1.60 0.00
0.10 1.60 0.00
0.20 1.60 0.00
0.30 1.60 0.03
0.40 1.60 0.06
0.50 1.60 0.09
0.60 1.60 0.12
0.70 1.60 0.16
0.80 1.60 0.19
0.90 1.60 0.22
1.00 1.60 0.25
1.10 1.60 0.29
1.20 1.60 0.32
1.30 1.60 0.35
1.40 1.60 0.39
1.50 1.60 0.43
1.60 1.60 0.46
1.70 1.60 0.50
1.80 1.60 0.54
1.90 1.60 0.57
2.00 1.60 0.61
2.10 1.60 0.65
2.20 1.60 0.69
2.30 1.60 0.73
2.40 1.60 0.77
2.50 1.60 0.81
2.60 1.60 0.85
2.70 1.60 0.89
2.80 1.60 0.93
2.90 1.60 0.97
3.00 1.60 1.01
3.10 1.60 1.06
3.20 1.60 1.10
3.30 1.60 1.14
3.40 1.60 1.19
3.50 1.60 1.23
3.60 1.60 1.27
3.70 1.60 1.32
3.80 1.60 1.36
3.90 1.60 1.40
4.00 1.60 1.45

-1.00 1.70 0.00
-0.90 1.70 0.00
-0.80 1.70 0.00
-0.70 1.70 0.00
-0.60 1.70 0.00
-0.50 1.70 0.00
-0.40 1.70 0.00
-0.30 1.70 0.00
-0.20 1.70 0.00
-0.10 1.70 0.00
0.00 1.70 0.00
0.10 1.70 0.00
0.20 1.70 0.01
0.30 1.70 0.05
0.40 1.70 0.08
0.50 1.70 0.11
0.60 1.70 0.15
0.70 1.70 0.18
0.80 1.70 0.21
0.90 1.70 0.25
1.00 1.70 0.28
1.10 1.70 0.32
1.20 1.70 0.35
1.30 1.70 0.39
1.40 1.70 0.42
1.50 1.70 0.46
1.60 1.70 0.50
1.70 1.70 0.54
1.80 1.70 0.57
1.90 1.70 0.61
2.00 1.70 0.65
2.10 1.70 0.69
2.20 1.70 0.73
2.30 1.70 0.77
2.40 1.70 0.81
2.50 1.70 0.85
2.60 1.70 0.90
2.70 1.70 0.94
2.80 1.70 0.98
2.90 1.70 1.02
3.00 1.70 1.07
3.10 1.70 1.11
3.20 1.70 1.15
3.30 1.70 1.20
3.40 1.70 1.24
3.50 1.70 1.28
3.60 1.70 1.33
3.70 1.70 1.37
3.80 1.70 1.42
3.90 1.70 1.46
4.00 1.70 1.51

-1.00 1.80 0.00
-0.90 1.80 0.00
-0.80 1.80 0.00
-0.70 1.80 0.00
-0.60 1.80 0.00
-0.50 1.80 0.00
-0.40 1.80 0.00
-0.30 1.80 0.00
-0.20 1.80 0.00
-0.10 1.80 0.00
0.00 1.80 0.00
0.10 1.80 0.00
0.20 1.80 0.03
0.30 1.80 0.07
0.40 1.80 0.10
0.50 1.80 0.13
0.60 1.80 0.17
0.70 1.80 0.20
0.80 1.80 0.24
0.90 1.80 0.27
1.00 1.80 0.31
1.10 1.80 0.35
1.20 1.80 0.38
1.30 1.80 0.42
1.40 1.80 0.46
1.50 1.80 0.50
1.60 1.80 0.54
1.70 1.80 0.57
1.80 1.80 0.61
1.90 1.80 0.65
2.00 1.80 0.69
2.10 1.80 0.74
2.20 1.80 0.78
2.30 1.80 0.82
2.40 1.80 0.86
2.50 1.80 0.90
2.60 1.80 0.94
2.70 1.80 0.99
2.80 1.80 1.03
2.90 1.80 1.07
3.00 1.80 1.12
3.10 1.80 1.16
3.20 1.80 1.20
3.30 1.80 1.25
3.40 1.80 1.29
3.50 1.80 1.34
3.60 1.80 1.38
3.70 1.80 1.43
3.80 1.80 1.48
3.90 1.80 1.52
4.00 1.80 1.57

-1.00 1.90 0.00
-0.90 1.90 0.00
-0.80 1.90 0.00
-0.70 1.90 0.00
-0.60 1.90 0.00
-0.50 1.90 0.00
-0.40 1.90 0.00
-0.30 1.90 0.00
-0.20 1.90 0.00
-0.10 1.90 0.00
0.00 1.90 0.00
0.10 1.90 0.00
0.20 1.90 0.04
0.30 1.90 0.08
0.40 1.90 0.12
0.50 1.90 0.16
0.60 1.90 0.19
0.70 1.90 0.23
0.80 1.90 0.27
0.90 1.90 0.30
1.00 1.90 0.34
1.10 1.90 0.38
1.20 1.90 0.42
1.30 1.90 0.46
1.40 1.90 0.49
1.50 1.90 0.53
1.60 1.90 0.57
1.70 1.90 0.61
1.80 1.90 0.65
1.90 1.90 0.70
2.00 1.90 0.74
2.10 1.90 0.78
2.20 1.90 0.82
2.30 1.90 0.86
2.40 1.90 0.91
2.50 1.90 0.95
2.60 1.90 0.99
2.70 1.90 1.04
2.80 1.90 1.08
2.90 1.90 1.12
3.00 1.90 1.17
3.10 1.90 1.21
3.20 1.90 1.26
3.30 1.90 1.30
3.40 1.90 1.35
3.50 1.90 1.39
3.60 1.90 1.44
3.70 1.90 1.49
3.80 1.90 1.53
3.90 1.90 1.58
4.00 1.90 1.63

-1.00 2.00 0.00
-0.90 2.00 0.00
-0.80 2.00 0.00
-0.70 2.00 0.00
-0.60 2.00 0.00
-0.50 2.00 0.00
-0.40 2.00 0.00
-0.30 2.00 0.00
-0.20 2.00 0.00
-0.10 2.00 0.00
0.00 2.00 0.00
0.10 2.00 0.00
0.20 2.00 0.06
0.30 2.00 0.10
0.40 2.00 0.14
0.50 2.00 0.18
0.60 2.00 0.22
0.70 2.00 0.26
0.80 2.00 0.29
0.90 2.00 0.33
1.00 2.00 0.37
1.10 2.00 0.41
1.20 2.00 0.45
1.30 2.00 0.49
1.40 2.00 0.53
1.50 2.00 0.57
1.60 2.00 0.61
1.70 2.00 0.65
1.80 2.00 0.69
1.90 2.00 0.74
2.00 2.00 0.78
2.10 2.00 0.82
2.20 2.00 0.86
2.30 2.00 0.91
2.40 2.00 0.95
2.50 2.00 1.00
2.60 2.00 1.04
2.70 2.00 1.08
2.80 2.00 1.13
2.90 2.00 1.17
3.00 2.00 1.22
3.10 2.00 1.26
3.20 2.00 1.31
3.30 2.00 1.36
3.40 2.00 1.40
3.50 2.00 1.45
3.60 2.00 1.50
3.70 2.00 1.54
3.80 2.00 1.59
3.90 2.00 1.64
4.00 2.00 1.69

-1.00 2.10 0.00
-0.90 2.10 0.00
-0.80 2.10 0.00
-0.70 2.10 0.00
-0.60 2.10 0.00
-0.50 2.10 0.00
-0.40 2.10 0.00
-0.30 2.10 0.00
-0.20 2.10 0.00
-0.10 2.10 0.00
0.00 2.10 0.00
0.10 2.10 0.02
0.20 2.10 0.08
0.30 2.10 0.12
0.40 2.10 0.16
0.50 2.10 0.20
0.60 2.10 0.24
0.70 2.10 0.28
0.80 2.10 0.32
0.90 2.10 0.36
1.00 2.10 0.40
1.10 2.10 0.44
1.20 2.10 0.48
1.30 2.10 0.53
1.40 2.10 0.57
1.50 2.10 0.61
1.60 2.10 0.65
1.70 2.10 0.69
1.80 2.10 0.74
1.90 2.10 0.78
2.00 2.10 0.82
2.10 2.10 0.87
2.20 2.10 0.91
2.30 2.10 0.95
2.40 2.10 1.00
2.50 2.10 1.04
2.60 2.10 1.09
2.70 2.10 1.13
2.80 2.10 1.18
2.90 2.10 1.22
3.00 2.10 1.27
3.10 2.10 1.32
3.20 2.10 1.36
3.30 2.10 1.41
3.40 2.10 1.46
3.50 2.10 1.50
3.60 2.10 1.55
3.70 2.10 1.60
3.80 2.10 1.65
3.90 2.10 1.70
4.00 2.10 1.74

-1.00 2.20 0.00
-0.90 2.20 0.00
-0.80 2.20 0.00
-0.70 2.20 0.00
-0.60 2.20 0.00
-0.50 2.20 0.00
-0.40 2.20 0.00
-0.30 2.20 0.00
-0.20 2.20 0.00
-0.10 2.20 0.00
0.00 2.20 0.00
0.10 2.20 0.04
0.20 2.20 0.09
0.30 2.20 0.14
0.40 2.20 0.19
0.50 2.20 0.23
0.60 2.20 0.27
0.70 2.20 0.31
0.80 2.20 0.35
0.90 2.20 0.39
1.00 2.20 0.43
1.10 2.20 0.48
1.20 2.20 0.52
1.30 2.20 0.56
1.40 2.20 0.60
1.50 2.20 0.65
1.60 2.20 0.69
1.70 2.20 0.73
1.80 2.20 0.78
1.90 2.20 0.82
2.00 2.20 0.86
2.10 2.20 0.91
2.20 2.20 0.95
2.30 2.20 1.00
2.40 2.20 1.04
2.50 2.20 1.09
2.60 2.20 1.14
2.70 2.20 1.18
2.80 2.20 1.23
2.90 2.20 1.27
3.00 2.20 1.32
3.10 2.20 1.37
3.20 2.20 1.42
3.30 2.20 1.46
3.40 2.20 1.51
3.50 2.20 1.56
3.60 2.20 1.61
3.70 2.20 1.66
3.80 2.20 1.71
3.90 2.20 1.75
4.00 2.20 1.80

-1.00 2.30 0.00
-0.90 2.30 0.00
-0.80 2.30 0.00
-0.70 2.30 0.00
-0.60 2.30 0.00
-0.50 2.30 0.00
-0.40 2.30 0.01
-0.30 2.30 0.02
-0.20 2.30 0.02
-0.10 2.30 0.00
0.00 2.30 0.00
0.10 2.30 0.05
0.20 2.30 0.11
0.30 2.30 0.16
0.40 2.30 0.21
0.50 2.30 0.25
0.60 2.30 0.30
0.70 2.30 0.34
0.80 2.30 0.38
0.90 2.30 0.42
1.00 2.30 0.47
1.10 2.30 0.51
1.20 2.30 0.55
1.30 2.30 0.60
1.40 2.30 0.64
1.50 2.30 0.68
1.60 2.30 0.73
1.70 2.30 0.77
1.80 2.30 0.82
1.90 2.30 0.86
2.00 2.30 0.91
2.10 2.30 0.95
2.20 2.30 1.00
2.30 2.30 1.04
2.40 2.30 1.09
2.50 2.30 1.14
2.60 2.30 1.18
2.70 2.30 1.23
2.80 2.30 1.28
2.90 2.30 1.33
3.00 2.30 1.37
3.10 2.30 1.42
3.20 2.30 1.47
3.30 2.30 1.52
3.40 2.30 1.57
3.50 2.30 1.62
3.60 2.30 1.66
3.70 2.30 1.71
3.80 2.30 1.76
3.90 2.30 1.81
4.00 2.30 1.86

-1.00 2.40 0.00
-0.90 2.40 0.00
-0.80 2.40 0.00
-0.70 2.40 0.00
-0.60 2.40 0.00
-0.50 2.40 0.01
-0.40 2.40 0.02
-0.30 2.40 0.03
-0.20 2.40 0.04
-0.10 2.40 0.02
0.00 2.40 0.00
0.10 2.40 0.07
0.20 2.40 0.13
0.30 2.40 0.19
0.40 2.40 0.23
0.50 2.40 0.28
0.60 2.40 0.32
0.70 2.40 0.37
0.80 2.40 0.41
0.90 2.40 0.46
1.00 2.40 0.50
1.10 2.40 0.54
1.20 2.40 0.59
1.30 2.40 0.63
1.40 2.40 0.68
1.50 2.40 0.72
1.60 2.40 0.77
1.70 2.40 0.81
1.80 2.40 0.86
1.90 2.40 0.91
2.00 2.40 0.95
2.10 2.40 1.00
2.20 2.40 1.04
2.30 2.40 1.09
2.40 2.40 1.14
2.50 2.40 1.19
2.60 2.40 1.23
2.70 2.40 1.28
2.80 2.40 1.33
2.90 2.40 1.38
3.00 2.40 1.42
3.10 2.40 1.47
3.20 2.40 1.52
3.30 2.40 1.57
3.40 2.40 1.62
3.50 2.40 1.67
3.60 2.40 1.72
3.70 2.40 1.77
3.80 2.40 1.82
3.90 2.40 1.87
4.00 2.40 1.92

-1.00 2.50 0.00
-0.90 2.50 0.00
-0.80 2.50 0.00
-0.70 2.50 0.00
-0.60 2.50 0.00
-0.50 2.50 0.02
-0.40 2.50 0.04
-0.30 2.50 0.05
-0.20 2.50 0.05
-0.10 2.50 0.04
0.00 2.50 0.00
0.10 2.50 0.09
0.20 2.50 0.15
0.30 2.50 0.21
0.40 2.50 0.26
0.50 2.50 0.31
0.60 2.50 0.35
0.70 2.50 0.40
0.80 2.50 0.44
0.90 2.50 0.49
1.00 2.50 0.53
1.10 2.50 0.58
1.20 2.50 0.63
1.30 2.50 0.67
1.40 2.50 0.72
1.50 2.50 0.76
1.60 2.50 0.81
1.70 2.50 0.85
1.80 2.50 0.90
1.90 2.50 0.95
2.00 2.50 1.00
2.10 2.50 1.04
2.20 2.50 1.09
2.30 2.50 1.14
2.40 2.50 1.19
2.50 2.50 1.23
2.60 2.50 1.28
2.70 2.50 1.33
2.80 2.50 1.38
2.90 2.50 1.43
3.00 2.50 1.48
3.10 2.50 1.53
3.20 2.50 1.58
3.30 2.50 1.63
3.40 2.50 1.68
3.50 2.50 1.73
3.60 2.50 1.78
3.70 2.50 1.83
3.80 2.50 1.88
3.90 2.50 1.93
4.00 2.50 1.98

-1.00 2.60 0.00
-0.90 2.60 0.00
-0.80 2.60 0.00
-0.70 2.60 0.00
-0.60 2.60 0.02
-0.50 2.60 0.04
-0.40 2.60 0.05
-0.30 2.60 0.06
-0.20 2.60 0.07
-0.10 2.60 0.06
0.00 2.60 0.00
0.10 2.60 0.11
0.20 2.60 0.18
0.30 2.60 0.23
0.40 2.60 0.28
0.50 2.60 0.33
0.60 2.60 0.38
0.70 2.60 0.43
0.80 2.60 0.48
0.90 2.60 0.52
1.00 2.60 0.57
1.10 2.60 0.62
1.20 2.60 0.66
1.30 2.60 0.71
1.40 2.60 0.76
1.50 2.60 0.80
1.60 2.60 0.85
1.70 2.60 0.90
1.80 2.60 0.94
1.90 2.60 0.99
2.00 2.60 1.04
2.10 2.60 1.09
2.20 2.60 1.14
2.30 2.60 1.18
2.40 2.60 1.23
2.50 2.60 1.28
2.60 2.60 1.33
2.70 2.60 1.38
2.80 2.60 1.43
2.90 2.60 1.48
3.00 2.60 1.53
3.10 2.60 1.58
3.20 2.60 1.63
3.30 2.60 1.68
3.40 2.60 1.73
3.50 2.60 1.78
3.60 2.60 1.83
3.70 2.60 1.88
3.80 2.60 1.94
3.90 2.60 1.99
4.00 2.60 2.04

-1.00 2.70 0.00
-0.90 2.70 0.00
-0.80 2.70 0.00
-0.70 2.70 0.00
-0.60 2.70 0.03
-0.50 2.70 0.05
-0.40 2.70 0.07
-0.30 2.70 0.08
-0.20 2.70 0.08
-0.10 2.70 0.07
0.00 2.70 0.00
0.10 2.70 0.13
0.20 2.70 0.20
0.30 2.70 0.26
0.40 2.70 0.31
0.50 2.70 0.36
0.60 2.70 0.41
0.70 2.70 0.46
0.80 2.70 0.51
0.90 2.70 0.56
1.00 2.70 0.60
1.10 2.70 0.65
1.20 2.70 0.70
1.30 2.70 0.75
1.40 2.70 0.79
1.50 2.70 0.84
1.60 2.70 0.89
1.70 2.70 0.94
1.80 2.70 0.99
1.90 2.70 1.04
2.00 2.70 1.08
2.10 2.70 1.13
2.20 2.70 1.18
2.30 2.70 1.23
2.40 2.70 1.28
2.50 2.70 1.33
2.60 2.70 1.38
2.70 2.70 1.43
2.80 2.70 1.48
2.90 2.70 1.53
3.00 2.70 1.58
3.10 2.70 1.63
3.20 2.70 1.68
3.30 2.70 1.73
3.40 2.70 1.79
3.50 2.70 1.84
3.60 2.70 1.89
3.70 2.70 1.94
3.80 2.70 1.99
3.90 2.70 2.05
4.00 2.70 2.10

-1.00 2.80 0.00
-0.90 2.80 0.00
-0.80 2.80 0.00
-0.70 2.80 0.02
-0.60 2.80 0.05
-0.50 2.80 0.07
-0.40 2.80 0.08
-0.30 2.80 0.10
-0.20 2.80 0.10
-0.10 2.80 0.09
0.00 2.80 0.00
0.10 2.80 0.15
0.20 2.80 0.22
0.30 2.80 0.28
0.40 2.80 0.34
0.50 2.80 0.39
0.60 2.80 0.44
0.70 2.80 0.49
0.80 2.80 0.54
0.90 2.80 0.59
1.00 2.80 0.64
1.10 2.80 0.69
1.20 2.80 0.74
1.30 2.80 0.78
1.40 2.80 0.83
1.50 2.80 0.88
1.60 2.80 0.93
1.70 2.80 0.98
1.80 2.80 1.03
1.90 2.80 1.08
2.00 2.80 1.13
2.10 2.80 1.18
2.20 2.80 1.23
2.30 2.80 1.28
2.40 2.80 1.33
2.50 2.80 1.38
2.60 2.80 1.43
2.70 2.80 1.48
2.80 2.80 1.53
2.90 2.80 1.58
3.00 2.80 1.63
3.10 2.80 1.69
3.20 2.80 1.74
3.30 2.80 1.79
3.40 2.80 1.84
3.50 2.80 1.89
3.60 2.80 1.95
3.70 2.80 2.00
3.80 2.80 2.05
3.90 2.80 2.10
4.00 2.80 2.16

-1.00 2.90 0.00
-0.90 2.90 0.00
-0.80 2.90 0.00
-0.70 2.90 0.03
-0.60 2.90 0.06
-0.50 2.90 0.08
-0.40 2.90 0.10
-0.30 2.90 0.11
-0.20 2.90 0.12
-0.10 2.90 0.11
0.00 2.90 0.00
0.10 2.90 0.17
0.20 2.90 0.24
0.30 2.90 0.31
0.40 2.90 0.36
0.50 2.90 0.42
0.60 2.90 0.47
0.70 2.90 0.52
0.80 2.90 0.57
0.90 2.90 0.62
1.00 2.90 0.67
1.10 2.90 0.72
1.20 2.90 0.77
1.30 2.90 0.82
1.40 2.90 0.87
1.50 2.90 0.92
1.60 2.90 0.97
1.70 2.90 1.02
1.80 2.90 1.07
1.90 2.90 1.12
2.00 2.90 1.17
2.10 2.90 1.22
2.20 2.90 1.27
2.30 2.90 1.33
2.40 2.90 1.38
2.50 2.90 1.43
2.60 2.90 1.48
2.70 2.90 1.53
2.80 2.90 1.58
2.90 2.90 1.63
3.00 2.90 1.69
3.10 2.90 1.74
3.20 2.90 1.79
3.30 2.90 1.84
3.40 2.90 1.90
3.50 2.90 1.95
3.60 2.90 2.00
3.70 2.90 2.06
3.80 2.90 2.11
3.90 2.90 2.16
4.00 2.90 2.22

-1.00 3.00 0.00
-0.90 3.00 0.00
-0.80 3.00 0.01
-0.70 3.00 0.05
-0.60 3.00 0.07
-0.50 3.00 0.10
-0.40 3.00 0.12
-0.30 3.00 0.13
-0.20 3.00 0.14
-0.10 3.00 0.13
0.00 3.00 0.00
0.10 3.00 0.19
0.20 3.00 0.27
0.30 3.00 0.33
0.40 3.00 0.39
0.50 3.00 0.45
0.60 3.00 0.50
0.70 3.00 0.56
0.80 3.00 0.61
0.90 3.00 0.66
1.00 3.00 0.71
1.10 3.00 0.76
1.20 3.00 0.81
1.30 3.00 0.86
1.40 3.00 0.91
1.50 3.00 0.96
1.60 3.00 1.01
1.70 3.00 1.07
1.80 3.00 1.12
1.90 3.00 1.17
2.00 3.00 1.22
2.10 3.00 1.27
2.20 3.00 1.32
2.30 3.00 1.37
2.40 3.00 1.42
2.50 3.00 1.48
2.60 3.00 1.53
2.70 3.00 1.58
2.80 3.00 1.63
2.90 3.00 1.69
3.00 3.00 1.74
3.10 3.00 1.79
3.20 3.00 1.85
3.30 3.00 1.90
3.40 3.00 1.95
3.50 3.00 2.01
3.60 3.00 2.06
3.70 3.00 2.11
3.80 3.00 2.17
3.90 3.00 2.22
4.00 3.00 2.28

-1.00 3.10 0.00
-0.90 3.10 0.00
-0.80 3.10 0.03
-0.70 3.10 0.06
-0.60 3.10 0.09
-0.50 3.10 0.12
-0.40 3.10 0.14
-0.30 3.10 0.15
-0.20 3.10 0.16
-0.10 3.10 0.15
0.00 3.10 0.00
0.10 3.10 0.21
0.20 3.10 0.29
0.30 3.10 0.36
0.40 3.10 0.42
0.50 3.10 0.48
0.60 3.10 0.53
0.70 3.10 0.59
0.80 3.10 0.64
0.90 3.10 0.69
1.00 3.10 0.75
1.10 3.10 0.80
1.20 3.10 0.85
1.30 3.10 0.90
1.40 3.10 0.95
1.50 3.10 1.00
1.60 3.10 1.06
1.70 3.10 1.11
1.80 3.10 1.16
1.90 3.10 1.21
2.00 3.10 1.26
2.10 3.10 1.32
2.20 3.10 1.37
2.30 3.10 1.42
2.40 3.10 1.47
2.50 3.10 1.53
2.60 3.10 1.58
2.70 3.10 1.63
2.80 3.10 1.69
2.90 3.10 1.74
3.00 3.10 1.79
3.10 3.10 1.85
3.20 3.10 1.90
3.30 3.10 1.95
3.40 3.10 2.01
3.50 3.10 2.06
3.60 3.10 2.12
3.70 3.10 2.17
3.80 3.10 2.22
3.90 3.10 2.28
4.00 3.10 2.34

-1.00 3.20 0.00
-0.90 3.20 0.00
-0.80 3.20 0.04
-0.70 3.20 0.08
-0.60 3.20 0.11
-0.50 3.20 0.13
-0.40 3.20 0.16
-0.30 3.20 0.17
-0.20 3.20 0.18
-0.10 3.20 0.17
0.00 3.20 0.00
0.10 3.20 0.23
0.20 3.20 0.32
0.30 3.20 0.39
0.40 3.20 0.45
0.50 3.20 0.51
0.60 3.20 0.57
0.70 3.20 0.62
0.80 3.20 0.68
0.90 3.20 0.73
1.00 3.20 0.78
1.10 3.20 0.84
1.20 3.20 0.89
1.30 3.20 0.94
1.40 3.20 0.99
1.50 3.20 1.05
1.60 3.20 1.10
1.70 3.20 1.15
1.80 3.20 1.20
1.90 3.20 1.26
2.00 3.20 1.31
2.10 3.20 1.36
2.20 3.20 1.42
2.30 3.20 1.47
2.40 3.20 1.52
2.50 3.20 1.58
2.60 3.20 1.63
2.70 3.20 1.68
2.80 3.20 1.74
2.90 3.20 1.79
3.00 3.20 1.85
3.10 3.20 1.90
3.20 3.20 1.95
3.30 3.20 2.01
3.40 3.20 2.06
3.50 3.20 2.12
3.60 3.20 2.17
3.70 3.20 2.23
3.80 3.20 2.28
3.90 3.20 2.34
4.00 3.20 2.39

-1.00 3.30 0.00
-0.90 3.30 0.00
-0.80 3.30 0.06
-0.70 3.30 0.09
-0.60 3.30 0.12
-0.50 3.30 0.15
-0.40 3.30 0.18
-0.30 3.30 0.19
-0.20 3.30 0.20
-0.10 3.30 0.19
0.00 3.30 0.00
0.10 3.30 0.26
0.20 3.30 0.35
0.30 3.30 0.42
0.40 3.30 0.48
0.50 3.30 0.54
0.60 3.30 0.60
0.70 3.30 0.66
0.80 3.30 0.71
0.90 3.30 0.77
1.00 3.30 0.82
1.10 3.30 0.87
1.20 3.30 0.93
1.30 3.30 0.98
1.40 3.30 1.04
1.50 3.30 1.09
1.60 3.30 1.14
1.70 3.30 1.20
1.80 3.30 1.25
1.90 3.30 1.30
2.00 3.30 1.36
2.10 3.30 1.41
2.20 3.30 1.46
2.30 3.30 1.52
2.40 3.30 1.57
2.50 3.30 1.63
2.60 3.30 1.68
2.70 3.30 1.73
2.80 3.30 1.79
2.90 3.30 1.84
3.00 3.30 1.90
3.10 3.30 1.95
3.20 3.30 2.01
3.30 3.30 2.06
3.40 3.30 2.12
3.50 3.30 2.17
3.60 3.30 2.23
3.70 3.30 2.29
3.80 3.30 2.34
3.90 3.30 2.40
4.00 3.30 2.45

-1.00 3.40 0.00
-0.90 3.40 0.01
-0.80 3.40 0.07
-0.70 3.40 0.11
-0.60 3.40 0.14
-0.50 3.40 0.17
-0.40 3.40 0.20
-0.30 3.40 0.21
-0.20 3.40 0.22
-0.10 3.40 0.21
0.00 3.40 0.00
0.10 3.40 0.28
0.20 3.40 0.37
0.30 3.40 0.45
0.40 3.40 0.51
0.50 3.40 0.57
0.60 3.40 0.63
0.70 3.40 0.69
0.80 3.40 0.75
0.90 3.40 0.80
1.00 3.40 0.86
1.10 3.40 0.91
1.20 3.40 0.97
1.30 3.40 1.02
1.40 3.40 1.08
1.50 3.40 1.13
1.60 3.40 1.19
1.70 3.40 1.24
1.80 3.40 1.29
1.90 3.40 1.35
2.00 3.40 1.40
2.10 3.40 1.46
2.20 3.40 1.51
2.30 3.40 1.57
2.40 3.40 1.62
2.50 3.40 1.68
2.60 3.40 1.73
2.70 3.40 1.79
2.80 3.40 1.84
2.90 3.40 1.90
3.00 3.40 1.95
3.10 3.40 2.01
3.20 3.40 2.06
3.30 3.40 2.12
3.40 3.40 2.18
3.50 3.40 2.23
3.60 3.40 2.29
3.70 3.40 2.34
3.80 3.40 2.40
3.90 3.40 2.46
4.00 3.40 2.51

-1.00 3.50 0.00
-0.90 3.50 0.03
-0.80 3.50 0.09
-0.70 3.50 0.13
-0.60 3.50 0.16
-0.50 3.50 0.19
-0.40 3.50 0.22
-0.30 3.50 0.24
-0.20 3.50 0.25
-0.10 3.50 0.23
0.00 3.50 0.00
0.10 3.50 0.31
0.20 3.50 0.40
0.30 3.50 0.48
0.40 3.50 0.54
0.50 3.50 0.61
0.60 3.50 0.67
0.70 3.50 0.72
0.80 3.50 0.78
0.90 3.50 0.84
1.00 3.50 0.90
1.10 3.50 0.95
1.20 3.50 1.01
1.30 3.50 1.06
1.40 3.50 1.12
1.50 3.50 1.17
1.60 3.50 1.23
1.70 3.50 1.28
1.80 3.50 1.34
1.90 3.50 1.39
2.00 3.50 1.45
2.10 3.50 1.50
2.20 3.50 1.56
2.30 3.50 1.62
2.40 3.50 1.67
2.50 3.50 1.73
2.60 3.50 1.78
2.70 3.50 1.84
2.80 3.50 1.89
2.90 3.50 1.95
3.00 3.50 2.01
3.10 3.50 2.06
3.20 3.50 2.12
3.30 3.50 2.17
3.40 3.50 2.23
3.50 3.50 2.29
3.60 3.50 2.34
3.70 3.50 2.40
3.80 3.50 2.46
3.90 3.50 2.52
4.00 3.50 2.57

-1.00 3.60 0.00
-0.90 3.60 0.05
-0.80 3.60 0.10
-0.70 3.60 0.15
-0.60 3.60 0.18
-0.50 3.60 0.21
-0.40 3.60 0.24
-0.30 3.60 0.26
-0.20 3.60 0.27
-0.10 3.60 0.26
0.00 3.60 0.00
0.10 3.60 0.33
0.20 3.60 0.43
0.30 3.60 0.51
0.40 3.60 0.57
0.50 3.60 0.64
0.60 3.60 0.70
0.70 3.60 0.76
0.80 3.60 0.82
0.90 3.60 0.88
1.00 3.60 0.93
1.10 3.60 0.99
1.20 3.60 1.05
1.30 3.60 1.10
1.40 3.60 1.16
1.50 3.60 1.22
1.60 3.60 1.27
1.70 3.60 1.33
1.80 3.60 1.38
1.90 3.60 1.44
2.00 3.60 1.50
2.10 3.60 1.55
2.20 3.60 1.61
2.30 3.60 1.66
2.40 3.60 1.72
2.50 3.60 1.78
2.60 3.60 1.83
2.70 3.60 1.89
2.80 3.60 1.95
2.90 3.60 2.00
3.00 3.60 2.06
3.10 3.60 2.12
3.20 3.60 2.17
3.30 3.60 2.23
3.40 3.60 2.29
3.50 3.60 2.34
3.60 3.60 2.40
3.70 3.60 2.46
3.80 3.60 2.52
3.90 3.60 2.57
4.00 3.60 2.63

-1.00 3.70 0.00
-0.90 3.70 0.06
-0.80 3.70 0.12
-0.70 3.70 0.16
-0.60 3.70 0.20
-0.50 3.70 0.23
-0.40 3.70 0.26
-0.30 3.70 0.28
-0.20 3.70 0.29
-0.10 3.70 0.28
0.00 3.70 0.00
0.10 3.70 0.36
0.20 3.70 0.46
0.30 3.70 0.54
0.40 3.70 0.61
0.50 3.70 0.67
0.60 3.70 0.73
0.70 3.70 0.80
0.80 3.70 0.86
0.90 3.70 0.91
1.00 3.70 0.97
1.10 3.70 1.03
1.20 3.70 1.09
1.30 3.70 1.15
1.40 3.70 1.20
1.50 3.70 1.26
1.60 3.70 1.32
1.70 3.70 1.37
1.80 3.70 1.43
1.90 3.70 1.49
2.00 3.70 1.54
2.10 3.70 1.60
2.20 3.70 1.66
2.30 3.70 1.71
2.40 3.70 1.77
2.50 3.70 1.83
2.60 3.70 1.88
2.70 3.70 1.94
2.80 3.70 2.00
2.90 3.70 2.06
3.00 3.70 2.11
3.10 3.70 2.17
3.20 3.70 2.23
3.30 3.70 2.29
3.40 3.70 2.34
3.50 3.70 2.40
3.60 3.70 2.46
3.70 3.70 2.52
3.80 3.70 2.58
3.90 3.70 2.63
4.00 3.70 2.69

-1.00 3.80 0.00
-0.90 3.80 0.08
-0.80 3.80 0.14
-0.70 3.80 0.18
-0.60 3.80 0.22
-0.50 3.80 0.26
-0.40 3.80 0.29
-0.30 3.80 0.31
-0.20 3.80 0.32
-0.10 3.80 0.30
0.00 3.80 0.00
0.10 3.80 0.38
0.20 3.80 0.49
0.30 3.80 0.57
0.40 3.80 0.64
0.50 3.80 0.71
0.60 3.80 0.77
0.70 3.80 0.83
0.80 3.80 0.89
0.90 3.80 0.95
1.00 3.80 1.01
1.10 3.80 1.07
1.20 3.80 1.13
1.30 3.80 1.19
1.40 3.80 1.25
1.50 3.80 1.30
1.60 3.80 1.36
1.70 3.80 1.42
1.80 3.80 1.48
1.90 3.80 1.53
2.00 3.80 1.59
2.10 3.80 1.65
2.20 3.80 1.71
2.30 3.80 1.76
2.40 3.80 1.82
2.50 3.80 1.88
2.60 3.80 1.94
2.70 3.80 1.99
2.80 3.80 2.05
2.90 3.80 2.11
3.00 3.80 2.17
3.10 3.80 2.22
3.20 3.80 2.28
3.30 3.80 2.34
3.40 3.80 2.40
3.50 3.80 2.46
3.60 3.80 2.52
3.70 3.80 2.58
3.80 3.80 2.63
3.90 3.80 2.69
4.00 3.80 2.75

-1.00 3.90 0.00
-0.90 3.90 0.09
-0.80 3.90 0.16
-0.70 3.90 0.20
-0.60 3.90 0.24
-0.50 3.90 0.28
-0.40 3.90 0.31
-0.30 3.90 0.33
-0.20 3.90 0.34
-0.10 3.90 0.33
0.00 3.90 0.00
0.10 3.90 0.41
0.20 3.90 0.52
0.30 3.90 0.60
0.40 3.90 0.67
0.50 3.90 0.74
0.60 3.90 0.80
0.70 3.90 0.87
0.80 3.90 0.93
0.90 3.90 0.99
1.00 3.90 1.05
1.10 3.90 1.11
1.20 3.90 1.17
1.30 3.90 1.23
1.40 3.90 1.29
1.50 3.90 1.35
1.60 3.90 1.40
1.70 3.90 1.46
1.80 3.90 1.52
1.90 3.90 1.58
2.00 3.90 1.64
2.10 3.90 1.70
2.20 3.90 1.75
2.30 3.90 1.81
2.40 3.90 1.87
2.50 3.90 1.93
2.60 3.90 1.99
2.70 3.90 2.05
2.80 3.90 2.10
2.90 3.90 2.16
3.00 3.90 2.22
3.10 3.90 2.28
3.20 3.90 2.34
3.30 3.90 2.40
3.40 3.90 2.46
3.50 3.90 2.52
3.60 3.90 2.57
3.70 3.90 2.63
3.80 3.90 2.69
3.90 3.90 2.75
4.00 3.90 2.81

-1.00 4.00 0.00
-0.90 4.00 0.11
-0.80 4.00 0.18
-0.70 4.00 0.23
-0.60 4.00 0.27
-0.50 4.00 0.30
-0.40 4.00 0.33
-0.30 4.00 0.36
-0.20 4.00 0.37
-0.10 4.00 0.35
0.00 4.00 0.00
0.10 4.00 0.44
0.20 4.00 0.55
0.30 4.00 0.63
0.40 4.00 0.70
0.50 4.00 0.77
0.60 4.00 0.84
0.70 4.00 0.90
0.80 4.00 0.97
0.90 4.00 1.03
1.00 4.00 1.09
1.10 4.00 1.15
1.20 4.00 1.21
1.30 4.00 1.27
1.40 4.00 1.33
1.50 4.00 1.39
1.60 4.00 1.45
1.70 4.00 1.51
1.80 4.00 1.57
1.90 4.00 1.63
2.00 4.00 1.69
2.10 4.00 1.74
2.20 4.00 1.80
2.30 4.00 1.86
2.40 4.00 1.92
2.50 4.00 1.98
2.60 4.00 2.04
2.70 4.00 2.10
2.80 4.00 2.16
2.90 4.00 2.22
3.00 4.00 2.28
3.10 4.00 2.34
3.20 4.00 2.39
3.30 4.00 2.45
3.40 4.00 2.51
3.50 4.00 2.57
3.60 4.00 2.63
3.70 4.00 2.69
3.80 4.00 2.75
3.90 4.00 2.81
4.00 4.00 2.87



==> Experiment4/data_exp4.txt <==
10	0.137793470540493	0.334528676324752	0.576313858116355	0.855119419834256	0.334528676324752	1.10567873876048	1.39382164814628	1.6345933545827	0.576313858116355	1.39382164814628	1.5730774295254	1.70448322126865	0.855119419834256	1.6345933545827	1.70448322126865	1.73520262151125
20	0.0705398896919897	0.174906752386614	0.307130304494334	0.463707827903737	0.174906752386614	0.559415353406277	0.678523427811499	0.770452530089713	0.307130304494334	0.678523427811499	0.714815835059549	0.727670861294675	0.463707827903737	0.770452530089713	0.727670861294675	0.668559162405471
30	0.0474071805407995	0.118440697736957	0.209464820186677	0.318386968378291	0.118440697736957	0.373480325967643	0.445959929052779	0.49969119910792	0.209464820186677	0.445959929052779	0.456752054050174	0.452269914720468	0.318386968378291	0.49969119910792	0.452269914720468	0.39506661181566
40	0.0357003943088853	0.0895405065923654	0.158945499748921	0.242462871868493	0.0895405065923654	0.280153706784754	0.331715362883652	0.369003494364354	0.158945499748921	0.331715362883652	0.334578487565452	0.326157993742984	0.242462871868493	0.369003494364354	0.326157993742984	0.276454145148344
50	0.0286305183393843	0.0719789098243139	0.128064692989617	0.195789737319377	0.0719789098243139	0.224100416469388	0.263954822551335	0.292294892858376	0.128064692989617	0.263954822551335	0.263684125486384	0.254480316675948	0.195789737319377	0.292294892858376	0.254480316675948	0.211426121065504
60	0.0238979772627164	0.0601769578618049	0.107233013316088	0.164189449739564	0.0601769578618049	0.186722155818319	0.219141145103764	0.241914073190107	0.107233013316088	0.219141145103764	0.217475684539594	0.208422113544619	0.164189449739564	0.241914073190107	0.208422113544619	0.170707385236669
70	0.0205080768554744	0.0517002169227635	0.0922311082513748	0.141374119644904	0.0517002169227635	0.160023565159096	0.187318157814252	0.206314585509773	0.0922311082513748	0.187318157814252	0.18500206991981	0.176389438322006	0.141374119644904	0.206314585509773	0.176389438322006	0.14293540243233
80	0.0179604233007	0.0453168369649569	0.0809119481211738	0.12412689085248	0.0453168369649569	0.140001593559549	0.163557121605614	0.179832468842611	0.0809119481211738	0.163557121605614	0.160944138667526	0.152846236155679	0.12412689085248	0.179832468842611	0.152846236155679	0.122833023866827
90	0.0159758055708987	0.0403365741373328	0.0720675997219579	0.110630839772264	0.0403365741373328	0.124430959333231	0.14514105054131	0.159366788917945	0.0720675997219579	0.14514105054131	0.142411267424426	0.134823431771458	0.110630839772264	0.159366788917945	0.134823431771458	0.107632165260151
100	0.0143861469953832	0.0363426012425887	0.0649663629138665	0.0997820810692721	0.0363426012425887	0.111976133904154	0.130449857424026	0.143078389656212	0.0649663629138665	0.130449857424026	0.127698954616014	0.120588615648278	0.0997820810692721	0.143078389656212	0.120588615648278	0.0957468995022266
200	0.00721096920384772	0.0182612957715793	0.0327233927634158	0.0503807480740936	0.0182612957715793	0.0559560839363182	0.0648149142947053	0.0707310902865097	0.0327233927634158	0.0648149142947053	0.0627725368978553	0.0585807257773139	0.0503807480740936	0.0707310902865097	0.0585807257773139	0.045326796140007
300	0.00481130699724011	0.0121943689448932	0.0218696617932938	0.033697841979032	0.0121943689448932	0.0372955704292346	0.0431160023192156	0.0469704059170805	0.0218696617932938	0.0431160023192156	0.0416049737838445	0.0386680799629199	0.033697841979032	0.0469704059170805	0.0386680799629199	0.029646691147285
400	0.00360998052729668	0.00915336569198606	0.0164226194143754	0.0253151513691428	0.00915336569198606	0.0279682988628171	0.032301373615281	0.0351583585140098	0.0164226194143754	0.032301373615281	0.0311118901775881	0.0288557183904814	0.0253151513691428	0.0351583585140098	0.0288557183904814	0.0220201034164754
500	0.00288870518618235	0.0073263415839472	0.0131478998791401	0.0202722393679181	0.0073263415839472	0.0223729664713637	0.0258238945838534	0.0280932051818163	0.0131478998791401	0.0258238945838534	0.0248452827187097	0.0230146345977023	0.0202722393679181	0.0280932051818163	0.0230146345977023	0.0175127393548484
600	0.00240765496558325	0.00610731409119503	0.0109620389008852	0.0169047336032847	0.00610731409119503	0.0186431918217608	0.0215103184486051	0.0233923521196622	0.0109620389008852	0.0215103184486051	0.0206797796305406	0.0191399454800214	0.0169047336032847	0.0233923521196622	0.0191399454800214	0.0145364696998493
700	0.00206394964059976	0.00523608408719037	0.00939937725443846	0.0144966393887443	0.00523608408719037	0.0159792915313954	0.018431527089934	0.0200391462743698	0.00939937725443846	0.018431527089934	0.0177104290208765	0.016381815525746	0.0144966393887443	0.0200391462743698	0.016381815525746	0.0124246173642462
800	0.0018061170118833	0.00458239002556871	0.00822665131541621	0.0126890712543034	0.00458239002556871	0.0139814911944514	0.0161237145341206	0.017526734350525	0.00822665131541621	0.0161237145341206	0.0154867082040296	0.0143184232563822	0.0126890712543034	0.017526734350525	0.0143184232563822	0.0108484109507048
900	0.00160554872984677	0.00407380027013178	0.00731409825784116	0.0112822962660366	0.00407380027013178	0.0124277214272241	0.0143295101939746	0.01557411591387	0.00731409825784116	0.0143295101939746	0.0137591011563832	0.012716650579967	0.0112822962660366	0.01557411591387	0.012716650579967	0.0096270435952599
1000	0.00144507406857728	0.00366682694843195	0.00658378286624097	0.0101563157969416	0.00366682694843195	0.0111847532813979	0.0128946270615931	0.0140129547188992	0.00658378286624097	0.0128946270615931	0.0123782475767102	0.0114371795682899	0.0101563157969416	0.0140129547188992	0.0114371795682899	0.00865282035720494
2000	0.000722717580745309	0.00183432930579592	0.00329435684073744	0.00508322650096263	0.00183432930579592	0.00559192975815825	0.00644295443681261	0.00699802378146352	0.00329435684073744	0.00644295443681261	0.00617798425407043	0.00570100594027001	0.00508322650096263	0.00699802378146352	0.00570100594027001	0.00430049216937145
3000	0.000511070433555775	0.00122308989903219	0.00219678647239512	0.00338994596643882	0.00122308989903219	0.0037278524384978	0.00429433139887091	0.00466346650588578	0.00219678647239512	0.00429433139887091	0.00411617667241548	0.00379675819563907	0.00338994596643882	0.00466346650588578	0.00379675819563907	0.00286119712741462
4000	0.00036140394950062	0.000917393835256807	0.0016477956731305	0.00254288285987804	0.000917393835256807	0.00279585135344156	0.00322038380763273	0.00349689329317071	0.0016477956731305	0.00322038380763273	0.00308620211893096	0.00284610078041503	0.00254288285987804	0.00349689329317071	0.00284610078041503	0.00214374472412615
5000	0.0002891303859728	0.000733951750665622	0.00131833535751867	0.00203450958213124	0.000733951750665622	0.00223666280386562	0.00257613186839975	0.00279717532727908	0.00131833535751867	0.00257613186839975	0.00246851496335587	0.00227617599204921	0.00203450958213124	0.00279717532726842	0.00227617599212748	0.00171395655743822
6000	0.000240946002873761	0.000611646844011071	0.00109866770472046	0.00169553761798139	0.000611646844011071	0.00186387549492845	0.00214667920141461	0.00233079088215743	0.00109866770472046	0.00214667920141461	0.00205684755644603	0.00189642169457449	0.00169553761798139	0.00233079088215743	0.00189642169467452	0.00142771980317447
7000	0.000206527604725197	0.000524281198600148	0.000941748798167625	0.00145338713357642	0.000524281198600148	0.00159760133017017	0.00183995112219369	0.00199770529098231	0.000941748798167625	0.00183995112219369	0.00176286019966287	0.00162526457564249	0.00145338713357642	0.00199770529097698	0.00162526457564249	0.00122340835342527
8000	0.000180713270458908	0.000458754240529451	0.000824052262272573	0.00127175914144112	0.000458754240529451	0.00139789706879635	0.00160991809740703	0.00174791634399174	0.000824052262272573	0.00160991809740703	0.00154240291500685	0.00142194913968302	0.00127175914144112	0.00174791634399174	0.00142194913968302	0.00107024827242608
9000	0.000160635131847573	0.000407787212321486	0.000732506156853931	0.00113048395783733	0.000407787212321486	0.00124257233801128	0.001431011249671	0.00155365101844107	0.000732506156853931	0.001431011249671	0.00137095583780256	0.00126384599675222	0.00113048395783733	0.00155365101844107	0.00126384599675222	0.000951172182715787
10000	0.000144572418047843	0.0003670125618344	0.000659266526791055	0.00101745816687385	0.0003670125618344	0.00111831306260831	0.00128789063875369	0.00139824818668188	0.000659266526791055	0.00128789063875369	0.00123381058793837	0.00113738324019574	0.00101745816687385	0.00139824818668188	0.00113738324019574	0.000855939313405329


==> Experiment5/data_exp5.txt <==
-1.00 -1.00 -14.36
-0.90 -1.00 -14.35
-0.80 -1.00 -14.33
-0.70 -1.00 -14.36
-0.60 -1.00 -14.34
-0.50 -1.00 -14.35
-0.40 -1.00 -14.34
-0.30 -1.00 -14.31
-0.20 -1.00 -14.38
-0.10 -1.00 -14.35
0.00 -1.00 -14.34
0.10 -1.00 -14.34
0.20 -1.00 -14.36
0.30 -1.00 -14.34
0.40 -1.00 -14.36
0.50 -1.00 -14.38
0.60 -1.00 -14.39
0.70 -1.00 -14.32
0.80 -1.00 -14.35
0.90 -1.00 -14.31
1.00 -1.00 -14.30
1.10 -1.00 -14.31
1.20 -1.00 -14.39
1.30 -1.00 -14.30
1.40 -1.00 -14.32
1.50 -1.00 -14.31
1.60 -1.00 -14.35
1.70 -1.00 -14.33
1.80 -1.00 -14.39
1.90 -1.00 -14.40
2.00 -1.00 -14.33
2.10 -1.00 -14.33
2.20 -1.00 -14.39
2.30 -1.00 -14.32
2.40 -1.00 -14.29
2.50 -1.00 -14.32
2.60 -1.00 -14.36
2.70 -1.00 -14.36
2.80 -1.00 -14.33
2.90 -1.00 -14.34
3.00 -1.00 -14.38
3.10 -1.00 -14.36
3.20 -1.00 -14.35
3.30 -1.00 -14.35
3.40 -1.00 -14.35
3.50 -1.00 -14.31
3.60 -1.00 -14.37
3.70 -1.00 -14.33
3.80 -1.00 -14.38
3.90 -1.00 -14.35
4.00 -1.00 -14.37
4.10 -1.00 -14.41
4.20 -1.00 -14.43
4.30 -1.00 -14.36
4.40 -1.00 -14.35
4.50 -1.00 -14.33
4.60 -1.00 -14.37
4.70 -1.00 -14.38
4.80 -1.00 -14.37
4.90 -1.00 -14.39
5.00 -1.00 -14.37

-1.00 -0.90 -14.32
-0.90 -0.90 -14.41
-0.80 -0.90 -14.40
-0.70 -0.90 -14.41
-0.60 -0.90 -14.37
-0.50 -0.90 -14.42
-0.40 -0.90 -14.37
-0.30 -0.90 -14.34
-0.20 -0.90 -14.34
-0.10 -0.90 -14.36
0.00 -0.90 -14.31
0.10 -0.90 -14.39
0.20 -0.90 -14.37
0.30 -0.90 -14.39
0.40 -0.90 -14.35
0.50 -0.90 -14.37
0.60 -0.90 -14.37
0.70 -0.90 -14.39
0.80 -0.90 -14.33
0.90 -0.90 -14.41
1.00 -0.90 -14.38
1.10 -0.90 -14.37
1.20 -0.90 -14.39
1.30 -0.90 -14.40
1.40 -0.90 -14.36
1.50 -0.90 -14.37
1.60 -0.90 -14.40
1.70 -0.90 -14.38
1.80 -0.90 -14.35
1.90 -0.90 -14.40
2.00 -0.90 -14.39
2.10 -0.90 -14.38
2.20 -0.90 -14.35
2.30 -0.90 -14.34
2.40 -0.90 -14.37
2.50 -0.90 -14.38
2.60 -0.90 -14.37
2.70 -0.90 -14.40
2.80 -0.90 -14.36
2.90 -0.90 -14.31
3.00 -0.90 -14.28
3.10 -0.90 -14.36
3.20 -0.90 -14.39
3.30 -0.90 -14.33
3.40 -0.90 -14.34
3.50 -0.90 -14.34
3.60 -0.90 -14.36
3.70 -0.90 -14.37
3.80 -0.90 -14.38
3.90 -0.90 -14.06
4.00 -0.90 -14.35
4.10 -0.90 -14.35
4.20 -0.90 -14.11
4.30 -0.90 -14.34
4.40 -0.90 -14.29
4.50 -0.90 -13.99
4.60 -0.90 -14.39
4.70 -0.90 -14.25
4.80 -0.90 -14.03
4.90 -0.90 -14.17
5.00 -0.90 -14.27

-1.00 -0.80 -14.31
-0.90 -0.80 -14.39
-0.80 -0.80 -14.43
-0.70 -0.80 -14.35
-0.60 -0.80 -14.35
-0.50 -0.80 -14.39
-0.40 -0.80 -14.36
-0.30 -0.80 -14.35
-0.20 -0.80 -14.40
-0.10 -0.80 -14.39
0.00 -0.80 -14.31
0.10 -0.80 -14.40
0.20 -0.80 -14.36
0.30 -0.80 -14.37
0.40 -0.80 -14.41
0.50 -0.80 -14.40
0.60 -0.80 -14.39
0.70 -0.80 -14.38
0.80 -0.80 -14.38
0.90 -0.80 -14.36
1.00 -0.80 -14.35
1.10 -0.80 -14.35
1.20 -0.80 -14.34
1.30 -0.80 -14.39
1.40 -0.80 -14.31
1.50 -0.80 -14.37
1.60 -0.80 -14.37
1.70 -0.80 -14.40
1.80 -0.80 -14.39
1.90 -0.80 -14.36
2.00 -0.80 -14.36
2.10 -0.80 -14.35
2.20 -0.80 -14.37
2.30 -0.80 -14.38
2.40 -0.80 -14.36
2.50 -0.80 -14.34
2.60 -0.80 -14.36
2.70 -0.80 -14.33
2.80 -0.80 -14.33
2.90 -0.80 -14.11
3.00 -0.80 -14.35
3.10 -0.80 -14.39
3.20 -0.80 -14.36
3.30 -0.80 -14.36
3.40 -0.80 -14.32
3.50 -0.80 -14.35
3.60 -0.80 -14.39
3.70 -0.80 -14.29
3.80 -0.80 -14.33
3.90 -0.80 -14.35
4.00 -0.80 -14.29
4.10 -0.80 -14.25
4.20 -0.80 -14.37
4.30 -0.80 -13.63
4.40 -0.80 -14.24
4.50 -0.80 -14.36
4.60 -0.80 -14.37
4.70 -0.80 -14.32
4.80 -0.80 -14.29
4.90 -0.80 -14.24
5.00 -0.80 -13.67

-1.00 -0.70 -14.34
-0.90 -0.70 -14.38
-0.80 -0.70 -14.35
-0.70 -0.70 -14.38
-0.60 -0.70 -14.38
-0.50 -0.70 -14.38
-0.40 -0.70 -14.39
-0.30 -0.70 -14.40
-0.20 -0.70 -14.35
-0.10 -0.70 -14.41
0.00 -0.70 -14.33
0.10 -0.70 -14.34
0.20 -0.70 -14.39
0.30 -0.70 -14.38
0.40 -0.70 -14.35
0.50 -0.70 -14.39
0.60 -0.70 -14.39
0.70 -0.70 -14.38
0.80 -0.70 -14.41
0.90 -0.70 -14.37
1.00 -0.70 -14.32
1.10 -0.70 -14.33
1.20 -0.70 -14.43
1.30 -0.70 -14.40
1.40 -0.70 -14.37
1.50 -0.70 -14.36
1.60 -0.70 -14.38
1.70 -0.70 -14.39
1.80 -0.70 -14.37
1.90 -0.70 -14.39
2.00 -0.70 -14.33
2.10 -0.70 -14.40
2.20 -0.70 -14.43
2.30 -0.70 -14.37
2.40 -0.70 -14.41
2.50 -0.70 -14.37
2.60 -0.70 -14.38
2.70 -0.70 -14.34
2.80 -0.70 -14.26
2.90 -0.70 -14.33
3.00 -0.70 -14.35
3.10 -0.70 -14.36
3.20 -0.70 -14.28
3.30 -0.70 -14.36
3.40 -0.70 -14.37
3.50 -0.70 -14.34
3.60 -0.70 -14.38
3.70 -0.70 -14.39
3.80 -0.70 -14.34
3.90 -0.70 -14.33
4.00 -0.70 -14.33
4.10 -0.70 -14.37
4.20 -0.70 -14.40
4.30 -0.70 -14.33
4.40 -0.70 -14.34
4.50 -0.70 -14.29
4.60 -0.70 -14.30
4.70 -0.70 -14.13
4.80 -0.70 -14.30
4.90 -0.70 -14.35
5.00 -0.70 -14.33

-1.00 -0.60 -14.35
-0.90 -0.60 -14.35
-0.80 -0.60 -14.36
-0.70 -0.60 -14.40
-0.60 -0.60 -14.37
-0.50 -0.60 -14.39
-0.40 -0.60 -14.37
-0.30 -0.60 -14.38
-0.20 -0.60 -14.36
-0.10 -0.60 -14.37
0.00 -0.60 -14.31
0.10 -0.60 -14.33
0.20 -0.60 -14.37
0.30 -0.60 -14.36
0.40 -0.60 -14.40
0.50 -0.60 -14.36
0.60 -0.60 -14.34
0.70 -0.60 -14.36
0.80 -0.60 -14.37
0.90 -0.60 -14.35
1.00 -0.60 -14.36
1.10 -0.60 -14.37
1.20 -0.60 -14.34
1.30 -0.60 -14.40
1.40 -0.60 -14.36
1.50 -0.60 -14.38
1.60 -0.60 -14.38
1.70 -0.60 -14.36
1.80 -0.60 -14.31
1.90 -0.60 -14.38
2.00 -0.60 -14.38
2.10 -0.60 -14.35
2.20 -0.60 -14.35
2.30 -0.60 -14.37
2.40 -0.60 -14.37
2.50 -0.60 -14.36
2.60 -0.60 -14.35
2.70 -0.60 -14.35
2.80 -0.60 -14.30
2.90 -0.60 -14.38
3.00 -0.60 -14.38
3.10 -0.60 -14.36
3.20 -0.60 -14.39
3.30 -0.60 -14.33
3.40 -0.60 -14.36
3.50 -0.60 -14.37
3.60 -0.60 -14.34
3.70 -0.60 -14.37
3.80 -0.60 -14.28
3.90 -0.60 -14.34
4.00 -0.60 -14.30
4.10 -0.60 -14.42
4.20 -0.60 -14.37
4.30 -0.60 -14.33
4.40 -0.60 -14.36
4.50 -0.60 -14.36
4.60 -0.60 -14.35
4.70 -0.60 -14.35
4.80 -0.60 -14.31
4.90 -0.60 -14.39
5.00 -0.60 -14.32

-1.00 -0.50 -14.35
-0.90 -0.50 -14.43
-0.80 -0.50 -14.38
-0.70 -0.50 -14.40
-0.60 -0.50 -14.38
-0.50 -0.50 -14.42
-0.40 -0.50 -14.35
-0.30 -0.50 -14.41
-0.20 -0.50 -14.35
-0.10 -0.50 -14.42
0.00 -0.50 -14.33
0.10 -0.50 -14.38
0.20 -0.50 -14.36
0.30 -0.50 -14.33
0.40 -0.50 -14.43
0.50 -0.50 -14.43
0.60 -0.50 -14.34
0.70 -0.50 -14.36
0.80 -0.50 -14.38
0.90 -0.50 -14.40
1.00 -0.50 -14.38
1.10 -0.50 -14.36
1.20 -0.50 -14.38
1.30 -0.50 -14.37
1.40 -0.50 -14.42
1.50 -0.50 -14.35
1.60 -0.50 -14.38
1.70 -0.50 -14.39
1.80 -0.50 -14.40
1.90 -0.50 -14.37
2.00 -0.50 -14.39
2.10 -0.50 -14.38
2.20 -0.50 -14.41
2.30 -0.50 -14.37
2.40 -0.50 -14.28
2.50 -0.50 -14.36
2.60 -0.50 -14.31
2.70 -0.50 -14.36
2.80 -0.50 -14.35
2.90 -0.50 -14.29
3.00 -0.50 -14.37
3.10 -0.50 -14.39
3.20 -0.50 -14.37
3.30 -0.50 -14.36
3.40 -0.50 -14.37
3.50 -0.50 -14.38
3.60 -0.50 -14.36
3.70 -0.50 -14.35
3.80 -0.50 -14.34
3.90 -0.50 -14.30
4.00 -0.50 -14.36
4.10 -0.50 -14.33
4.20 -0.50 -14.32
4.30 -0.50 -14.35
4.40 -0.50 -14.39
4.50 -0.50 -14.39
4.60 -0.50 -14.34
4.70 -0.50 -14.39
4.80 -0.50 -14.33
4.90 -0.50 -14.39
5.00 -0.50 -14.37

-1.00 -0.40 -14.31
-0.90 -0.40 -14.37
-0.80 -0.40 -14.35
-0.70 -0.40 -14.40
-0.60 -0.40 -14.35
-0.50 -0.40 -14.35
-0.40 -0.40 -14.35
-0.30 -0.40 -14.36
-0.20 -0.40 -14.36
-0.10 -0.40 -14.39
0.00 -0.40 -14.31
0.10 -0.40 -14.38
0.20 -0.40 -14.42
0.30 -0.40 -14.40
0.40 -0.40 -14.38
0.50 -0.40 -14.44
0.60 -0.40 -14.40
0.70 -0.40 -14.40
0.80 -0.40 -14.38
0.90 -0.40 -14.30
1.00 -0.40 -14.32
1.10 -0.40 -14.39
1.20 -0.40 -14.40
1.30 -0.40 -14.40
1.40 -0.40 -14.32
1.50 -0.40 -14.41
1.60 -0.40 -14.39
1.70 -0.40 -14.38
1.80 -0.40 -14.37
1.90 -0.40 -14.42
2.00 -0.40 -14.42
2.10 -0.40 -14.38
2.20 -0.40 -14.38
2.30 -0.40 -14.38
2.40 -0.40 -14.36
2.50 -0.40 -14.32
2.60 -0.40 -14.38
2.70 -0.40 -14.36
2.80 -0.40 -14.39
2.90 -0.40 -14.37
3.00 -0.40 -14.38
3.10 -0.40 -14.34
3.20 -0.40 -14.35
3.30 -0.40 -14.34
3.40 -0.40 -14.37
3.50 -0.40 -14.38
3.60 -0.40 -14.38
3.70 -0.40 -14.35
3.80 -0.40 -14.39
3.90 -0.40 -14.38
4.00 -0.40 -14.38
4.10 -0.40 -14.37
4.20 -0.40 -14.37
4.30 -0.40 -14.36
4.40 -0.40 -14.37
4.50 -0.40 -14.37
4.60 -0.40 -14.33
4.70 -0.40 -14.36
4.80 -0.40 -14.33
4.90 -0.40 -14.29
5.00 -0.40 -14.35

-1.00 -0.30 -14.32
-0.90 -0.30 -14.36
-0.80 -0.30 -14.35
-0.70 -0.30 -14.43
-0.60 -0.30 -14.38
-0.50 -0.30 -14.41
-0.40 -0.30 -14.38
-0.30 -0.30 -14.37
-0.20 -0.30 -14.41
-0.10 -0.30 -14.39
0.00 -0.30 -14.29
0.10 -0.30 -14.39
0.20 -0.30 -14.34
0.30 -0.30 -14.42
0.40 -0.30 -14.37
0.50 -0.30 -14.41
0.60 -0.30 -14.41
0.70 -0.30 -14.37
0.80 -0.30 -14.36
0.90 -0.30 -14.38
1.00 -0.30 -14.43
1.10 -0.30 -14.39
1.20 -0.30 -14.32
1.30 -0.30 -14.37
1.40 -0.30 -14.39
1.50 -0.30 -14.38
1.60 -0.30 -14.39
1.70 -0.30 -14.38
1.80 -0.30 -14.41
1.90 -0.30 -14.40
2.00 -0.30 -14.39
2.10 -0.30 -14.40
2.20 -0.30 -14.36
2.30 -0.30 -14.37
2.40 -0.30 -14.38
2.50 -0.30 -14.31
2.60 -0.30 -14.38
2.70 -0.30 -14.35
2.80 -0.30 -14.32
2.90 -0.30 -14.35
3.00 -0.30 -14.36
3.10 -0.30 -14.38
3.20 -0.30 -14.35
3.30 -0.30 -14.35
3.40 -0.30 -14.37
3.50 -0.30 -14.39
3.60 -0.30 -14.40
3.70 -0.30 -14.36
3.80 -0.30 -14.38
3.90 -0.30 -14.39
4.00 -0.30 -14.33
4.10 -0.30 -14.38
4.20 -0.30 -14.35
4.30 -0.30 -14.39
4.40 -0.30 -14.33
4.50 -0.30 -14.36
4.60 -0.30 -14.36
4.70 -0.30 -14.34
4.80 -0.30 -14.27
4.90 -0.30 -14.35
5.00 -0.30 -14.21

-1.00 -0.20 -14.38
-0.90 -0.20 -14.37
-0.80 -0.20 -14.38
-0.70 -0.20 -14.35
-0.60 -0.20 -14.40
-0.50 -0.20 -14.35
-0.40 -0.20 -14.34
-0.30 -0.20 -14.41
-0.20 -0.20 -14.37
-0.10 -0.20 -14.35
0.00 -0.20 -14.30
0.10 -0.20 -14.36
0.20 -0.20 -14.37
0.30 -0.20 -14.39
0.40 -0.20 -14.37
0.50 -0.20 -14.41
0.60 -0.20 -14.36
0.70 -0.20 -14.37
0.80 -0.20 -14.35
0.90 -0.20 -14.40
1.00 -0.20 -14.41
1.10 -0.20 -14.40
1.20 -0.20 -14.38
1.30 -0.20 -14.33
1.40 -0.20 -14.36
1.50 -0.20 -14.37
1.60 -0.20 -14.40
1.70 -0.20 -14.38
1.80 -0.20 -14.37
1.90 -0.20 -14.39
2.00 -0.20 -14.42
2.10 -0.20 -14.31
2.20 -0.20 -14.36
2.30 -0.20 -14.37
2.40 -0.20 -14.31
2.50 -0.20 -14.32
2.60 -0.20 -14.36
2.70 -0.20 -14.41
2.80 -0.20 -14.34
2.90 -0.20 -14.33
3.00 -0.20 -14.38
3.10 -0.20 -14.33
3.20 -0.20 -14.40
3.30 -0.20 -14.35
3.40 -0.20 -14.34
3.50 -0.20 -14.35
3.60 -0.20 -14.34
3.70 -0.20 -14.38
3.80 -0.20 -14.36
3.90 -0.20 -14.40
4.00 -0.20 -14.36
4.10 -0.20 -14.32
4.20 -0.20 -14.36
4.30 -0.20 -14.35
4.40 -0.20 -14.34
4.50 -0.20 -14.36
4.60 -0.20 -14.34
4.70 -0.20 -14.31
4.80 -0.20 -14.26
4.90 -0.20 -14.31
5.00 -0.20 -14.31

-1.00 -0.10 -14.33
-0.90 -0.10 -14.37
-0.80 -0.10 -14.37
-0.70 -0.10 -14.36
-0.60 -0.10 -14.37
-0.50 -0.10 -14.42
-0.40 -0.10 -14.39
-0.30 -0.10 -14.39
-0.20 -0.10 -14.34
-0.10 -0.10 -14.38
0.00 -0.10 -14.30
0.10 -0.10 -14.39
0.20 -0.10 -14.37
0.30 -0.10 -14.38
0.40 -0.10 -14.36
0.50 -0.10 -14.35
0.60 -0.10 -14.36
0.70 -0.10 -14.34
0.80 -0.10 -14.38
0.90 -0.10 -14.34
1.00 -0.10 -14.38
1.10 -0.10 -14.37
1.20 -0.10 -14.36
1.30 -0.10 -14.38
1.40 -0.10 -14.33
1.50 -0.10 -14.34
1.60 -0.10 -14.35
1.70 -0.10 -14.41
1.80 -0.10 -14.39
1.90 -0.10 -14.37
2.00 -0.10 -14.38
2.10 -0.10 -14.38
2.20 -0.10 -14.38
2.30 -0.10 -14.41
2.40 -0.10 -14.35
2.50 -0.10 -14.38
2.60 -0.10 -14.33
2.70 -0.10 -14.40
2.80 -0.10 -14.37
2.90 -0.10 -14.38
3.00 -0.10 -14.35
3.10 -0.10 -14.39
3.20 -0.10 -14.35
3.30 -0.10 -14.38
3.40 -0.10 -14.34
3.50 -0.10 -14.40
3.60 -0.10 -14.37
3.70 -0.10 -14.37
3.80 -0.10 -14.35
3.90 -0.10 -14.35
4.00 -0.10 -14.39
4.10 -0.10 -14.36
4.20 -0.10 -14.39
4.30 -0.10 -14.41
4.40 -0.10 -14.38
4.50 -0.10 -14.37
4.60 -0.10 -14.35
4.70 -0.10 -14.31
4.80 -0.10 -14.25
4.90 -0.10 -13.78
5.00 -0.10 -14.34

-1.00 0.00 -14.34
-0.90 0.00 -14.31
-0.80 0.00 -14.31
-0.70 0.00 -14.33
-0.60 0.00 -14.31
-0.50 0.00 -14.33
-0.40 0.00 -14.31
-0.30 0.00 -14.29
-0.20 0.00 -14.30
-0.10 0.00 -14.30
0.00 0.00 -14.52
0.10 0.00 -14.32
0.20 0.00 -14.32
0.30 0.00 -14.27
0.40 0.00 -14.29
0.50 0.00 -14.26
0.60 0.00 -14.32
0.70 0.00 -14.32
0.80 0.00 -14.29
0.90 0.00 -14.31
1.00 0.00 -14.32
1.10 0.00 -14.32
1.20 0.00 -14.28
1.30 0.00 -14.31
1.40 0.00 -14.30
1.50 0.00 -14.31
1.60 0.00 -14.25
1.70 0.00 -14.29
1.80 0.00 -14.27
1.90 0.00 -14.30
2.00 0.00 -14.29
2.10 0.00 -14.31
2.20 0.00 -14.28
2.30 0.00 -14.27
2.40 0.00 -14.33
2.50 0.00 -14.28
2.60 0.00 -14.23
2.70 0.00 -14.27
2.80 0.00 -14.35
2.90 0.00 -14.32
3.00 0.00 -14.31
3.10 0.00 -14.30
3.20 0.00 -14.16
3.30 0.00 -14.25
3.40 0.00 -14.30
3.50 0.00 -14.31
3.60 0.00 -14.31
3.70 0.00 -14.25
3.80 0.00 -14.27
3.90 0.00 -14.26
4.00 0.00 -14.28
4.10 0.00 -14.31
4.20 0.00 -14.26
4.30 0.00 -14.28
4.40 0.00 -14.25
4.50 0.00 -14.32
4.60 0.00 -14.34
4.70 0.00 -14.33
4.80 0.00 -14.34
4.90 0.00 -14.26
5.00 0.00 -14.34

-1.00 0.10 -14.34
-0.90 0.10 -14.39
-0.80 0.10 -14.36
-0.70 0.10 -14.38
-0.60 0.10 -14.33
-0.50 0.10 -14.38
-0.40 0.10 -14.38
-0.30 0.10 -14.40
-0.20 0.10 -14.37
-0.10 0.10 -14.39
0.00 0.10 -14.32
0.10 0.10 -14.40
0.20 0.10 -14.39
0.30 0.10 -14.38
0.40 0.10 -14.39
0.50 0.10 -14.41
0.60 0.10 -14.38
0.70 0.10 -14.39
0.80 0.10 -14.38
0.90 0.10 -14.32
1.00 0.10 -14.39
1.10 0.10 -14.39
1.20 0.10 -14.41
1.30 0.10 -14.39
1.40 0.10 -14.37
1.50 0.10 -14.39
1.60 0.10 -14.40
1.70 0.10 -14.35
1.80 0.10 -14.33
1.90 0.10 -14.34
2.00 0.10 -14.28
2.10 0.10 -14.39
2.20 0.10 -14.31
2.30 0.10 -14.33
2.40 0.10 -14.33
2.50 0.10 -14.36
2.60 0.10 -14.37
2.70 0.10 -14.38
2.80 0.10 -14.33
2.90 0.10 -14.32
3.00 0.10 -14.37
3.10 0.10 -14.35
3.20 0.10 -14.35
3.30 0.10 -14.37
3.40 0.10 -14.42
3.50 0.10 -14.42
3.60 0.10 -14.34
3.70 0.10 -14.36
3.80 0.10 -14.39
3.90 0.10 -14.35
4.00 0.10 -14.34
4.10 0.10 -14.38
4.20 0.10 -14.36
4.30 0.10 -14.36
4.40 0.10 -14.35
4.50 0.10 -14.29
4.60 0.10 -14.34
4.70 0.10 -14.35
4.80 0.10 -14.24
4.90 0.10 -14.27
5.00 0.10 -14.02

-1.00 0.20 -14.36
-0.90 0.20 -14.36
-0.80 0.20 -14.36
-0.70 0.20 -14.39
-0.60 0.20 -14.36
-0.50 0.20 -14.36
-0.40 0.20 -14.40
-0.30 0.20 -14.34
-0.20 0.20 -14.37
-0.10 0.20 -14.35
0.00 0.20 -14.32
0.10 0.20 -14.39
0.20 0.20 -14.35
0.30 0.20 -14.38
0.40 0.20 -14.38
0.50 0.20 -14.38
0.60 0.20 -14.39
0.70 0.20 -14.37
0.80 0.20 -14.38
0.90 0.20 -14.36
1.00 0.20 -14.38
1.10 0.20 -14.40
1.20 0.20 -14.39
1.30 0.20 -14.37
1.40 0.20 -14.35
1.50 0.20 -14.34
1.60 0.20 -14.41
1.70 0.20 -14.37
1.80 0.20 -14.35
1.90 0.20 -14.30
2.00 0.20 -14.36
2.10 0.20 -14.36
2.20 0.20 -14.37
2.30 0.20 -14.36
2.40 0.20 -14.36
2.50 0.20 -14.34
2.60 0.20 -14.36
2.70 0.20 -14.37
2.80 0.20 -14.37
2.90 0.20 -14.36
3.00 0.20 -14.36
3.10 0.20 -14.36
3.20 0.20 -14.33
3.30 0.20 -14.33
3.40 0.20 -14.39
3.50 0.20 -14.37
3.60 0.20 -14.35
3.70 0.20 -14.38
3.80 0.20 -14.36
3.90 0.20 -14.39
4.00 0.20 -14.39
4.10 0.20 -14.31
4.20 0.20 -14.35
4.30 0.20 -14.35
4.40 0.20 -14.21
4.50 0.20 -14.26
4.60 0.20 -13.96
4.70 0.20 -13.65
4.80 0.20 -13.68
4.90 0.20 -13.40
5.00 0.20 -13.42

-1.00 0.30 -14.34
-0.90 0.30 -14.36
-0.80 0.30 -14.37
-0.70 0.30 -14.38
-0.60 0.30 -14.38
-0.50 0.30 -14.33
-0.40 0.30 -14.42
-0.30 0.30 -14.42
-0.20 0.30 -14.39
-0.10 0.30 -14.37
0.00 0.30 -14.27
0.10 0.30 -14.36
0.20 0.30 -14.38
0.30 0.30 -14.36
0.40 0.30 -14.37
0.50 0.30 -14.36
0.60 0.30 -14.40
0.70 0.30 -14.39
0.80 0.30 -14.37
0.90 0.30 -14.42
1.00 0.30 -14.39
1.10 0.30 -14.39
1.20 0.30 -14.38
1.30 0.30 -14.40
1.40 0.30 -14.35
1.50 0.30 -14.37
1.60 0.30 -14.40
1.70 0.30 -14.36
1.80 0.30 -14.31
1.90 0.30 -14.35
2.00 0.30 -14.34
2.10 0.30 -14.36
2.20 0.30 -14.39
2.30 0.30 -14.36
2.40 0.30 -14.39
2.50 0.30 -14.33
2.60 0.30 -14.37
2.70 0.30 -14.41
2.80 0.30 -14.39
2.90 0.30 -14.34
3.00 0.30 -14.34
3.10 0.30 -14.39
3.20 0.30 -14.34
3.30 0.30 -14.36
3.40 0.30 -14.32
3.50 0.30 -14.37
3.60 0.30 -14.38
3.70 0.30 -14.36
3.80 0.30 -14.36
3.90 0.30 -14.29
4.00 0.30 -14.11
4.10 0.30 -14.30
4.20 0.30 -14.29
4.30 0.30 -14.16
4.40 0.30 -13.70
4.50 0.30 -13.24
4.60 0.30 -13.34
4.70 0.30 -13.09
4.80 0.30 -13.19
4.90 0.30 -12.76
5.00 0.30 -12.07

-1.00 0.40 -14.36
-0.90 0.40 -14.34
-0.80 0.40 -14.41
-0.70 0.40 -14.35
-0.60 0.40 -14.41
-0.50 0.40 -14.43
-0.40 0.40 -14.38
-0.30 0.40 -14.37
-0.20 0.40 -14.37
-0.10 0.40 -14.38
0.00 0.40 -14.29
0.10 0.40 -14.35
0.20 0.40 -14.40
0.30 0.40 -14.37
0.40 0.40 -14.37
0.50 0.40 -14.37
0.60 0.40 -14.39
0.70 0.40 -14.35
0.80 0.40 -14.37
0.90 0.40 -14.40
1.00 0.40 -14.40
1.10 0.40 -14.26
1.20 0.40 -14.36
1.30 0.40 -14.38
1.40 0.40 -14.32
1.50 0.40 -14.25
1.60 0.40 -14.36
1.70 0.40 -14.37
1.80 0.40 -14.37
1.90 0.40 -14.41
2.00 0.40 -14.39
2.10 0.40 -14.36
2.20 0.40 -14.38
2.30 0.40 -14.35
2.40 0.40 -14.34
2.50 0.40 -14.34
2.60 0.40 -14.37
2.70 0.40 -14.37
2.80 0.40 -14.35
2.90 0.40 -14.38
3.00 0.40 -14.37
3.10 0.40 -14.37
3.20 0.40 -14.35
3.30 0.40 -14.39
3.40 0.40 -14.35
3.50 0.40 -14.33
3.60 0.40 -14.30
3.70 0.40 -14.34
3.80 0.40 -14.34
3.90 0.40 -14.12
4.00 0.40 -14.19
4.10 0.40 -14.09
4.20 0.40 -13.58
4.30 0.40 -13.44
4.40 0.40 -13.16
4.50 0.40 -13.61
4.60 0.40 -13.34
4.70 0.40 -13.27
4.80 0.40 -12.57
4.90 0.40 -12.23
5.00 0.40 -11.95

-1.00 0.50 -14.38
-0.90 0.50 -14.37
-0.80 0.50 -14.40
-0.70 0.50 -14.39
-0.60 0.50 -14.36
-0.50 0.50 -14.43
-0.40 0.50 -14.44
-0.30 0.50 -14.41
-0.20 0.50 -14.41
-0.10 0.50 -14.35
0.00 0.50 -14.26
0.10 0.50 -14.41
0.20 0.50 -14.38
0.30 0.50 -14.36
0.40 0.50 -14.37
0.50 0.50 -14.37
0.60 0.50 -14.38
0.70 0.50 -14.37
0.80 0.50 -14.37
0.90 0.50 -14.39
1.00 0.50 -14.37
1.10 0.50 -14.36
1.20 0.50 -14.39
1.30 0.50 -14.34
1.40 0.50 -14.36
1.50 0.50 -14.33
1.60 0.50 -14.34
1.70 0.50 -14.32
1.80 0.50 -14.34
1.90 0.50 -14.34
2.00 0.50 -14.33
2.10 0.50 -14.32
2.20 0.50 -14.42
2.30 0.50 -14.34
2.40 0.50 -14.34
2.50 0.50 -14.34
2.60 0.50 -14.35
2.70 0.50 -14.37
2.80 0.50 -14.35
2.90 0.50 -14.32
3.00 0.50 -14.39
3.10 0.50 -14.33
3.20 0.50 -14.30
3.30 0.50 -14.35
3.40 0.50 -14.35
3.50 0.50 -14.32
3.60 0.50 -14.29
3.70 0.50 -14.25
3.80 0.50 -14.17
3.90 0.50 -13.81
4.00 0.50 -14.06
4.10 0.50 -13.85
4.20 0.50 -13.25
4.30 0.50 -13.15
4.40 0.50 -13.82
4.50 0.50 -12.68
4.60 0.50 -12.17
4.70 0.50 -13.20
4.80 0.50 -11.79
4.90 0.50 -13.21
5.00 0.50 -11.26

-1.00 0.60 -14.39
-0.90 0.60 -14.37
-0.80 0.60 -14.43
-0.70 0.60 -14.36
-0.60 0.60 -14.34
-0.50 0.60 -14.34
-0.40 0.60 -14.40
-0.30 0.60 -14.37
-0.20 0.60 -14.38
-0.10 0.60 -14.36
0.00 0.60 -14.32
0.10 0.60 -14.38
0.20 0.60 -14.40
0.30 0.60 -14.38
0.40 0.60 -14.39
0.50 0.60 -14.38
0.60 0.60 -14.37
0.70 0.60 -14.37
0.80 0.60 -14.35
0.90 0.60 -14.09
1.00 0.60 -14.36
1.10 0.60 -14.33
1.20 0.60 -14.36
1.30 0.60 -14.35
1.40 0.60 -14.37
1.50 0.60 -14.38
1.60 0.60 -14.33
1.70 0.60 -14.36
1.80 0.60 -14.36
1.90 0.60 -14.37
2.00 0.60 -14.37
2.10 0.60 -14.35
2.20 0.60 -14.39
2.30 0.60 -14.42
2.40 0.60 -14.35
2.50 0.60 -14.38
2.60 0.60 -14.35
2.70 0.60 -14.36
2.80 0.60 -14.34
2.90 0.60 -14.30
3.00 0.60 -14.31
3.10 0.60 -14.33
3.20 0.60 -14.26
3.30 0.60 -14.23
3.40 0.60 -14.28
3.50 0.60 -14.30
3.60 0.60 -14.06
3.70 0.60 -14.27
3.80 0.60 -13.56
3.90 0.60 -13.18
4.00 0.60 -13.06
4.10 0.60 -13.71
4.20 0.60 -13.57
4.30 0.60 -13.48
4.40 0.60 -12.40
4.50 0.60 -11.63
4.60 0.60 -12.24
4.70 0.60 -12.96
4.80 0.60 -12.97
4.90 0.60 -11.26
5.00 0.60 -11.57

-1.00 0.70 -14.32
-0.90 0.70 -14.39
-0.80 0.70 -14.38
-0.70 0.70 -14.38
-0.60 0.70 -14.36
-0.50 0.70 -14.36
-0.40 0.70 -14.37
-0.30 0.70 -14.37
-0.20 0.70 -14.37
-0.10 0.70 -14.39
0.00 0.70 -14.32
0.10 0.70 -14.36
0.20 0.70 -14.37
0.30 0.70 -14.39
0.40 0.70 -14.37
0.50 0.70 -14.37
0.60 0.70 -14.38
0.70 0.70 -14.42
0.80 0.70 -14.41
0.90 0.70 -14.36
1.00 0.70 -14.38
1.10 0.70 -14.36
1.20 0.70 -14.41
1.30 0.70 -14.37
1.40 0.70 -14.37
1.50 0.70 -14.38
1.60 0.70 -14.31
1.70 0.70 -14.40
1.80 0.70 -14.37
1.90 0.70 -14.33
2.00 0.70 -14.35
2.10 0.70 -14.33
2.20 0.70 -14.39
2.30 0.70 -14.38
2.40 0.70 -14.34
2.50 0.70 -14.33
2.60 0.70 -14.35
2.70 0.70 -14.35
2.80 0.70 -14.37
2.90 0.70 -14.32
3.00 0.70 -14.31
3.10 0.70 -14.28
3.20 0.70 -14.31
3.30 0.70 -14.24
3.40 0.70 -14.16
3.50 0.70 -13.82
3.60 0.70 -13.43
3.70 0.70 -13.39
3.80 0.70 -13.43
3.90 0.70 -13.32
4.00 0.70 -12.83
4.10 0.70 -13.66
4.20 0.70 -12.30
4.30 0.70 -11.91
4.40 0.70 -12.17
4.50 0.70 -11.43
4.60 0.70 -12.80
4.70 0.70 -11.35
4.80 0.70 -10.77
4.90 0.70 -11.89
5.00 0.70 -10.58

-1.00 0.80 -14.35
-0.90 0.80 -14.38
-0.80 0.80 -14.38
-0.70 0.80 -14.41
-0.60 0.80 -14.36
-0.50 0.80 -14.38
-0.40 0.80 -14.37
-0.30 0.80 -14.36
-0.20 0.80 -14.35
-0.10 0.80 -14.39
0.00 0.80 -14.29
0.10 0.80 -14.39
0.20 0.80 -14.38
0.30 0.80 -14.37
0.40 0.80 -14.34
0.50 0.80 -14.37
0.60 0.80 -14.15
0.70 0.80 -14.41
0.80 0.80 -14.35
0.90 0.80 -14.36
1.00 0.80 -14.33
1.10 0.80 -14.31
1.20 0.80 -14.37
1.30 0.80 -14.34
1.40 0.80 -14.34
1.50 0.80 -14.39
1.60 0.80 -14.36
1.70 0.80 -14.30
1.80 0.80 -14.33
1.90 0.80 -14.35
2.00 0.80 -14.37
2.10 0.80 -14.41
2.20 0.80 -14.36
2.30 0.80 -14.32
2.40 0.80 -14.36
2.50 0.80 -14.35
2.60 0.80 -14.35
2.70 0.80 -14.35
2.80 0.80 -14.32
2.90 0.80 -14.34
3.00 0.80 -14.33
3.10 0.80 -14.23
3.20 0.80 -14.30
3.30 0.80 -13.63
3.40 0.80 -13.94
3.50 0.80 -13.35
3.60 0.80 -13.63
3.70 0.80 -13.06
3.80 0.80 -13.51
3.90 0.80 -13.25
4.00 0.80 -11.97
4.10 0.80 -13.04
4.20 0.80 -11.46
4.30 0.80 -12.50
4.40 0.80 -12.80
4.50 0.80 -11.22
4.60 0.80 -13.02
4.70 0.80 -11.43
4.80 0.80 -11.29
4.90 0.80 -10.60
5.00 0.80 -10.21

-1.00 0.90 -14.31
-0.90 0.90 -14.41
-0.80 0.90 -14.36
-0.70 0.90 -14.37
-0.60 0.90 -14.35
-0.50 0.90 -14.40
-0.40 0.90 -14.30
-0.30 0.90 -14.38
-0.20 0.90 -14.40
-0.10 0.90 -14.38
0.00 0.90 -14.31
0.10 0.90 -14.32
0.20 0.90 -14.32
0.30 0.90 -14.42
0.40 0.90 -14.40
0.50 0.90 -14.39
0.60 0.90 -14.09
0.70 0.90 -14.36
0.80 0.90 -14.38
0.90 0.90 -14.38
1.00 0.90 -14.35
1.10 0.90 -14.37
1.20 0.90 -14.35
1.30 0.90 -14.38
1.40 0.90 -14.34
1.50 0.90 -14.32
1.60 0.90 -14.34
1.70 0.90 -14.37
1.80 0.90 -14.33
1.90 0.90 -14.30
2.00 0.90 -14.35
2.10 0.90 -14.34
2.20 0.90 -14.29
2.30 0.90 -14.34
2.40 0.90 -14.37
2.50 0.90 -14.37
2.60 0.90 -14.33
2.70 0.90 -14.20
2.80 0.90 -14.30
2.90 0.90 -14.09
3.00 0.90 -14.35
3.10 0.90 -13.74
3.20 0.90 -13.84
3.30 0.90 -13.81
3.40 0.90 -13.71
3.50 0.90 -13.54
3.60 0.90 -13.77
3.70 0.90 -12.90
3.80 0.90 -12.28
3.90 0.90 -13.26
4.00 0.90 -12.33
4.10 0.90 -11.86
4.20 0.90 -11.35
4.30 0.90 -11.20
4.40 0.90 -10.89
4.50 0.90 -11.63
4.60 0.90 -10.38
4.70 0.90 -12.50
4.80 0.90 -10.41
4.90 0.90 -9.76
5.00 0.90 -10.20

-1.00 1.00 -14.30
-0.90 1.00 -14.38
-0.80 1.00 -14.35
-0.70 1.00 -14.32
-0.60 1.00 -14.36
-0.50 1.00 -14.38
-0.40 1.00 -14.32
-0.30 1.00 -14.43
-0.20 1.00 -14.41
-0.10 1.00 -14.38
0.00 1.00 -14.32
0.10 1.00 -14.39
0.20 1.00 -14.38
0.30 1.00 -14.39
0.40 1.00 -14.40
0.50 1.00 -14.37
0.60 1.00 -14.36
0.70 1.00 -14.38
0.80 1.00 -14.33
0.90 1.00 -14.35
1.00 1.00 -14.36
1.10 1.00 -14.34
1.20 1.00 -14.30
1.30 1.00 -14.34
1.40 1.00 -14.36
1.50 1.00 -14.40
1.60 1.00 -14.34
1.70 1.00 -14.34
1.80 1.00 -14.35
1.90 1.00 -14.35
2.00 1.00 -14.39
2.10 1.00 -14.39
2.20 1.00 -14.34
2.30 1.00 -14.38
2.40 1.00 -14.36
2.50 1.00 -14.38
2.60 1.00 -14.36
2.70 1.00 -14.24
2.80 1.00 -14.34
2.90 1.00 -14.01
3.00 1.00 -13.55
3.10 1.00 -13.76
3.20 1.00 -13.59
3.30 1.00 -13.92
3.40 1.00 -13.10
3.50 1.00 -12.55
3.60 1.00 -12.30
3.70 1.00 -12.39
3.80 1.00 -12.47
3.90 1.00 -11.89
4.00 1.00 -11.61
4.10 1.00 -12.75
4.20 1.00 -11.45
4.30 1.00 -10.71
4.40 1.00 -10.38
4.50 1.00 -10.84
4.60 1.00 -9.88
4.70 1.00 -10.23
4.80 1.00 -9.32
4.90 1.00 -9.09
5.00 1.00 -9.04

-1.00 1.10 -14.34
-0.90 1.10 -14.37
-0.80 1.10 -14.38
-0.70 1.10 -14.34
-0.60 1.10 -14.38
-0.50 1.10 -14.39
-0.40 1.10 -14.40
-0.30 1.10 -14.37
-0.20 1.10 -14.36
-0.10 1.10 -14.38
0.00 1.10 -14.32
0.10 1.10 -14.36
0.20 1.10 -14.41
0.30 1.10 -14.36
0.40 1.10 -14.26
0.50 1.10 -14.36
0.60 1.10 -14.34
0.70 1.10 -14.35
0.80 1.10 -14.34
0.90 1.10 -14.37
1.00 1.10 -14.34
1.10 1.10 -14.38
1.20 1.10 -14.40
1.30 1.10 -14.35
1.40 1.10 -14.36
1.50 1.10 -14.38
1.60 1.10 -14.31
1.70 1.10 -14.40
1.80 1.10 -14.37
1.90 1.10 -14.36
2.00 1.10 -14.38
2.10 1.10 -14.32
2.20 1.10 -14.30
2.30 1.10 -14.29
2.40 1.10 -14.28
2.50 1.10 -14.30
2.60 1.10 -14.24
2.70 1.10 -14.21
2.80 1.10 -13.87
2.90 1.10 -14.17
3.00 1.10 -14.06
3.10 1.10 -13.74
3.20 1.10 -12.89
3.30 1.10 -13.26
3.40 1.10 -12.55
3.50 1.10 -12.41
3.60 1.10 -13.22
3.70 1.10 -11.88
3.80 1.10 -11.33
3.90 1.10 -12.79
4.00 1.10 -12.85
4.10 1.10 -10.51
4.20 1.10 -12.91
4.30 1.10 -11.05
4.40 1.10 -11.16
4.50 1.10 -10.20
4.60 1.10 -12.20
4.70 1.10 -11.99
4.80 1.10 -12.21
4.90 1.10 -9.25
5.00 1.10 -8.79

-1.00 1.20 -14.38
-0.90 1.20 -14.33
-0.80 1.20 -14.36
-0.70 1.20 -14.41
-0.60 1.20 -14.33
-0.50 1.20 -14.36
-0.40 1.20 -14.38
-0.30 1.20 -14.37
-0.20 1.20 -14.40
-0.10 1.20 -14.40
0.00 1.20 -14.28
0.10 1.20 -14.40
0.20 1.20 -14.37
0.30 1.20 -14.38
0.40 1.20 -14.37
0.50 1.20 -14.39
0.60 1.20 -14.35
0.70 1.20 -14.37
0.80 1.20 -14.37
0.90 1.20 -14.36
1.00 1.20 -14.30
1.10 1.20 -14.36
1.20 1.20 -14.39
1.30 1.20 -14.35
1.40 1.20 -14.40
1.50 1.20 -14.31
1.60 1.20 -14.38
1.70 1.20 -14.41
1.80 1.20 -14.38
1.90 1.20 -14.38
2.00 1.20 -14.31
2.10 1.20 -14.36
2.20 1.20 -14.36
2.30 1.20 -14.39
2.40 1.20 -14.16
2.50 1.20 -14.24
2.60 1.20 -14.30
2.70 1.20 -14.02
2.80 1.20 -14.18
2.90 1.20 -13.50
3.00 1.20 -13.52
3.10 1.20 -13.38
3.20 1.20 -13.35
3.30 1.20 -12.58
3.40 1.20 -13.40
3.50 1.20 -12.29
3.60 1.20 -12.92
3.70 1.20 -11.32
3.80 1.20 -11.48
3.90 1.20 -12.82
4.00 1.20 -11.26
4.10 1.20 -10.34
4.20 1.20 -11.77
4.30 1.20 -12.42
4.40 1.20 -10.40
4.50 1.20 -12.04
4.60 1.20 -9.19
4.70 1.20 -9.24
4.80 1.20 -8.87
4.90 1.20 -9.45
5.00 1.20 -9.97

-1.00 1.30 -14.28
-0.90 1.30 -14.37
-0.80 1.30 -14.37
-0.70 1.30 -14.39
-0.60 1.30 -14.35
-0.50 1.30 -14.42
-0.40 1.30 -14.34
-0.30 1.30 -14.37
-0.20 1.30 -14.41
-0.10 1.30 -14.35
0.00 1.30 -14.31
0.10 1.30 -14.36
0.20 1.30 -14.38
0.30 1.30 -14.37
0.40 1.30 -14.38
0.50 1.30 -14.34
0.60 1.30 -14.36
0.70 1.30 -14.36
0.80 1.30 -14.38
0.90 1.30 -14.38
1.00 1.30 -14.34
1.10 1.30 -14.35
1.20 1.30 -14.37
1.30 1.30 -14.38
1.40 1.30 -14.32
1.50 1.30 -14.30
1.60 1.30 -14.37
1.70 1.30 -14.37
1.80 1.30 -14.35
1.90 1.30 -14.33
2.00 1.30 -14.26
2.10 1.30 -14.34
2.20 1.30 -14.34
2.30 1.30 -14.39
2.40 1.30 -14.29
2.50 1.30 -14.28
2.60 1.30 -13.78
2.70 1.30 -14.04
2.80 1.30 -13.82
2.90 1.30 -13.30
3.00 1.30 -12.91
3.10 1.30 -13.86
3.20 1.30 -13.43
3.30 1.30 -13.32
3.40 1.30 -13.66
3.50 1.30 -11.98
3.60 1.30 -11.94
3.70 1.30 -11.28
3.80 1.30 -11.28
3.90 1.30 -10.72
4.00 1.30 -12.48
4.10 1.30 -10.45
4.20 1.30 -10.17
4.30 1.30 -9.86
4.40 1.30 -10.46
4.50 1.30 -11.94
4.60 1.30 -11.89
4.70 1.30 -10.24
4.80 1.30 -11.16
4.90 1.30 -9.26
5.00 1.30 -10.83

-1.00 1.40 -14.35
-0.90 1.40 -14.35
-0.80 1.40 -14.36
-0.70 1.40 -14.34
-0.60 1.40 -14.36
-0.50 1.40 -14.39
-0.40 1.40 -14.33
-0.30 1.40 -14.40
-0.20 1.40 -14.36
-0.10 1.40 -14.31
0.00 1.40 -14.30
0.10 1.40 -14.37
0.20 1.40 -14.37
0.30 1.40 -14.41
0.40 1.40 -14.31
0.50 1.40 -14.36
0.60 1.40 -14.37
0.70 1.40 -14.33
0.80 1.40 -14.38
0.90 1.40 -14.31
1.00 1.40 -14.36
1.10 1.40 -14.36
1.20 1.40 -14.37
1.30 1.40 -14.31
1.40 1.40 -14.39
1.50 1.40 -14.35
1.60 1.40 -14.41
1.70 1.40 -14.39
1.80 1.40 -14.33
1.90 1.40 -14.37
2.00 1.40 -14.37
2.10 1.40 -14.28
2.20 1.40 -14.36
2.30 1.40 -14.19
2.40 1.40 -14.19
2.50 1.40 -14.18
2.60 1.40 -13.84
2.70 1.40 -13.81
2.80 1.40 -13.70
2.90 1.40 -12.95
3.00 1.40 -13.08
3.10 1.40 -13.07
3.20 1.40 -12.31
3.30 1.40 -13.29
3.40 1.40 -11.09
3.50 1.40 -11.64
3.60 1.40 -13.02
3.70 1.40 -10.57
3.80 1.40 -12.66
3.90 1.40 -10.12
4.00 1.40 -12.38
4.10 1.40 -12.41
4.20 1.40 -10.07
4.30 1.40 -9.43
4.40 1.40 -12.05
4.50 1.40 -10.03
4.60 1.40 -9.11
4.70 1.40 -8.55
4.80 1.40 -9.33
4.90 1.40 -10.80
5.00 1.40 -11.08

-1.00 1.50 -14.31
-0.90 1.50 -14.37
-0.80 1.50 -14.37
-0.70 1.50 -14.36
-0.60 1.50 -14.38
-0.50 1.50 -14.35
-0.40 1.50 -14.41
-0.30 1.50 -14.38
-0.20 1.50 -14.37
-0.10 1.50 -14.34
0.00 1.50 -14.31
0.10 1.50 -14.39
0.20 1.50 -14.34
0.30 1.50 -14.37
0.40 1.50 -14.25
0.50 1.50 -14.33
0.60 1.50 -14.38
0.70 1.50 -14.38
0.80 1.50 -14.39
0.90 1.50 -14.32
1.00 1.50 -14.40
1.10 1.50 -14.38
1.20 1.50 -14.31
1.30 1.50 -14.30
1.40 1.50 -14.35
1.50 1.50 -14.38
1.60 1.50 -14.33
1.70 1.50 -14.31
1.80 1.50 -14.33
1.90 1.50 -14.39
2.00 1.50 -14.36
2.10 1.50 -14.30
2.20 1.50 -14.24
2.30 1.50 -14.23
2.40 1.50 -13.93
2.50 1.50 -13.96
2.60 1.50 -13.81
2.70 1.50 -13.04
2.80 1.50 -12.47
2.90 1.50 -12.80
3.00 1.50 -12.70
3.10 1.50 -13.35
3.20 1.50 -11.78
3.30 1.50 -12.45
3.40 1.50 -13.00
3.50 1.50 -12.93
3.60 1.50 -10.46
3.70 1.50 -10.56
3.80 1.50 -10.53
3.90 1.50 -12.58
4.00 1.50 -10.08
4.10 1.50 -12.37
4.20 1.50 -9.56
4.30 1.50 -9.15
4.40 1.50 -9.34
4.50 1.50 -9.44
4.60 1.50 -9.24
4.70 1.50 -10.99
4.80 1.50 -8.42
4.90 1.50 -8.36
5.00 1.50 -10.52

-1.00 1.60 -14.30
-0.90 1.60 -14.41
-0.80 1.60 -14.36
-0.70 1.60 -14.41
-0.60 1.60 -14.33
-0.50 1.60 -14.38
-0.40 1.60 -14.36
-0.30 1.60 -14.40
-0.20 1.60 -14.37
-0.10 1.60 -14.35
0.00 1.60 -14.25
0.10 1.60 -14.35
0.20 1.60 -14.39
0.30 1.60 -14.29
0.40 1.60 -14.36
0.50 1.60 -14.34
0.60 1.60 -14.37
0.70 1.60 -14.33
0.80 1.60 -14.37
0.90 1.60 -14.34
1.00 1.60 -14.34
1.10 1.60 -14.31
1.20 1.60 -14.35
1.30 1.60 -14.37
1.40 1.60 -14.41
1.50 1.60 -14.33
1.60 1.60 -14.39
1.70 1.60 -14.32
1.80 1.60 -14.33
1.90 1.60 -14.36
2.00 1.60 -14.36
2.10 1.60 -14.13
2.20 1.60 -14.26
2.30 1.60 -13.62
2.40 1.60 -13.93
2.50 1.60 -13.58
2.60 1.60 -13.05
2.70 1.60 -13.13
2.80 1.60 -13.01
2.90 1.60 -12.01
3.00 1.60 -11.85
3.10 1.60 -12.33
3.20 1.60 -11.08
3.30 1.60 -10.66
3.40 1.60 -13.00
3.50 1.60 -10.86
3.60 1.60 -10.73
3.70 1.60 -10.06
3.80 1.60 -9.95
3.90 1.60 -12.28
4.00 1.60 -12.25
4.10 1.60 -12.02
4.20 1.60 -12.15
4.30 1.60 -8.83
4.40 1.60 -8.41
4.50 1.60 -8.85
4.60 1.60 -11.49
4.70 1.60 -8.84
4.80 1.60 -10.18
4.90 1.60 -8.85
5.00 1.60 -8.80

-1.00 1.70 -14.33
-0.90 1.70 -14.34
-0.80 1.70 -14.41
-0.70 1.70 -14.40
-0.60 1.70 -14.32
-0.50 1.70 -14.39
-0.40 1.70 -14.36
-0.30 1.70 -14.37
-0.20 1.70 -14.38
-0.10 1.70 -14.39
0.00 1.70 -14.29
0.10 1.70 -14.38
0.20 1.70 -14.35
0.30 1.70 -14.36
0.40 1.70 -14.38
0.50 1.70 -14.32
0.60 1.70 -14.40
0.70 1.70 -14.37
0.80 1.70 -14.30
0.90 1.70 -14.33
1.00 1.70 -14.34
1.10 1.70 -14.37
1.20 1.70 -14.41
1.30 1.70 -14.36
1.40 1.70 -14.41
1.50 1.70 -14.31
1.60 1.70 -14.36
1.70 1.70 -14.30
1.80 1.70 -14.31
1.90 1.70 -14.29
2.00 1.70 -14.16
2.10 1.70 -14.09
2.20 1.70 -14.02
2.30 1.70 -13.60
2.40 1.70 -14.14
2.50 1.70 -13.93
2.60 1.70 -13.47
2.70 1.70 -13.45
2.80 1.70 -12.19
2.90 1.70 -13.01
3.00 1.70 -13.03
3.10 1.70 -13.00
3.20 1.70 -11.24
3.30 1.70 -12.73
3.40 1.70 -11.03
3.50 1.70 -10.02
3.60 1.70 -12.32
3.70 1.70 -10.11
3.80 1.70 -9.67
3.90 1.70 -9.94
4.00 1.70 -11.67
4.10 1.70 -8.75
4.20 1.70 -8.59
4.30 1.70 -11.07
4.40 1.70 -11.01
4.50 1.70 -8.32
4.60 1.70 -8.32
4.70 1.70 -10.53
4.80 1.70 -8.90
4.90 1.70 -11.10
5.00 1.70 -9.74

-1.00 1.80 -14.37
-0.90 1.80 -14.34
-0.80 1.80 -14.38
-0.70 1.80 -14.39
-0.60 1.80 -14.39
-0.50 1.80 -14.40
-0.40 1.80 -14.43
-0.30 1.80 -14.42
-0.20 1.80 -14.38
-0.10 1.80 -14.40
0.00 1.80 -14.27
0.10 1.80 -14.32
0.20 1.80 -14.37
0.30 1.80 -14.32
0.40 1.80 -14.37
0.50 1.80 -14.34
0.60 1.80 -14.35
0.70 1.80 -14.34
0.80 1.80 -14.31
0.90 1.80 -14.33
1.00 1.80 -14.35
1.10 1.80 -14.37
1.20 1.80 -14.38
1.30 1.80 -14.35
1.40 1.80 -14.37
1.50 1.80 -14.33
1.60 1.80 -14.27
1.70 1.80 -14.31
1.80 1.80 -14.36
1.90 1.80 -14.08
2.00 1.80 -14.30
2.10 1.80 -14.02
2.20 1.80 -13.57
2.30 1.80 -13.29
2.40 1.80 -13.70
2.50 1.80 -12.92
2.60 1.80 -12.64
2.70 1.80 -11.98
2.80 1.80 -12.43
2.90 1.80 -12.41
3.00 1.80 -11.17
3.10 1.80 -12.50
3.20 1.80 -12.67
3.30 1.80 -11.03
3.40 1.80 -10.59
3.50 1.80 -10.18
3.60 1.80 -12.55
3.70 1.80 -9.87
3.80 1.80 -9.63
3.90 1.80 -9.24
4.00 1.80 -9.13
4.10 1.80 -9.47
4.20 1.80 -11.11
4.30 1.80 -11.20
4.40 1.80 -8.37
4.50 1.80 -9.40
4.60 1.80 -8.69
4.70 1.80 -8.76
4.80 1.80 -9.11
4.90 1.80 -8.37
5.00 1.80 -9.52

-1.00 1.90 -14.40
-0.90 1.90 -14.40
-0.80 1.90 -14.35
-0.70 1.90 -14.40
-0.60 1.90 -14.42
-0.50 1.90 -14.37
-0.40 1.90 -14.42
-0.30 1.90 -14.41
-0.20 1.90 -14.39
-0.10 1.90 -14.30
0.00 1.90 -14.30
0.10 1.90 -14.34
0.20 1.90 -14.32
0.30 1.90 -14.42
0.40 1.90 -14.39
0.50 1.90 -14.34
0.60 1.90 -14.37
0.70 1.90 -14.36
0.80 1.90 -14.35
0.90 1.90 -14.34
1.00 1.90 -14.35
1.10 1.90 -14.36
1.20 1.90 -14.39
1.30 1.90 -14.34
1.40 1.90 -14.37
1.50 1.90 -14.39
1.60 1.90 -14.36
1.70 1.90 -14.18
1.80 1.90 -13.96
1.90 1.90 -14.28
2.00 1.90 -13.95
2.10 1.90 -13.58
2.20 1.90 -13.85
2.30 1.90 -12.70
2.40 1.90 -12.48
2.50 1.90 -13.12
2.60 1.90 -12.87
2.70 1.90 -12.63
2.80 1.90 -11.17
2.90 1.90 -13.15
3.00 1.90 -10.93
3.10 1.90 -12.77
3.20 1.90 -13.16
3.30 1.90 -10.01
3.40 1.90 -12.72
3.50 1.90 -12.30
3.60 1.90 -12.16
3.70 1.90 -12.30
3.80 1.90 -12.03
3.90 1.90 -11.44
4.00 1.90 -10.00
4.10 1.90 -11.49
4.20 1.90 -8.59
4.30 1.90 -8.38
4.40 1.90 -8.85
4.50 1.90 -9.93
4.60 1.90 -9.80
4.70 1.90 -8.59
4.80 1.90 -9.69
4.90 1.90 -9.38
5.00 1.90 -8.94

-1.00 2.00 -14.33
-0.90 2.00 -14.39
-0.80 2.00 -14.36
-0.70 2.00 -14.33
-0.60 2.00 -14.38
-0.50 2.00 -14.39
-0.40 2.00 -14.42
-0.30 2.00 -14.39
-0.20 2.00 -14.42
-0.10 2.00 -14.38
0.00 2.00 -14.29
0.10 2.00 -14.28
0.20 2.00 -14.36
0.30 2.00 -14.34
0.40 2.00 -14.39
0.50 2.00 -14.33
0.60 2.00 -14.37
0.70 2.00 -14.35
0.80 2.00 -14.37
0.90 2.00 -14.35
1.00 2.00 -14.39
1.10 2.00 -14.38
1.20 2.00 -14.31
1.30 2.00 -14.26
1.40 2.00 -14.37
1.50 2.00 -14.36
1.60 2.00 -14.36
1.70 2.00 -14.16
1.80 2.00 -14.30
1.90 2.00 -13.95
2.00 2.00 -14.04
2.10 2.00 -13.50
2.20 2.00 -12.98
2.30 2.00 -13.32
2.40 2.00 -13.50
2.50 2.00 -12.42
2.60 2.00 -13.31
2.70 2.00 -11.51
2.80 2.00 -11.24
2.90 2.00 -11.10
3.00 2.00 -10.53
3.10 2.00 -12.76
3.20 2.00 -10.57
3.30 2.00 -9.49
3.40 2.00 -9.50
3.50 2.00 -9.59
3.60 2.00 -9.59
3.70 2.00 -10.42
3.80 2.00 -9.20
3.90 2.00 -11.31
4.00 2.00 -9.38
4.10 2.00 -8.88
4.20 2.00 -11.02
4.30 2.00 -8.48
4.40 2.00 -8.27
4.50 2.00 -8.72
4.60 2.00 -8.55
4.70 2.00 -8.51
4.80 2.00 -8.89
4.90 2.00 -8.75
5.00 2.00 -8.54

-1.00 2.10 -14.33
-0.90 2.10 -14.37
-0.80 2.10 -14.33
-0.70 2.10 -14.43
-0.60 2.10 -14.35
-0.50 2.10 -14.38
-0.40 2.10 -14.37
-0.30 2.10 -14.37
-0.20 2.10 -14.38
-0.10 2.10 -14.38
0.00 2.10 -14.31
0.10 2.10 -14.39
0.20 2.10 -14.38
0.30 2.10 -14.36
0.40 2.10 -14.36
0.50 2.10 -14.32
0.60 2.10 -14.35
0.70 2.10 -14.38
0.80 2.10 -14.40
0.90 2.10 -14.34
1.00 2.10 -14.39
1.10 2.10 -14.32
1.20 2.10 -14.32
1.30 2.10 -14.31
1.40 2.10 -14.28
1.50 2.10 -14.30
1.60 2.10 -14.13
1.70 2.10 -13.97
1.80 2.10 -14.15
1.90 2.10 -13.58
2.00 2.10 -13.50
2.10 2.10 -13.49
2.20 2.10 -12.20
2.30 2.10 -12.43
2.40 2.10 -12.13
2.50 2.10 -13.34
2.60 2.10 -11.70
2.70 2.10 -11.05
2.80 2.10 -10.85
2.90 2.10 -12.74
3.00 2.10 -10.45
3.10 2.10 -12.35
3.20 2.10 -9.48
3.30 2.10 -12.33
3.40 2.10 -9.43
3.50 2.10 -11.93
3.60 2.10 -8.94
3.70 2.10 -9.68
3.80 2.10 -8.93
3.90 2.10 -11.08
4.00 2.10 -11.17
4.10 2.10 -11.22
4.20 2.10 -11.35
4.30 2.10 -10.72
4.40 2.10 -10.79
4.50 2.10 -10.07
4.60 2.10 -10.00
4.70 2.10 -9.37
4.80 2.10 -8.32
4.90 2.10 -8.38
5.00 2.10 -8.02

-1.00 2.20 -14.39
-0.90 2.20 -14.39
-0.80 2.20 -14.33
-0.70 2.20 -14.38
-0.60 2.20 -14.38
-0.50 2.20 -14.41
-0.40 2.20 -14.35
-0.30 2.20 -14.35
-0.20 2.20 -14.35
-0.10 2.20 -14.37
0.00 2.20 -14.28
0.10 2.20 -14.32
0.20 2.20 -14.36
0.30 2.20 -14.38
0.40 2.20 -14.39
0.50 2.20 -14.42
0.60 2.20 -14.37
0.70 2.20 -14.42
0.80 2.20 -14.36
0.90 2.20 -14.35
1.00 2.20 -14.34
1.10 2.20 -14.30
1.20 2.20 -14.33
1.30 2.20 -14.34
1.40 2.20 -14.32
1.50 2.20 -14.24
1.60 2.20 -14.21
1.70 2.20 -14.29
1.80 2.20 -13.57
1.90 2.20 -13.77
2.00 2.20 -12.98
2.10 2.20 -12.68
2.20 2.20 -13.53
2.30 2.20 -12.11
2.40 2.20 -12.04
2.50 2.20 -11.28
2.60 2.20 -12.20
2.70 2.20 -12.68
2.80 2.20 -10.81
2.90 2.20 -12.85
3.00 2.20 -9.81
3.10 2.20 -9.91
3.20 2.20 -9.76
3.30 2.20 -9.14
3.40 2.20 -12.16
3.50 2.20 -9.59
3.60 2.20 -9.80
3.70 2.20 -9.12
3.80 2.20 -9.03
3.90 2.20 -8.37
4.00 2.20 -8.40
4.10 2.20 -10.16
4.20 2.20 -10.88
4.30 2.20 -8.52
4.40 2.20 -8.80
4.50 2.20 -8.94
4.60 2.20 -10.37
4.70 2.20 -8.56
4.80 2.20 -8.27
4.90 2.20 -8.64
5.00 2.20 -9.33

-1.00 2.30 -14.32
-0.90 2.30 -14.35
-0.80 2.30 -14.38
-0.70 2.30 -14.40
-0.60 2.30 -14.39
-0.50 2.30 -14.37
-0.40 2.30 -14.37
-0.30 2.30 -14.37
-0.20 2.30 -14.38
-0.10 2.30 -14.40
0.00 2.30 -14.27
0.10 2.30 -14.34
0.20 2.30 -14.36
0.30 2.30 -14.37
0.40 2.30 -14.37
0.50 2.30 -14.34
0.60 2.30 -14.40
0.70 2.30 -14.38
0.80 2.30 -14.33
0.90 2.30 -14.39
1.00 2.30 -14.38
1.10 2.30 -14.29
1.20 2.30 -14.39
1.30 2.30 -14.24
1.40 2.30 -14.29
1.50 2.30 -14.23
1.60 2.30 -14.27
1.70 2.30 -13.60
1.80 2.30 -13.95
1.90 2.30 -13.79
2.00 2.30 -13.32
2.10 2.30 -12.81
2.20 2.30 -12.11
2.30 2.30 -11.37
2.40 2.30 -11.23
2.50 2.30 -12.51
2.60 2.30 -10.56
2.70 2.30 -12.80
2.80 2.30 -10.47
2.90 2.30 -9.84
3.00 2.30 -12.31
3.10 2.30 -11.80
3.20 2.30 -9.61
3.30 2.30 -9.21
3.40 2.30 -11.77
3.50 2.30 -8.71
3.60 2.30 -8.34
3.70 2.30 -9.05
3.80 2.30 -10.99
3.90 2.30 -11.10
4.00 2.30 -8.52
4.10 2.30 -8.48
4.20 2.30 -8.41
4.30 2.30 -8.27
4.40 2.30 -8.43
4.50 2.30 -9.23
4.60 2.30 -8.59
4.70 2.30 -8.29
4.80 2.30 -8.41
4.90 2.30 -9.41
5.00 2.30 -8.98

-1.00 2.40 -14.29
-0.90 2.40 -14.37
-0.80 2.40 -14.40
-0.70 2.40 -14.39
-0.60 2.40 -14.37
-0.50 2.40 -14.28
-0.40 2.40 -14.36
-0.30 2.40 -14.38
-0.20 2.40 -14.34
-0.10 2.40 -14.37
0.00 2.40 -14.33
0.10 2.40 -14.33
0.20 2.40 -14.35
0.30 2.40 -14.37
0.40 2.40 -14.36
0.50 2.40 -14.34
0.60 2.40 -14.35
0.70 2.40 -14.34
0.80 2.40 -14.37
0.90 2.40 -14.39
1.00 2.40 -14.36
1.10 2.40 -14.28
1.20 2.40 -14.28
1.30 2.40 -14.30
1.40 2.40 -14.19
1.50 2.40 -13.93
1.60 2.40 -13.93
1.70 2.40 -13.48
1.80 2.40 -13.24
1.90 2.40 -12.48
2.00 2.40 -13.50
2.10 2.40 -12.13
2.20 2.40 -12.25
2.30 2.40 -11.02
2.40 2.40 -11.90
2.50 2.40 -13.06
2.60 2.40 -12.63
2.70 2.40 -10.34
2.80 2.40 -9.85
2.90 2.40 -9.88
3.00 2.40 -9.22
3.10 2.40 -12.07
3.20 2.40 -9.07
3.30 2.40 -8.65
3.40 2.40 -8.64
3.50 2.40 -11.55
3.60 2.40 -11.40
3.70 2.40 -10.28
3.80 2.40 -11.30
3.90 2.40 -8.54
4.00 2.40 -9.54
4.10 2.40 -9.61
4.20 2.40 -8.01
4.30 2.40 -8.44
4.40 2.40 -8.14
4.50 2.40 -10.53
4.60 2.40 -9.94
4.70 2.40 -8.43
4.80 2.40 -9.35
4.90 2.40 -8.20
5.00 2.40 -8.48

-1.00 2.50 -14.32
-0.90 2.50 -14.38
-0.80 2.50 -14.34
-0.70 2.50 -14.37
-0.60 2.50 -14.36
-0.50 2.50 -14.36
-0.40 2.50 -14.32
-0.30 2.50 -14.31
-0.20 2.50 -14.32
-0.10 2.50 -14.38
0.00 2.50 -14.28
0.10 2.50 -14.36
0.20 2.50 -14.34
0.30 2.50 -14.33
0.40 2.50 -14.34
0.50 2.50 -14.34
0.60 2.50 -14.38
0.70 2.50 -14.33
0.80 2.50 -14.35
0.90 2.50 -14.37
1.00 2.50 -14.38
1.10 2.50 -14.30
1.20 2.50 -14.24
1.30 2.50 -14.28
1.40 2.50 -14.18
1.50 2.50 -13.96
1.60 2.50 -13.58
1.70 2.50 -13.93
1.80 2.50 -12.92
1.90 2.50 -13.12
2.00 2.50 -12.42
2.10 2.50 -13.34
2.20 2.50 -11.28
2.30 2.50 -12.51
2.40 2.50 -13.06
2.50 2.50 -12.61
2.60 2.50 -12.63
2.70 2.50 -10.35
2.80 2.50 -9.99
2.90 2.50 -9.62
3.00 2.50 -8.93
3.10 2.50 -9.80
3.20 2.50 -8.64
3.30 2.50 -9.07
3.40 2.50 -8.84
3.50 2.50 -8.70
3.60 2.50 -10.68
3.70 2.50 -10.41
3.80 2.50 -9.21
3.90 2.50 -8.43
4.00 2.50 -8.82
4.10 2.50 -10.81
4.20 2.50 -9.94
4.30 2.50 -8.63
4.40 2.50 -8.72
4.50 2.50 -8.28
4.60 2.50 -8.62
4.70 2.50 -9.17
4.80 2.50 -9.47
4.90 2.50 -9.59
5.00 2.50 -7.85

-1.00 2.60 -14.36
-0.90 2.60 -14.39
-0.80 2.60 -14.35
-0.70 2.60 -14.36
-0.60 2.60 -14.35
-0.50 2.60 -14.31
-0.40 2.60 -14.38
-0.30 2.60 -14.38
-0.20 2.60 -14.34
-0.10 2.60 -14.33
0.00 2.60 -14.23
0.10 2.60 -14.39
0.20 2.60 -14.36
0.30 2.60 -14.36
0.40 2.60 -14.37
0.50 2.60 -14.35
0.60 2.60 -14.33
0.70 2.60 -14.38
0.80 2.60 -14.36
0.90 2.60 -14.33
1.00 2.60 -14.36
1.10 2.60 -14.24
1.20 2.60 -14.08
1.30 2.60 -14.01
1.40 2.60 -13.84
1.50 2.60 -13.81
1.60 2.60 -13.05
1.70 2.60 -13.58
1.80 2.60 -13.07
1.90 2.60 -12.87
2.00 2.60 -13.31
2.10 2.60 -11.70
2.20 2.60 -11.44
2.30 2.60 -10.75
2.40 2.60 -12.63
2.50 2.60 -12.63
2.60 2.60 -12.33
2.70 2.60 -10.56
2.80 2.60 -9.87
2.90 2.60 -9.06
3.00 2.60 -9.62
3.10 2.60 -11.68
3.20 2.60 -11.63
3.30 2.60 -10.95
3.40 2.60 -10.74
3.50 2.60 -11.31
3.60 2.60 -8.81
3.70 2.60 -8.48
3.80 2.60 -9.86
3.90 2.60 -7.92
4.00 2.60 -8.41
4.10 2.60 -8.11
4.20 2.60 -9.79
4.30 2.60 -9.48
4.40 2.60 -8.39
4.50 2.60 -9.95
4.60 2.60 -9.45
4.70 2.60 -8.14
4.80 2.60 -8.18
4.90 2.60 -7.76
5.00 2.60 -9.34

-1.00 2.70 -14.36
-0.90 2.70 -14.43
-0.80 2.70 -14.35
-0.70 2.70 -14.34
-0.60 2.70 -14.33
-0.50 2.70 -14.36
-0.40 2.70 -14.38
-0.30 2.70 -14.39
-0.20 2.70 -14.37
-0.10 2.70 -14.40
0.00 2.70 -14.27
0.10 2.70 -14.38
0.20 2.70 -14.37
0.30 2.70 -14.37
0.40 2.70 -14.39
0.50 2.70 -14.37
0.60 2.70 -14.36
0.70 2.70 -14.35
0.80 2.70 -14.30
0.90 2.70 -14.33
1.00 2.70 -14.24
1.10 2.70 -14.21
1.20 2.70 -13.82
1.30 2.70 -14.04
1.40 2.70 -13.78
1.50 2.70 -13.04
1.60 2.70 -13.52
1.70 2.70 -13.27
1.80 2.70 -11.98
1.90 2.70 -11.83
2.00 2.70 -11.51
2.10 2.70 -11.00
2.20 2.70 -12.68
2.30 2.70 -12.67
2.40 2.70 -10.29
2.50 2.70 -10.35
2.60 2.70 -9.99
2.70 2.70 -12.27
2.80 2.70 -11.84
2.90 2.70 -9.42
3.00 2.70 -9.60
3.10 2.70 -8.69
3.20 2.70 -8.51
3.30 2.70 -11.02
3.40 2.70 -10.48
3.50 2.70 -9.63
3.60 2.70 -8.78
3.70 2.70 -8.26
3.80 2.70 -9.27
3.90 2.70 -8.66
4.00 2.70 -8.46
4.10 2.70 -8.24
4.20 2.70 -9.45
4.30 2.70 -9.50
4.40 2.70 -9.20
4.50 2.70 -8.91
4.60 2.70 -8.28
4.70 2.70 -8.60
4.80 2.70 -7.76
4.90 2.70 -8.38
5.00 2.70 -7.23

-1.00 2.80 -14.33
-0.90 2.80 -14.39
-0.80 2.80 -14.33
-0.70 2.80 -14.26
-0.60 2.80 -14.35
-0.50 2.80 -14.35
-0.40 2.80 -14.38
-0.30 2.80 -14.32
-0.20 2.80 -14.39
-0.10 2.80 -14.37
0.00 2.80 -14.35
0.10 2.80 -14.29
0.20 2.80 -14.37
0.30 2.80 -14.39
0.40 2.80 -14.38
0.50 2.80 -14.35
0.60 2.80 -14.33
0.70 2.80 -14.37
0.80 2.80 -14.31
0.90 2.80 -14.31
1.00 2.80 -14.34
1.10 2.80 -13.96
1.20 2.80 -14.18
1.30 2.80 -13.82
1.40 2.80 -13.46
1.50 2.80 -12.47
1.60 2.80 -13.41
1.70 2.80 -12.19
1.80 2.80 -12.43
1.90 2.80 -11.21
2.00 2.80 -11.24
2.10 2.80 -10.93
2.20 2.80 -11.10
2.30 2.80 -10.47
2.40 2.80 -10.30
2.50 2.80 -9.99
2.60 2.80 -10.09
2.70 2.80 -11.84
2.80 2.80 -9.36
2.90 2.80 -8.90
3.00 2.80 -9.28
3.10 2.80 -8.19
3.20 2.80 -10.69
3.30 2.80 -10.57
3.40 2.80 -8.81
3.50 2.80 -8.39
3.60 2.80 -9.06
3.70 2.80 -8.82
3.80 2.80 -8.44
3.90 2.80 -9.97
4.00 2.80 -8.22
4.10 2.80 -7.88
4.20 2.80 -8.82
4.30 2.80 -8.97
4.40 2.80 -8.25
4.50 2.80 -8.33
4.60 2.80 -8.13
4.70 2.80 -8.27
4.80 2.80 -8.35
4.90 2.80 -7.32
5.00 2.80 -7.34

-1.00 2.90 -14.34
-0.90 2.90 -14.31
-0.80 2.90 -14.37
-0.70 2.90 -14.37
-0.60 2.90 -14.36
-0.50 2.90 -14.29
-0.40 2.90 -14.37
-0.30 2.90 -14.37
-0.20 2.90 -14.35
-0.10 2.90 -14.40
0.00 2.90 -14.32
0.10 2.90 -14.32
0.20 2.90 -14.42
0.30 2.90 -14.37
0.40 2.90 -14.38
0.50 2.90 -14.32
0.60 2.90 -14.30
0.70 2.90 -14.38
0.80 2.90 -14.30
0.90 2.90 -14.33
1.00 2.90 -14.01
1.10 2.90 -14.17
1.20 2.90 -13.66
1.30 2.90 -13.60
1.40 2.90 -12.95
1.50 2.90 -12.80
1.60 2.90 -12.01
1.70 2.90 -12.71
1.80 2.90 -11.17
1.90 2.90 -13.15
2.00 2.90 -11.10
2.10 2.90 -12.74
2.20 2.90 -12.91
2.30 2.90 -9.88
2.40 2.90 -9.88
2.50 2.90 -9.62
2.60 2.90 -9.06
2.70 2.90 -9.70
2.80 2.90 -8.91
2.90 2.90 -8.38
3.00 2.90 -9.53
3.10 2.90 -8.33
3.20 2.90 -8.50
3.30 2.90 -8.76
3.40 2.90 -10.86
3.50 2.90 -10.37
3.60 2.90 -8.68
3.70 2.90 -7.94
3.80 2.90 -10.44
3.90 2.90 -8.50
4.00 2.90 -8.73
4.10 2.90 -8.33
4.20 2.90 -8.37
4.30 2.90 -9.08
4.40 2.90 -8.12
4.50 2.90 -8.50
4.60 2.90 -7.90
4.70 2.90 -8.16
4.80 2.90 -7.92
4.90 2.90 -7.99
5.00 2.90 -7.16

-1.00 3.00 -14.38
-0.90 3.00 -14.28
-0.80 3.00 -14.35
-0.70 3.00 -14.35
-0.60 3.00 -14.38
-0.50 3.00 -14.37
-0.40 3.00 -14.38
-0.30 3.00 -14.36
-0.20 3.00 -14.38
-0.10 3.00 -14.35
0.00 3.00 -14.31
0.10 3.00 -14.37
0.20 3.00 -14.36
0.30 3.00 -14.34
0.40 3.00 -14.37
0.50 3.00 -14.39
0.60 3.00 -14.31
0.70 3.00 -14.31
0.80 3.00 -14.33
0.90 3.00 -14.35
1.00 3.00 -13.55
1.10 3.00 -14.06
1.20 3.00 -13.52
1.30 3.00 -12.91
1.40 3.00 -13.08
1.50 3.00 -12.70
1.60 3.00 -11.85
1.70 3.00 -13.03
1.80 3.00 -11.17
1.90 3.00 -10.93
2.00 3.00 -10.53
2.10 3.00 -10.45
2.20 3.00 -9.81
2.30 3.00 -12.31
2.40 3.00 -9.22
2.50 3.00 -8.93
2.60 3.00 -9.62
2.70 3.00 -9.60
2.80 3.00 -9.28
2.90 3.00 -9.53
3.00 3.00 -10.55
3.10 3.00 -8.29
3.20 3.00 -8.99
3.30 3.00 -9.23
3.40 3.00 -8.99
3.50 3.00 -8.46
3.60 3.00 -8.13
3.70 3.00 -8.15
3.80 3.00 -8.22
3.90 3.00 -10.16
4.00 3.00 -8.91
4.10 3.00 -7.77
4.20 3.00 -7.92
4.30 3.00 -8.00
4.40 3.00 -8.61
4.50 3.00 -7.66
4.60 3.00 -8.63
4.70 3.00 -7.49
4.80 3.00 -6.92
4.90 3.00 -7.11
5.00 3.00 -6.48

-1.00 3.10 -14.36
-0.90 3.10 -14.37
-0.80 3.10 -14.38
-0.70 3.10 -14.33
-0.60 3.10 -14.32
-0.50 3.10 -14.38
-0.40 3.10 -14.34
-0.30 3.10 -14.39
-0.20 3.10 -14.33
-0.10 3.10 -14.35
0.00 3.10 -14.30
0.10 3.10 -14.32
0.20 3.10 -14.35
0.30 3.10 -14.38
0.40 3.10 -14.37
0.50 3.10 -14.33
0.60 3.10 -14.36
0.70 3.10 -14.26
0.80 3.10 -14.25
0.90 3.10 -13.74
1.00 3.10 -13.76
1.10 3.10 -13.22
1.20 3.10 -13.15
1.30 3.10 -13.39
1.40 3.10 -13.07
1.50 3.10 -13.35
1.60 3.10 -11.46
1.70 3.10 -12.99
1.80 3.10 -13.00
1.90 3.10 -12.77
2.00 3.10 -12.76
2.10 3.10 -12.51
2.20 3.10 -10.58
2.30 3.10 -12.42
2.40 3.10 -12.07
2.50 3.10 -9.80
2.60 3.10 -9.32
2.70 3.10 -9.14
2.80 3.10 -8.88
2.90 3.10 -8.70
3.00 3.10 -8.89
3.10 3.10 -8.86
3.20 3.10 -11.29
3.30 3.10 -8.27
3.40 3.10 -10.52
3.50 3.10 -10.24
3.60 3.10 -10.17
3.70 3.10 -8.14
3.80 3.10 -7.80
3.90 3.10 -9.90
4.00 3.10 -8.88
4.10 3.10 -10.00
4.20 3.10 -8.17
4.30 3.10 -8.44
4.40 3.10 -7.99
4.50 3.10 -8.50
4.60 3.10 -8.29
4.70 3.10 -7.84
4.80 3.10 -6.63
4.90 3.10 -6.81
5.00 3.10 -6.78

-1.00 3.20 -14.39
-0.90 3.20 -14.35
-0.80 3.20 -14.32
-0.70 3.20 -14.37
-0.60 3.20 -14.36
-0.50 3.20 -14.38
-0.40 3.20 -14.33
-0.30 3.20 -14.33
-0.20 3.20 -14.39
-0.10 3.20 -14.37
0.00 3.20 -14.16
0.10 3.20 -14.35
0.20 3.20 -14.33
0.30 3.20 -14.34
0.40 3.20 -14.38
0.50 3.20 -14.30
0.60 3.20 -14.30
0.70 3.20 -14.25
0.80 3.20 -14.30
0.90 3.20 -13.85
1.00 3.20 -13.59
1.10 3.20 -13.12
1.20 3.20 -13.60
1.30 3.20 -13.49
1.40 3.20 -11.90
1.50 3.20 -11.78
1.60 3.20 -11.22
1.70 3.20 -10.87
1.80 3.20 -12.67
1.90 3.20 -12.93
2.00 3.20 -10.57
2.10 3.20 -10.17
2.20 3.20 -9.94
2.30 3.20 -9.61
2.40 3.20 -9.69
2.50 3.20 -8.64
2.60 3.20 -11.53
2.70 3.20 -8.56
2.80 3.20 -10.69
2.90 3.20 -8.63
3.00 3.20 -8.88
3.10 3.20 -8.82
3.20 3.20 -8.31
3.30 3.20 -8.26
3.40 3.20 -9.22
3.50 3.20 -8.37
3.60 3.20 -9.80
3.70 3.20 -10.38
3.80 3.20 -10.07
3.90 3.20 -9.62
4.00 3.20 -8.53
4.10 3.20 -8.45
4.20 3.20 -8.16
4.30 3.20 -8.05
4.40 3.20 -8.10
4.50 3.20 -7.03
4.60 3.20 -7.49
4.70 3.20 -6.70
4.80 3.20 -6.40
4.90 3.20 -6.98
5.00 3.20 -5.69

-1.00 3.30 -14.39
-0.90 3.30 -14.37
-0.80 3.30 -14.37
-0.70 3.30 -14.35
-0.60 3.30 -14.34
-0.50 3.30 -14.36
-0.40 3.30 -14.35
-0.30 3.30 -14.37
-0.20 3.30 -14.37
-0.10 3.30 -14.31
0.00 3.30 -14.25
0.10 3.30 -14.36
0.20 3.30 -14.33
0.30 3.30 -14.34
0.40 3.30 -14.36
0.50 3.30 -14.35
0.60 3.30 -14.26
0.70 3.30 -14.24
0.80 3.30 -14.06
0.90 3.30 -13.97
1.00 3.30 -13.92
1.10 3.30 -13.30
1.20 3.30 -12.58
1.30 3.30 -12.79
1.40 3.30 -13.25
1.50 3.30 -12.45
1.60 3.30 -11.33
1.70 3.30 -12.73
1.80 3.30 -10.71
1.90 3.30 -10.33
2.00 3.30 -9.49
2.10 3.30 -12.30
2.20 3.30 -9.14
2.30 3.30 -9.41
2.40 3.30 -9.25
2.50 3.30 -9.07
2.60 3.30 -11.05
2.70 3.30 -11.02
2.80 3.30 -11.09
2.90 3.30 -8.43
3.00 3.30 -9.23
3.10 3.30 -8.13
3.20 3.30 -8.26
3.30 3.30 -8.33
3.40 3.30 -10.16
3.50 3.30 -8.57
3.60 3.30 -7.68
3.70 3.30 -9.69
3.80 3.30 -7.80
3.90 3.30 -9.28
4.00 3.30 -7.83
4.10 3.30 -8.17
4.20 3.30 -7.93
4.30 3.30 -7.21
4.40 3.30 -8.04
4.50 3.30 -7.26
4.60 3.30 -6.70
4.70 3.30 -6.49
4.80 3.30 -6.04
4.90 3.30 -6.14
5.00 3.30 -6.11

-1.00 3.40 -14.35
-0.90 3.40 -14.34
-0.80 3.40 -14.32
-0.70 3.40 -14.36
-0.60 3.40 -14.31
-0.50 3.40 -14.37
-0.40 3.40 -14.33
-0.30 3.40 -14.37
-0.20 3.40 -14.34
-0.10 3.40 -14.38
0.00 3.40 -14.30
0.10 3.40 -14.42
0.20 3.40 -14.40
0.30 3.40 -14.33
0.40 3.40 -14.37
0.50 3.40 -14.35
0.60 3.40 -14.28
0.70 3.40 -13.77
0.80 3.40 -14.00
0.90 3.40 -13.28
1.00 3.40 -13.10
1.10 3.40 -12.55
1.20 3.40 -13.23
1.30 3.40 -13.04
1.40 3.40 -11.59
1.50 3.40 -13.00
1.60 3.40 -13.00
1.70 3.40 -11.18
1.80 3.40 -10.55
1.90 3.40 -12.32
2.00 3.40 -9.50
2.10 3.40 -9.43
2.20 3.40 -12.16
2.30 3.40 -11.99
2.40 3.40 -8.86
2.50 3.40 -8.84
2.60 3.40 -10.74
2.70 3.40 -10.67
2.80 3.40 -8.24
2.90 3.40 -10.12
3.00 3.40 -8.99
3.10 3.40 -8.29
3.20 3.40 -9.61
3.30 3.40 -10.25
3.40 3.40 -10.41
3.50 3.40 -9.14
3.60 3.40 -8.38
3.70 3.40 -8.91
3.80 3.40 -9.28
3.90 3.40 -8.75
4.00 3.40 -8.37
4.10 3.40 -8.10
4.20 3.40 -7.13
4.30 3.40 -7.44
4.40 3.40 -6.73
4.50 3.40 -6.91
4.60 3.40 -6.99
4.70 3.40 -6.92
4.80 3.40 -5.75
4.90 3.40 -5.78
5.00 3.40 -5.14

-1.00 3.50 -14.31
-0.90 3.50 -14.34
-0.80 3.50 -14.35
-0.70 3.50 -14.34
-0.60 3.50 -14.37
-0.50 3.50 -14.38
-0.40 3.50 -14.38
-0.30 3.50 -14.39
-0.20 3.50 -14.35
-0.10 3.50 -14.40
0.00 3.50 -14.31
0.10 3.50 -14.42
0.20 3.50 -14.37
0.30 3.50 -14.37
0.40 3.50 -14.33
0.50 3.50 -14.32
0.60 3.50 -14.30
0.70 3.50 -13.82
0.80 3.50 -13.35
0.90 3.50 -13.54
1.00 3.50 -12.55
1.10 3.50 -12.41
1.20 3.50 -12.29
1.30 3.50 -11.98
1.40 3.50 -11.64
1.50 3.50 -12.93
1.60 3.50 -10.86
1.70 3.50 -10.02
1.80 3.50 -10.18
1.90 3.50 -12.30
2.00 3.50 -9.59
2.10 3.50 -11.93
2.20 3.50 -9.59
2.30 3.50 -8.71
2.40 3.50 -11.55
2.50 3.50 -8.70
2.60 3.50 -11.31
2.70 3.50 -9.63
2.80 3.50 -8.39
2.90 3.50 -10.30
3.00 3.50 -8.46
3.10 3.50 -10.53
3.20 3.50 -8.37
3.30 3.50 -8.57
3.40 3.50 -9.14
3.50 3.50 -8.88
3.60 3.50 -8.17
3.70 3.50 -9.38
3.80 3.50 -8.12
3.90 3.50 -8.14
4.00 3.50 -7.63
4.10 3.50 -7.71
4.20 3.50 -7.08
4.30 3.50 -7.05
4.40 3.50 -7.48
4.50 3.50 -6.34
4.60 3.50 -6.48
4.70 3.50 -5.49
4.80 3.50 -6.33
4.90 3.50 -5.41
5.00 3.50 -5.35

-1.00 3.60 -14.43
-0.90 3.60 -14.37
-0.80 3.60 -14.37
-0.70 3.60 -14.38
-0.60 3.60 -14.35
-0.50 3.60 -14.36
-0.40 3.60 -14.40
-0.30 3.60 -14.37
-0.20 3.60 -14.34
-0.10 3.60 -14.37
0.00 3.60 -14.31
0.10 3.60 -14.37
0.20 3.60 -14.33
0.30 3.60 -14.36
0.40 3.60 -14.30
0.50 3.60 -14.29
0.60 3.60 -14.15
0.70 3.60 -13.57
0.80 3.60 -14.11
0.90 3.60 -13.77
1.00 3.60 -12.30
1.10 3.60 -13.39
1.20 3.60 -13.06
1.30 3.60 -11.11
1.40 3.60 -13.02
1.50 3.60 -10.46
1.60 3.60 -10.27
1.70 3.60 -12.47
1.80 3.60 -12.41
1.90 3.60 -12.16
2.00 3.60 -9.59
2.10 3.60 -9.31
2.20 3.60 -9.32
2.30 3.60 -9.20
2.40 3.60 -11.40
2.50 3.60 -10.68
2.60 3.60 -8.96
2.70 3.60 -8.37
2.80 3.60 -8.63
2.90 3.60 -8.72
3.00 3.60 -8.13
3.10 3.60 -10.06
3.20 3.60 -10.23
3.30 3.60 -8.22
3.40 3.60 -8.38
3.50 3.60 -8.17
3.60 3.60 -8.25
3.70 3.60 -8.42
3.80 3.60 -8.00
3.90 3.60 -8.06
4.00 3.60 -7.77
4.10 3.60 -7.28
4.20 3.60 -7.40
4.30 3.60 -7.40
4.40 3.60 -6.71
4.50 3.60 -5.97
4.60 3.60 -6.67
4.70 3.60 -5.43
4.80 3.60 -5.00
4.90 3.60 -4.94
5.00 3.60 -4.80

-1.00 3.70 -14.34
-0.90 3.70 -14.34
-0.80 3.70 -14.33
-0.70 3.70 -14.40
-0.60 3.70 -14.33
-0.50 3.70 -14.35
-0.40 3.70 -14.34
-0.30 3.70 -14.33
-0.20 3.70 -14.38
-0.10 3.70 -14.38
0.00 3.70 -14.25
0.10 3.70 -14.35
0.20 3.70 -14.37
0.30 3.70 -14.36
0.40 3.70 -14.31
0.50 3.70 -14.25
0.60 3.70 -13.70
0.70 3.70 -13.38
0.80 3.70 -13.06
0.90 3.70 -12.80
1.00 3.70 -12.39
1.10 3.70 -11.85
1.20 3.70 -11.38
1.30 3.70 -11.28
1.40 3.70 -10.77
1.50 3.70 -10.56
1.60 3.70 -10.06
1.70 3.70 -10.72
1.80 3.70 -9.87
1.90 3.70 -11.76
2.00 3.70 -10.42
2.10 3.70 -9.95
2.20 3.70 -9.19
2.30 3.70 -9.05
2.40 3.70 -10.88
2.50 3.70 -10.41
2.60 3.70 -8.48
2.70 3.70 -8.55
2.80 3.70 -8.82
2.90 3.70 -8.37
3.00 3.70 -8.15
3.10 3.70 -9.81
3.20 3.70 -10.38
3.30 3.70 -9.51
3.40 3.70 -9.15
3.50 3.70 -9.38
3.60 3.70 -7.94
3.70 3.70 -7.62
3.80 3.70 -8.03
3.90 3.70 -7.09
4.00 3.70 -7.95
4.10 3.70 -7.16
4.20 3.70 -6.53
4.30 3.70 -6.42
4.40 3.70 -5.81
4.50 3.70 -5.63
4.60 3.70 -5.26
4.70 3.70 -5.32
4.80 3.70 -5.13
4.90 3.70 -4.41
5.00 3.70 -4.15

-1.00 3.80 -14.39
-0.90 3.80 -14.37
-0.80 3.80 -14.31
-0.70 3.80 -14.34
-0.60 3.80 -14.34
-0.50 3.80 -14.34
-0.40 3.80 -14.36
-0.30 3.80 -14.38
-0.20 3.80 -14.36
-0.10 3.80 -14.34
0.00 3.80 -14.27
0.10 3.80 -14.41
0.20 3.80 -14.36
0.30 3.80 -14.31
0.40 3.80 -14.23
0.50 3.80 -14.17
0.60 3.80 -13.92
0.70 3.80 -13.43
0.80 3.80 -13.97
0.90 3.80 -12.48
1.00 3.80 -12.47
1.10 3.80 -11.50
1.20 3.80 -11.48
1.30 3.80 -11.20
1.40 3.80 -12.53
1.50 3.80 -10.53
1.60 3.80 -9.67
1.70 3.80 -9.67
1.80 3.80 -10.26
1.90 3.80 -11.89
2.00 3.80 -9.20
2.10 3.80 -9.27
2.20 3.80 -9.03
2.30 3.80 -11.50
2.40 3.80 -10.41
2.50 3.80 -9.21
2.60 3.80 -9.94
2.70 3.80 -9.27
2.80 3.80 -8.49
2.90 3.80 -10.08
3.00 3.80 -8.22
3.10 3.80 -8.38
3.20 3.80 -9.98
3.30 3.80 -7.80
3.40 3.80 -9.03
3.50 3.80 -8.12
3.60 3.80 -8.80
3.70 3.80 -8.03
3.80 3.80 -8.27
3.90 3.80 -7.20
4.00 3.80 -7.89
4.10 3.80 -6.79
4.20 3.80 -6.08
4.30 3.80 -6.44
4.40 3.80 -8.66
4.50 3.80 -5.69
4.60 3.80 -4.93
4.70 3.80 -5.04
4.80 3.80 -4.84
4.90 3.80 -4.86
5.00 3.80 -3.76

-1.00 3.90 -14.36
-0.90 3.90 -14.35
-0.80 3.90 -14.35
-0.70 3.90 -14.36
-0.60 3.90 -14.38
-0.50 3.90 -14.30
-0.40 3.90 -14.38
-0.30 3.90 -14.39
-0.20 3.90 -14.41
-0.10 3.90 -14.33
0.00 3.90 -14.26
0.10 3.90 -14.35
0.20 3.90 -14.34
0.30 3.90 -14.30
0.40 3.90 -14.04
0.50 3.90 -13.81
0.60 3.90 -13.18
0.70 3.90 -13.33
0.80 3.90 -13.35
0.90 3.90 -13.28
1.00 3.90 -11.89
1.10 3.90 -12.79
1.20 3.90 -12.69
1.30 3.90 -10.70
1.40 3.90 -10.66
1.50 3.90 -12.58
1.60 3.90 -12.28
1.70 3.90 -9.57
1.80 3.90 -9.00
1.90 3.90 -11.91
2.00 3.90 -11.31
2.10 3.90 -11.08
2.20 3.90 -8.32
2.30 3.90 -10.72
2.40 3.90 -8.46
2.50 3.90 -8.43
2.60 3.90 -7.92
2.70 3.90 -8.68
2.80 3.90 -10.17
2.90 3.90 -8.34
3.00 3.90 -10.16
3.10 3.90 -8.26
3.20 3.90 -8.95
3.30 3.90 -9.24
3.40 3.90 -8.75
3.50 3.90 -8.14
3.60 3.90 -8.06
3.70 3.90 -8.14
3.80 3.90 -7.51
3.90 3.90 -6.59
4.00 3.90 -6.88
4.10 3.90 -6.66
4.20 3.90 -7.03
4.30 3.90 -5.94
4.40 3.90 -4.95
4.50 3.90 -4.94
4.60 3.90 -4.95
4.70 3.90 -4.59
4.80 3.90 -4.01
4.90 3.90 -4.69
5.00 3.90 -3.72

-1.00 4.00 -14.37
-0.90 4.00 -14.35
-0.80 4.00 -14.29
-0.70 4.00 -14.33
-0.60 4.00 -14.30
-0.50 4.00 -14.36
-0.40 4.00 -14.38
-0.30 4.00 -14.33
-0.20 4.00 -14.36
-0.10 4.00 -14.39
0.00 4.00 -14.28
0.10 4.00 -14.34
0.20 4.00 -14.39
0.30 4.00 -14.11
0.40 4.00 -14.19
0.50 4.00 -14.06
0.60 4.00 -13.06
0.70 4.00 -12.83
0.80 4.00 -11.97
0.90 4.00 -12.33
1.00 4.00 -11.61
1.10 4.00 -12.85
1.20 4.00 -11.26
1.30 4.00 -12.48
1.40 4.00 -12.38
1.50 4.00 -10.08
1.60 4.00 -12.25
1.70 4.00 -11.67
1.80 4.00 -9.13
1.90 4.00 -10.00
2.00 4.00 -9.38
2.10 4.00 -11.17
2.20 4.00 -8.40
2.30 4.00 -8.52
2.40 4.00 -9.54
2.50 4.00 -8.82
2.60 4.00 -8.41
2.70 4.00 -8.46
2.80 4.00 -8.22
2.90 4.00 -8.73
3.00 4.00 -8.91
3.10 4.00 -9.05
3.20 4.00 -8.53
3.30 4.00 -7.83
3.40 4.00 -8.37
3.50 4.00 -7.63
3.60 4.00 -7.77
3.70 4.00 -7.95
3.80 4.00 -7.89
3.90 4.00 -6.88
4.00 4.00 -6.52
4.10 4.00 -6.11
4.20 4.00 -5.63
4.30 4.00 -6.24
4.40 4.00 -6.09
4.50 4.00 -5.12
4.60 4.00 -4.01
4.70 4.00 -4.21
4.80 4.00 -3.82
4.90 4.00 -3.96
5.00 4.00 -3.48

-1.00 4.10 -14.41
-0.90 4.10 -14.34
-0.80 4.10 -14.24
-0.70 4.10 -14.13
-0.60 4.10 -14.42
-0.50 4.10 -14.33
-0.40 4.10 -14.38
-0.30 4.10 -14.38
-0.20 4.10 -14.32
-0.10 4.10 -14.36
0.00 4.10 -14.31
0.10 4.10 -14.36
0.20 4.10 -14.32
0.30 4.10 -14.00
0.40 4.10 -14.09
0.50 4.10 -13.85
0.60 4.10 -13.72
0.70 4.10 -13.01
0.80 4.10 -12.96
0.90 4.10 -11.86
1.00 4.10 -12.75
1.10 4.10 -11.10
1.20 4.10 -10.46
1.30 4.10 -10.04
1.40 4.10 -12.41
1.50 4.10 -12.37
1.60 4.10 -12.17
1.70 4.10 -9.24
1.80 4.10 -9.94
1.90 4.10 -11.49
2.00 4.10 -8.88
2.10 4.10 -10.65
2.20 4.10 -10.47
2.30 4.10 -8.76
2.40 4.10 -9.61
2.50 4.10 -10.81
2.60 4.10 -9.20
2.70 4.10 -8.85
2.80 4.10 -8.17
2.90 4.10 -8.34
3.00 4.10 -7.77
3.10 4.10 -8.04
3.20 4.10 -7.92
3.30 4.10 -7.69
3.40 4.10 -8.10
3.50 4.10 -7.71
3.60 4.10 -7.28
3.70 4.10 -7.65
3.80 4.10 -6.32
3.90 4.10 -6.66
4.00 4.10 -6.11
4.10 4.10 -5.73
4.20 4.10 -4.92
4.30 4.10 -5.33
4.40 4.10 -4.24
4.50 4.10 -3.98
4.60 4.10 -4.08
4.70 4.10 -4.06
4.80 4.10 -4.20
4.90 4.10 -4.07
5.00 4.10 -4.29

-1.00 4.20 -14.43
-0.90 4.20 -14.11
-0.80 4.20 -14.15
-0.70 4.20 -14.40
-0.60 4.20 -14.37
-0.50 4.20 -14.32
-0.40 4.20 -14.38
-0.30 4.20 -14.36
-0.20 4.20 -14.36
-0.10 4.20 -14.40
0.00 4.20 -14.26
0.10 4.20 -14.37
0.20 4.20 -14.31
0.30 4.20 -14.29
0.40 4.20 -13.97
0.50 4.20 -13.25
0.60 4.20 -13.72
0.70 4.20 -12.18
0.80 4.20 -11.46
0.90 4.20 -11.78
1.00 4.20 -11.45
1.10 4.20 -12.93
1.20 4.20 -10.66
1.30 4.20 -10.17
1.40 4.20 -9.44
1.50 4.20 -9.56
1.60 4.20 -11.77
1.70 4.20 -9.13
1.80 4.20 -11.11
1.90 4.20 -9.17
2.00 4.20 -11.02
2.10 4.20 -10.12
2.20 4.20 -11.10
2.30 4.20 -8.41
2.40 4.20 -8.13
2.50 4.20 -9.94
2.60 4.20 -10.43
2.70 4.20 -10.33
2.80 4.20 -8.82
2.90 4.20 -8.43
3.00 4.20 -7.92
3.10 4.20 -8.16
3.20 4.20 -8.16
3.30 4.20 -7.93
3.40 4.20 -7.52
3.50 4.20 -7.08
3.60 4.20 -7.21
3.70 4.20 -6.53
3.80 4.20 -6.08
3.90 4.20 -6.11
4.00 4.20 -5.63
4.10 4.20 -4.86
4.20 4.20 -5.29
4.30 4.20 -4.48
4.40 4.20 -4.77
4.50 4.20 -3.94
4.60 4.20 -3.93
4.70 4.20 -3.59
4.80 4.20 -3.66
4.90 4.20 -3.75
5.00 4.20 -4.05

-1.00 4.30 -14.36
-0.90 4.30 -14.34
-0.80 4.30 -13.63
-0.70 4.30 -14.38
-0.60 4.30 -14.38
-0.50 4.30 -14.35
-0.40 4.30 -14.35
-0.30 4.30 -14.39
-0.20 4.30 -14.35
-0.10 4.30 -14.44
0.00 4.30 -14.28
0.10 4.30 -14.33
0.20 4.30 -14.35
0.30 4.30 -14.13
0.40 4.30 -13.99
0.50 4.30 -13.15
0.60 4.30 -13.01
0.70 4.30 -11.91
0.80 4.30 -11.54
0.90 4.30 -10.99
1.00 4.30 -10.71
1.10 4.30 -10.26
1.20 4.30 -12.42
1.30 4.30 -10.18
1.40 4.30 -9.66
1.50 4.30 -9.15
1.60 4.30 -9.36
1.70 4.30 -11.07
1.80 4.30 -11.14
1.90 4.30 -8.52
2.00 4.30 -8.48
2.10 4.30 -10.33
2.20 4.30 -8.52
2.30 4.30 -8.48
2.40 4.30 -8.40
2.50 4.30 -8.63
2.60 4.30 -9.29
2.70 4.30 -9.50
2.80 4.30 -8.97
2.90 4.30 -9.11
3.00 4.30 -8.00
3.10 4.30 -8.03
3.20 4.30 -8.05
3.30 4.30 -7.19
3.40 4.30 -8.08
3.50 4.30 -7.05
3.60 4.30 -7.29
3.70 4.30 -6.42
3.80 4.30 -6.44
3.90 4.30 -5.95
4.00 4.30 -6.24
4.10 4.30 -5.70
4.20 4.30 -4.48
4.30 4.30 -6.12
4.40 4.30 -4.17
4.50 4.30 -4.44
4.60 4.30 -3.79
4.70 4.30 -3.86
4.80 4.30 -4.55
4.90 4.30 -3.94
5.00 4.30 -3.68

-1.00 4.40 -14.35
-0.90 4.40 -14.29
-0.80 4.40 -14.25
-0.70 4.40 -14.33
-0.60 4.40 -14.38
-0.50 4.40 -14.39
-0.40 4.40 -14.37
-0.30 4.40 -14.32
-0.20 4.40 -14.35
-0.10 4.40 -14.38
0.00 4.40 -14.25
0.10 4.40 -14.35
0.20 4.40 -14.01
0.30 4.40 -13.65
0.40 4.40 -13.23
0.50 4.40 -13.82
0.60 4.40 -12.40
0.70 4.40 -11.73
0.80 4.40 -12.91
0.90 4.40 -10.88
1.00 4.40 -10.38
1.10 4.40 -11.16
1.20 4.40 -9.93
1.30 4.40 -9.42
1.40 4.40 -11.78
1.50 4.40 -9.34
1.60 4.40 -8.41
1.70 4.40 -11.13
1.80 4.40 -8.43
1.90 4.40 -8.66
2.00 4.40 -8.27
2.10 4.40 -10.79
2.20 4.40 -8.87
2.30 4.40 -8.13
2.40 4.40 -8.36
2.50 4.40 -8.72
2.60 4.40 -8.39
2.70 4.40 -9.25
2.80 4.40 -7.89
2.90 4.40 -9.16
3.00 4.40 -8.61
3.10 4.40 -8.45
3.20 4.40 -7.46
3.30 4.40 -7.23
3.40 4.40 -6.73
3.50 4.40 -7.48
3.60 4.40 -6.71
3.70 4.40 -6.13
3.80 4.40 -8.74
3.90 4.40 -4.95
4.00 4.40 -6.09
4.10 4.40 -4.24
4.20 4.40 -4.96
4.30 4.40 -3.94
4.40 4.40 -4.16
4.50 4.40 -3.91
4.60 4.40 -4.96
4.70 4.40 -4.18
4.80 4.40 -3.76
4.90 4.40 -3.82
5.00 4.40 -6.36

-1.00 4.50 -14.33
-0.90 4.50 -13.99
-0.80 4.50 -14.36
-0.70 4.50 -14.29
-0.60 4.50 -14.36
-0.50 4.50 -14.39
-0.40 4.50 -14.37
-0.30 4.50 -14.36
-0.20 4.50 -14.36
-0.10 4.50 -14.37
0.00 4.50 -14.32
0.10 4.50 -14.29
0.20 4.50 -14.26
0.30 4.50 -13.24
0.40 4.50 -13.61
0.50 4.50 -12.68
0.60 4.50 -11.63
0.70 4.50 -11.43
0.80 4.50 -11.22
0.90 4.50 -11.63
1.00 4.50 -10.84
1.10 4.50 -10.20
1.20 4.50 -12.04
1.30 4.50 -11.94
1.40 4.50 -10.03
1.50 4.50 -9.44
1.60 4.50 -8.85
1.70 4.50 -8.32
1.80 4.50 -9.40
1.90 4.50 -9.93
2.00 4.50 -8.72
2.10 4.50 -10.07
2.20 4.50 -8.94
2.30 4.50 -9.23
2.40 4.50 -10.53
2.50 4.50 -8.28
2.60 4.50 -9.95
2.70 4.50 -8.91
2.80 4.50 -8.33
2.90 4.50 -8.63
3.00 4.50 -7.66
3.10 4.50 -7.48
3.20 4.50 -7.03
3.30 4.50 -7.26
3.40 4.50 -6.91
3.50 4.50 -6.34
3.60 4.50 -5.97
3.70 4.50 -5.63
3.80 4.50 -5.69
3.90 4.50 -4.94
4.00 4.50 -5.12
4.10 4.50 -3.98
4.20 4.50 -3.94
4.30 4.50 -4.44
4.40 4.50 -3.91
4.50 4.50 -3.87
4.60 4.50 -3.67
4.70 4.50 -4.12
4.80 4.50 -4.40
4.90 4.50 -3.89
5.00 4.50 -3.66

-1.00 4.60 -14.37
-0.90 4.60 -14.38
-0.80 4.60 -14.39
-0.70 4.60 -14.14
-0.60 4.60 -14.35
-0.50 4.60 -14.34
-0.40 4.60 -14.33
-0.30 4.60 -14.31
-0.20 4.60 -14.34
-0.10 4.60 -14.35
0.00 4.60 -14.34
0.10 4.60 -14.33
0.20 4.60 -14.13
0.30 4.60 -13.82
0.40 4.60 -13.34
0.50 4.60 -12.17
0.60 4.60 -11.77
0.70 4.60 -12.72
0.80 4.60 -13.02
0.90 4.60 -10.38
1.00 4.60 -9.88
1.10 4.60 -12.34
1.20 4.60 -9.37
1.30 4.60 -11.91
1.40 4.60 -9.11
1.50 4.60 -9.24
1.60 4.60 -10.59
1.70 4.60 -8.47
1.80 4.60 -8.94
1.90 4.60 -9.80
2.00 4.60 -8.55
2.10 4.60 -10.17
2.20 4.60 -10.24
2.30 4.60 -8.46
2.40 4.60 -9.94
2.50 4.60 -8.62
2.60 4.60 -9.01
2.70 4.60 -8.23
2.80 4.60 -7.83
2.90 4.60 -7.90
3.00 4.60 -8.63
3.10 4.60 -7.22
3.20 4.60 -7.93
3.30 4.60 -7.74
3.40 4.60 -6.99
3.50 4.60 -6.48
3.60 4.60 -6.67
3.70 4.60 -5.13
3.80 4.60 -5.45
3.90 4.60 -4.95
4.00 4.60 -4.01
4.10 4.60 -4.08
4.20 4.60 -3.68
4.30 4.60 -4.13
4.40 4.60 -4.96
4.50 4.60 -3.67
4.60 4.60 -4.15
4.70 4.60 -3.81
4.80 4.60 -3.69
4.90 4.60 -4.16
5.00 4.60 -3.70

-1.00 4.70 -14.38
-0.90 4.70 -14.26
-0.80 4.70 -14.33
-0.70 4.70 -14.13
-0.60 4.70 -14.33
-0.50 4.70 -14.39
-0.40 4.70 -14.36
-0.30 4.70 -14.25
-0.20 4.70 -14.31
-0.10 4.70 -14.35
0.00 4.70 -14.33
0.10 4.70 -14.26
0.20 4.70 -14.12
0.30 4.70 -13.09
0.40 4.70 -13.29
0.50 4.70 -13.20
0.60 4.70 -12.89
0.70 4.70 -11.07
0.80 4.70 -11.43
0.90 4.70 -12.57
1.00 4.70 -10.23
1.10 4.70 -12.08
1.20 4.70 -9.46
1.30 4.70 -10.24
1.40 4.70 -8.60
1.50 4.70 -10.99
1.60 4.70 -8.56
1.70 4.70 -10.35
1.80 4.70 -8.76
1.90 4.70 -8.66
2.00 4.70 -8.51
2.10 4.70 -9.33
2.20 4.70 -8.33
2.30 4.70 -8.29
2.40 4.70 -7.78
2.50 4.70 -9.17
2.60 4.70 -8.36
2.70 4.70 -8.13
2.80 4.70 -8.27
2.90 4.70 -7.55
3.00 4.70 -7.49
3.10 4.70 -7.88
3.20 4.70 -6.70
3.30 4.70 -6.49
3.40 4.70 -6.27
3.50 4.70 -5.49
3.60 4.70 -5.74
3.70 4.70 -5.32
3.80 4.70 -5.04
3.90 4.70 -4.13
4.00 4.70 -4.21
4.10 4.70 -4.14
4.20 4.70 -3.59
4.30 4.70 -3.86
4.40 4.70 -4.09
4.50 4.70 -4.12
4.60 4.70 -4.00
4.70 4.70 -4.63
4.80 4.70 -3.98
4.90 4.70 -3.61
5.00 4.70 -3.36

-1.00 4.80 -14.37
-0.90 4.80 -14.02
-0.80 4.80 -14.29
-0.70 4.80 -14.30
-0.60 4.80 -14.33
-0.50 4.80 -14.33
-0.40 4.80 -14.33
-0.30 4.80 -14.27
-0.20 4.80 -14.39
-0.10 4.80 -14.27
0.00 4.80 -14.34
0.10 4.80 -14.11
0.20 4.80 -13.68
0.30 4.80 -12.69
0.40 4.80 -12.43
0.50 4.80 -11.79
0.60 4.80 -12.80
0.70 4.80 -10.77
0.80 4.80 -10.81
0.90 4.80 -10.18
1.00 4.80 -9.32
1.10 4.80 -12.18
1.20 4.80 -8.87
1.30 4.80 -11.37
1.40 4.80 -9.89
1.50 4.80 -8.42
1.60 4.80 -10.37
1.70 4.80 -8.90
1.80 4.80 -8.95
1.90 4.80 -10.12
2.00 4.80 -8.89
2.10 4.80 -8.28
2.20 4.80 -8.27
2.30 4.80 -7.98
2.40 4.80 -9.18
2.50 4.80 -9.47
2.60 4.80 -7.97
2.70 4.80 -7.76
2.80 4.80 -7.41
2.90 4.80 -7.99
3.00 4.80 -6.92
3.10 4.80 -8.22
3.20 4.80 -6.40
3.30 4.80 -6.04
3.40 4.80 -5.97
3.50 4.80 -6.33
3.60 4.80 -4.75
3.70 4.80 -5.13
3.80 4.80 -4.84
3.90 4.80 -4.14
4.00 4.80 -3.82
4.10 4.80 -3.81
4.20 4.80 -3.66
4.30 4.80 -4.55
4.40 4.80 -4.34
4.50 4.80 -4.40
4.60 4.80 -3.56
4.70 4.80 -3.98
4.80 4.80 -3.63
4.90 4.80 -3.46
5.00 4.80 -3.59

-1.00 4.90 -14.39
-0.90 4.90 -14.17
-0.80 4.90 -14.25
-0.70 4.90 -14.37
-0.60 4.90 -14.42
-0.50 4.90 -14.39
-0.40 4.90 -14.29
-0.30 4.90 -14.27
-0.20 4.90 -14.35
-0.10 4.90 -14.34
0.00 4.90 -14.26
0.10 4.90 -14.27
0.20 4.90 -13.63
0.30 4.90 -12.72
0.40 4.90 -11.90
0.50 4.90 -13.21
0.60 4.90 -11.26
0.70 4.90 -10.46
0.80 4.90 -10.80
0.90 4.90 -9.55
1.00 4.90 -9.09
1.10 4.90 -9.25
1.20 4.90 -8.72
1.30 4.90 -9.03
1.40 4.90 -11.10
1.50 4.90 -8.36
1.60 4.90 -8.85
1.70 4.90 -10.20
1.80 4.90 -8.14
1.90 4.90 -9.80
2.00 4.90 -8.75
2.10 4.90 -8.38
2.20 4.90 -8.95
2.30 4.90 -9.34
2.40 4.90 -8.47
2.50 4.90 -9.59
2.60 4.90 -7.77
2.70 4.90 -8.05
2.80 4.90 -7.48
2.90 4.90 -7.45
3.00 4.90 -7.11
3.10 4.90 -6.87
3.20 4.90 -6.61
3.30 4.90 -5.66
3.40 4.90 -5.78
3.50 4.90 -5.41
3.60 4.90 -4.94
3.70 4.90 -4.36
3.80 4.90 -4.88
3.90 4.90 -4.69
4.00 4.90 -3.96
4.10 4.90 -4.07
4.20 4.90 -3.66
4.30 4.90 -4.06
4.40 4.90 -3.82
4.50 4.90 -3.89
4.60 4.90 -4.16
4.70 4.90 -3.61
4.80 4.90 -3.60
4.90 4.90 -3.21
5.00 4.90 -3.32

-1.00 5.00 -14.37
-0.90 5.00 -14.27
-0.80 5.00 -13.67
-0.70 5.00 -14.33
-0.60 5.00 -14.32
-0.50 5.00 -14.37
-0.40 5.00 -14.35
-0.30 5.00 -14.21
-0.20 5.00 -14.31
-0.10 5.00 -14.34
0.00 5.00 -14.34
0.10 5.00 -14.02
0.20 5.00 -13.42
0.30 5.00 -12.07
0.40 5.00 -11.95
0.50 5.00 -11.26
0.60 5.00 -11.57
0.70 5.00 -10.58
0.80 5.00 -10.21
0.90 5.00 -10.20
1.00 5.00 -9.04
1.10 5.00 -8.79
1.20 5.00 -9.97
1.30 5.00 -10.83
1.40 5.00 -11.08
1.50 5.00 -10.52
1.60 5.00 -8.80
1.70 5.00 -9.74
1.80 5.00 -9.52
1.90 5.00 -8.94
2.00 5.00 -8.54
2.10 5.00 -8.02
2.20 5.00 -9.33
2.30 5.00 -8.98
2.40 5.00 -8.48
2.50 5.00 -7.85
2.60 5.00 -9.34
2.70 5.00 -7.23
2.80 5.00 -7.34
2.90 5.00 -7.16
3.00 5.00 -6.48
3.10 5.00 -6.01
3.20 5.00 -5.69
3.30 5.00 -6.11
3.40 5.00 -5.14
3.50 5.00 -5.35
3.60 5.00 -4.80
3.70 5.00 -4.15
3.80 5.00 -3.76
3.90 5.00 -3.72
4.00 5.00 -3.48
4.10 5.00 -4.29
4.20 5.00 -4.05
4.30 5.00 -3.68
4.40 5.00 -6.36
4.50 5.00 -3.66
4.60 5.00 -3.70
4.70 5.00 -3.36
4.80 5.00 -3.59
4.90 5.00 -3.32
5.00 5.00 -3.12



==> Experiment6/data_exp6.txt <==
10	1.72022224649281e-15
20	2.70553205399579e-15
30	5.05795845380856e-15
40	4.18769675010667e-15
50	8.02882852489962e-15
60	1.37389144556113e-14
70	4.66813996908654e-14
80	6.60316622790951e-14
90	3.26090257096258e-14
100	4.50636946374132e-14
110	1.64621317003952e-13
120	4.58431144166273e-14
130	1.17097478491092e-13
140	4.9426589765845e-13
150	1.04439207188818e-13
160	3.13278638558546e-13
170	2.97410737406813e-13
180	4.07096187120604e-13
190	1.169305986551e-12
200	1.0242992670311e-12
210	5.15058948360603e-13
220	3.93892920223574e-13
230	3.54808484816184e-13
240	1.21871217087175e-12
250	2.00390257064346e-12
260	1.01824271794785e-12
270	6.43928584108695e-13
280	2.11773614279584e-12
290	5.16542498810053e-12
300	2.15670280930817e-12
310	2.61366609899873e-12
320	1.93402657978749e-12
330	2.9754976390452e-12
340	3.13061936308072e-12
350	4.77371225058858e-12
360	1.62768585425394e-10
370	5.72768864110081e-11
380	1.26730863344536e-10
390	7.75020995144709e-11
400	1.99201086582522e-10
410	2.57805160213193e-10
420	1.39175230936316e-08
430	2.67883446186601e-08
440	3.63042280933105e-10
450	8.48449608652793e-08
460	2.70163111687417e-10
470	5.52636217373243e-10
480	3.83946414487449e-10
490	1.74223905116697e-10
500	1.94719526291857e-07
510	3.04565305060004e-10
520	3.82723995871779e-10
530	4.27507059331477e-10
540	2.89318394062466e-08
550	4.67921249671573e-08
560	1.15447705594445e-07
570	2.87492004642771e-08
580	1.50157900863603e-07
590	1.29111148484066e-10
600	1.11459348488243e-09
610	6.26746710870282e-08
620	3.38833215225348e-07
630	5.50490625316044e-08
640	1.50646688560478e-07
650	1.69020411293989e-09
660	1.07625563441843e-07
670	1.99111342320776e-07
680	1.07157350370268e-06
690	2.04822229671777e-07
700	1.84548170283867e-07
710	2.95219950382615e-07
720	7.40673627242371e-10
730	3.81846147025697e-07
740	6.22444241995636e-07
750	4.40003532756207e-07
760	8.72888405393709e-07
770	2.03033915032327e-07
780	5.49130580435493e-07
790	1.29087697100314e-06
800	2.38244998049786e-06
810	8.74677762331363e-08
820	2.63189176569724e-06
830	9.98278755789815e-07
840	8.3478082061904e-07
850	1.76126336588833e-07
860	1.10394902568732e-07
870	3.16723914738413e-07
880	3.05934580454227e-07
890	1.30422944741086e-09
900	4.72120781260897e-07
910	1.1096919428001e-06
920	1.78937385143819e-06
930	1.19124034561587e-06
940	1.30293608472153e-07
950	1.13542461215323e-06
960	2.08861810963359e-07
970	3.33386958301167e-07
980	3.93100665744756e-09
990	9.59123026058986e-07
1000	3.05318734766223e-07


==> Experiment7/data_exp7.txt <==
-1.00 -1.00 0.46
-0.90 -1.00 0.47
-0.80 -1.00 0.49
-0.70 -1.00 0.51
-0.60 -1.00 0.52
-0.50 -1.00 0.54
-0.40 -1.00 0.57
-0.30 -1.00 0.60
-0.20 -1.00 0.63
-0.10 -1.00 0.66
0.00 -1.00 0.71
0.10 -1.00 0.75
0.20 -1.00 0.81
0.30 -1.00 0.87
0.40 -1.00 0.93
0.50 -1.00 1.00
0.60 -1.00 1.08
0.70 -1.00 1.16
0.80 -1.00 1.24
0.90 -1.00 1.33
1.00 -1.00 1.42
1.10 -1.00 1.51
1.20 -1.00 1.60
1.30 -1.00 1.69
1.40 -1.00 1.79
1.50 -1.00 1.88
1.60 -1.00 1.98
1.70 -1.00 2.08
1.80 -1.00 2.18
1.90 -1.00 2.28
2.00 -1.00 2.37
2.10 -1.00 2.47
2.20 -1.00 2.57
2.30 -1.00 2.67
2.40 -1.00 2.77
2.50 -1.00 2.87
2.60 -1.00 2.97
2.70 -1.00 3.07
2.80 -1.00 3.17
2.90 -1.00 3.28
3.00 -1.00 3.38
3.10 -1.00 3.48
3.20 -1.00 3.58
3.30 -1.00 3.68
3.40 -1.00 3.78
3.50 -1.00 3.88
3.60 -1.00 3.98
3.70 -1.00 4.08
3.80 -1.00 4.18
3.90 -1.00 4.28
4.00 -1.00 4.38

-1.00 -0.90 0.47
-0.90 -0.90 0.43
-0.80 -0.90 0.42
-0.70 -0.90 0.41
-0.60 -0.90 0.41
-0.50 -0.90 0.41
-0.40 -0.90 0.41
-0.30 -0.90 0.42
-0.20 -0.90 0.44
-0.10 -0.90 0.47
0.00 -0.90 0.51
0.10 -0.90 0.57
0.20 -0.90 0.63
0.30 -0.90 0.69
0.40 -0.90 0.76
0.50 -0.90 0.84
0.60 -0.90 0.91
0.70 -0.90 1.00
0.80 -0.90 1.08
0.90 -0.90 1.17
1.00 -0.90 1.26
1.10 -0.90 1.35
1.20 -0.90 1.45
1.30 -0.90 1.54
1.40 -0.90 1.64
1.50 -0.90 1.74
1.60 -0.90 1.84
1.70 -0.90 1.94
1.80 -0.90 2.04
1.90 -0.90 2.14
2.00 -0.90 2.25
2.10 -0.90 2.35
2.20 -0.90 2.46
2.30 -0.90 2.58
2.40 -0.90 2.69
2.50 -0.90 2.81
2.60 -0.90 2.93
2.70 -0.90 3.06
2.80 -0.90 3.19
2.90 -0.90 3.33
3.00 -0.90 3.47
3.10 -0.90 3.61
3.20 -0.90 3.76
3.30 -0.90 3.91
3.40 -0.90 4.06
3.50 -0.90 4.19
3.60 -0.90 4.32
3.70 -0.90 4.44
3.80 -0.90 4.56
3.90 -0.90 4.68
4.00 -0.90 4.80

-1.00 -0.80 0.49
-0.90 -0.80 0.42
-0.80 -0.80 0.40
-0.70 -0.80 0.39
-0.60 -0.80 0.37
-0.50 -0.80 0.36
-0.40 -0.80 0.35
-0.30 -0.80 0.34
-0.20 -0.80 0.34
-0.10 -0.80 0.35
0.00 -0.80 0.37
0.10 -0.80 0.42
0.20 -0.80 0.48
0.30 -0.80 0.55
0.40 -0.80 0.62
0.50 -0.80 0.69
0.60 -0.80 0.77
0.70 -0.80 0.85
0.80 -0.80 0.94
0.90 -0.80 1.02
1.00 -0.80 1.11
1.10 -0.80 1.21
1.20 -0.80 1.30
1.30 -0.80 1.40
1.40 -0.80 1.50
1.50 -0.80 1.60
1.60 -0.80 1.70
1.70 -0.80 1.81
1.80 -0.80 1.92
1.90 -0.80 2.03
2.00 -0.80 2.15
2.10 -0.80 2.27
2.20 -0.80 2.39
2.30 -0.80 2.52
2.40 -0.80 2.65
2.50 -0.80 2.79
2.60 -0.80 2.93
2.70 -0.80 3.08
2.80 -0.80 3.22
2.90 -0.80 3.37
3.00 -0.80 3.52
3.10 -0.80 3.65
3.20 -0.80 3.77
3.30 -0.80 3.91
3.40 -0.80 4.02
3.50 -0.80 4.14
3.60 -0.80 4.27
3.70 -0.80 4.41
3.80 -0.80 4.59
3.90 -0.80 5.15
4.00 -0.80 4.82

-1.00 -0.70 0.51
-0.90 -0.70 0.41
-0.80 -0.70 0.39
-0.70 -0.70 0.37
-0.60 -0.70 0.35
-0.50 -0.70 0.33
-0.40 -0.70 0.31
-0.30 -0.70 0.30
-0.20 -0.70 0.28
-0.10 -0.70 0.27
0.00 -0.70 0.28
0.10 -0.70 0.32
0.20 -0.70 0.37
0.30 -0.70 0.43
0.40 -0.70 0.50
0.50 -0.70 0.57
0.60 -0.70 0.64
0.70 -0.70 0.72
0.80 -0.70 0.80
0.90 -0.70 0.89
1.00 -0.70 0.97
1.10 -0.70 1.07
1.20 -0.70 1.16
1.30 -0.70 1.26
1.40 -0.70 1.36
1.50 -0.70 1.47
1.60 -0.70 1.58
1.70 -0.70 1.69
1.80 -0.70 1.81
1.90 -0.70 1.93
2.00 -0.70 2.06
2.10 -0.70 2.19
2.20 -0.70 2.32
2.30 -0.70 2.46
2.40 -0.70 2.60
2.50 -0.70 2.75
2.60 -0.70 2.89
2.70 -0.70 3.04
2.80 -0.70 3.18
2.90 -0.70 3.36
3.00 -0.70 3.43
3.10 -0.70 3.57
3.20 -0.70 3.78
3.30 -0.70 3.86
3.40 -0.70 3.89
3.50 -0.70 3.97
3.60 -0.70 4.07
3.70 -0.70 4.18
3.80 -0.70 4.28
3.90 -0.70 4.39
4.00 -0.70 4.49

-1.00 -0.60 0.52
-0.90 -0.60 0.41
-0.80 -0.60 0.37
-0.70 -0.60 0.35
-0.60 -0.60 0.33
-0.50 -0.60 0.31
-0.40 -0.60 0.28
-0.30 -0.60 0.26
-0.20 -0.60 0.24
-0.10 -0.60 0.22
0.00 -0.60 0.21
0.10 -0.60 0.24
0.20 -0.60 0.29
0.30 -0.60 0.34
0.40 -0.60 0.40
0.50 -0.60 0.46
0.60 -0.60 0.53
0.70 -0.60 0.60
0.80 -0.60 0.68
0.90 -0.60 0.76
1.00 -0.60 0.84
1.10 -0.60 0.93
1.20 -0.60 1.03
1.30 -0.60 1.13
1.40 -0.60 1.23
1.50 -0.60 1.34
1.60 -0.60 1.45
1.70 -0.60 1.57
1.80 -0.60 1.70
1.90 -0.60 1.83
2.00 -0.60 1.96
2.10 -0.60 2.10
2.20 -0.60 2.24
2.30 -0.60 2.38
2.40 -0.60 2.52
2.50 -0.60 2.67
2.60 -0.60 2.80
2.70 -0.60 2.92
2.80 -0.60 3.07
2.90 -0.60 3.19
3.00 -0.60 3.26
3.10 -0.60 3.37
3.20 -0.60 3.48
3.30 -0.60 3.59
3.40 -0.60 3.70
3.50 -0.60 3.80
3.60 -0.60 3.91
3.70 -0.60 4.02
3.80 -0.60 4.13
3.90 -0.60 4.23
4.00 -0.60 4.34

-1.00 -0.50 0.54
-0.90 -0.50 0.41
-0.80 -0.50 0.36
-0.70 -0.50 0.33
-0.60 -0.50 0.31
-0.50 -0.50 0.28
-0.40 -0.50 0.26
-0.30 -0.50 0.23
-0.20 -0.50 0.20
-0.10 -0.50 0.17
0.00 -0.50 0.15
0.10 -0.50 0.18
0.20 -0.50 0.21
0.30 -0.50 0.26
0.40 -0.50 0.31
0.50 -0.50 0.37
0.60 -0.50 0.43
0.70 -0.50 0.49
0.80 -0.50 0.56
0.90 -0.50 0.64
1.00 -0.50 0.72
1.10 -0.50 0.80
1.20 -0.50 0.89
1.30 -0.50 0.99
1.40 -0.50 1.10
1.50 -0.50 1.21
1.60 -0.50 1.32
1.70 -0.50 1.45
1.80 -0.50 1.58
1.90 -0.50 1.71
2.00 -0.50 1.85
2.10 -0.50 1.99
2.20 -0.50 2.13
2.30 -0.50 2.27
2.40 -0.50 2.41
2.50 -0.50 2.53
2.60 -0.50 2.65
2.70 -0.50 2.76
2.80 -0.50 2.88
2.90 -0.50 2.99
3.00 -0.50 3.11
3.10 -0.50 3.22
3.20 -0.50 3.33
3.30 -0.50 3.44
3.40 -0.50 3.55
3.50 -0.50 3.66
3.60 -0.50 3.76
3.70 -0.50 3.87
3.80 -0.50 3.98
3.90 -0.50 4.08
4.00 -0.50 4.19

-1.00 -0.40 0.57
-0.90 -0.40 0.41
-0.80 -0.40 0.35
-0.70 -0.40 0.31
-0.60 -0.40 0.28
-0.50 -0.40 0.26
-0.40 -0.40 0.23
-0.30 -0.40 0.20
-0.20 -0.40 0.17
-0.10 -0.40 0.14
0.00 -0.40 0.11
0.10 -0.40 0.13
0.20 -0.40 0.15
0.30 -0.40 0.19
0.40 -0.40 0.23
0.50 -0.40 0.28
0.60 -0.40 0.33
0.70 -0.40 0.39
0.80 -0.40 0.45
0.90 -0.40 0.52
1.00 -0.40 0.59
1.10 -0.40 0.67
1.20 -0.40 0.76
1.30 -0.40 0.85
1.40 -0.40 0.95
1.50 -0.40 1.06
1.60 -0.40 1.18
1.70 -0.40 1.31
1.80 -0.40 1.44
1.90 -0.40 1.57
2.00 -0.40 1.71
2.10 -0.40 1.86
2.20 -0.40 2.00
2.30 -0.40 2.14
2.40 -0.40 2.27
2.50 -0.40 2.45
2.60 -0.40 2.51
2.70 -0.40 2.62
2.80 -0.40 2.73
2.90 -0.40 2.84
3.00 -0.40 2.95
3.10 -0.40 3.06
3.20 -0.40 3.17
3.30 -0.40 3.28
3.40 -0.40 3.39
3.50 -0.40 3.50
3.60 -0.40 3.60
3.70 -0.40 3.71
3.80 -0.40 3.82
3.90 -0.40 3.92
4.00 -0.40 4.03

-1.00 -0.30 0.60
-0.90 -0.30 0.42
-0.80 -0.30 0.34
-0.70 -0.30 0.30
-0.60 -0.30 0.26
-0.50 -0.30 0.23
-0.40 -0.30 0.20
-0.30 -0.30 0.17
-0.20 -0.30 0.13
-0.10 -0.30 0.10
0.00 -0.30 0.08
0.10 -0.30 0.08
0.20 -0.30 0.10
0.30 -0.30 0.13
0.40 -0.30 0.17
0.50 -0.30 0.21
0.60 -0.30 0.25
0.70 -0.30 0.29
0.80 -0.30 0.35
0.90 -0.30 0.40
1.00 -0.30 0.46
1.10 -0.30 0.53
1.20 -0.30 0.61
1.30 -0.30 0.70
1.40 -0.30 0.79
1.50 -0.30 0.90
1.60 -0.30 1.01
1.70 -0.30 1.14
1.80 -0.30 1.27
1.90 -0.30 1.41
2.00 -0.30 1.55
2.10 -0.30 1.69
2.20 -0.30 2.13
2.30 -0.30 2.06
2.40 -0.30 2.12
2.50 -0.30 2.66
2.60 -0.30 2.37
2.70 -0.30 2.46
2.80 -0.30 2.56
2.90 -0.30 2.67
3.00 -0.30 2.78
3.10 -0.30 2.89
3.20 -0.30 2.99
3.30 -0.30 3.10
3.40 -0.30 3.21
3.50 -0.30 3.31
3.60 -0.30 3.42
3.70 -0.30 3.53
3.80 -0.30 3.63
3.90 -0.30 3.74
4.00 -0.30 3.84

-1.00 -0.20 0.63
-0.90 -0.20 0.44
-0.80 -0.20 0.34
-0.70 -0.20 0.28
-0.60 -0.20 0.24
-0.50 -0.20 0.20
-0.40 -0.20 0.17
-0.30 -0.20 0.13
-0.20 -0.20 0.10
-0.10 -0.20 0.08
0.00 -0.20 0.05
0.10 -0.20 0.05
0.20 -0.20 0.06
0.30 -0.20 0.08
0.40 -0.20 0.11
0.50 -0.20 0.13
0.60 -0.20 0.17
0.70 -0.20 0.20
0.80 -0.20 0.24
0.90 -0.20 0.28
1.00 -0.20 0.33
1.10 -0.20 0.38
1.20 -0.20 0.45
1.30 -0.20 0.52
1.40 -0.20 0.60
1.50 -0.20 0.69
1.60 -0.20 0.80
1.70 -0.20 0.91
1.80 -0.20 1.04
1.90 -0.20 1.17
2.00 -0.20 1.32
2.10 -0.20 1.46
2.20 -0.20 2.37
2.30 -0.20 1.95
2.40 -0.20 2.02
2.50 -0.20 2.04
2.60 -0.20 2.38
2.70 -0.20 2.31
2.80 -0.20 2.37
2.90 -0.20 2.47
3.00 -0.20 2.57
3.10 -0.20 2.67
3.20 -0.20 2.77
3.30 -0.20 2.88
3.40 -0.20 2.98
3.50 -0.20 3.09
3.60 -0.20 3.19
3.70 -0.20 3.30
3.80 -0.20 3.40
3.90 -0.20 3.51
4.00 -0.20 3.61

-1.00 -0.10 0.66
-0.90 -0.10 0.47
-0.80 -0.10 0.35
-0.70 -0.10 0.27
-0.60 -0.10 0.22
-0.50 -0.10 0.17
-0.40 -0.10 0.14
-0.30 -0.10 0.10
-0.20 -0.10 0.08
-0.10 -0.10 0.05
0.00 -0.10 0.02
0.10 -0.10 0.01
0.20 -0.10 0.03
0.30 -0.10 0.05
0.40 -0.10 0.08
0.50 -0.10 0.10
0.60 -0.10 0.12
0.70 -0.10 0.15
0.80 -0.10 0.17
0.90 -0.10 0.20
1.00 -0.10 0.23
1.10 -0.10 0.26
1.20 -0.10 0.29
1.30 -0.10 0.33
1.40 -0.10 0.38
1.50 -0.10 0.44
1.60 -0.10 0.50
1.70 -0.10 0.59
1.80 -0.10 0.68
1.90 -0.10 0.79
2.00 -0.10 0.92
2.10 -0.10 1.06
2.20 -0.10 1.21
2.30 -0.10 1.83
2.40 -0.10 1.74
2.50 -0.10 1.77
2.60 -0.10 1.90
2.70 -0.10 1.91
2.80 -0.10 2.02
2.90 -0.10 2.16
3.00 -0.10 2.42
3.10 -0.10 2.52
3.20 -0.10 2.51
3.30 -0.10 2.58
3.40 -0.10 2.67
3.50 -0.10 2.77
3.60 -0.10 2.87
3.70 -0.10 2.97
3.80 -0.10 3.07
3.90 -0.10 3.18
4.00 -0.10 3.28

-1.00 0.00 0.71
-0.90 0.00 0.51
-0.80 0.00 0.37
-0.70 0.00 0.28
-0.60 0.00 0.21
-0.50 0.00 0.15
-0.40 0.00 0.11
-0.30 0.00 0.08
-0.20 0.00 0.05
-0.10 0.00 0.02
0.00 0.00 0.00
0.10 0.00 0.02
0.20 0.00 0.04
0.30 0.00 0.06
0.40 0.00 0.07
0.50 0.00 0.09
0.60 0.00 0.10
0.70 0.00 0.12
0.80 0.00 0.13
0.90 0.00 0.14
1.00 0.00 0.15
1.10 0.00 0.16
1.20 0.00 0.17
1.30 0.00 0.18
1.40 0.00 0.19
1.50 0.00 0.20
1.60 0.00 0.21
1.70 0.00 0.22
1.80 0.00 0.23
1.90 0.00 0.24
2.00 0.00 0.24
2.10 0.00 0.25
2.20 0.00 0.26
2.30 0.00 0.26
2.40 0.00 0.27
2.50 0.00 0.28
2.60 0.00 0.28
2.70 0.00 0.29
2.80 0.00 0.30
2.90 0.00 0.30
3.00 0.00 0.31
3.10 0.00 0.31
3.20 0.00 0.32
3.30 0.00 0.32
3.40 0.00 0.33
3.50 0.00 0.33
3.60 0.00 0.34
3.70 0.00 0.34
3.80 0.00 0.35
3.90 0.00 0.35
4.00 0.00 0.36

-1.00 0.10 0.75
-0.90 0.10 0.57
-0.80 0.10 0.42
-0.70 0.10 0.32
-0.60 0.10 0.24
-0.50 0.10 0.18
-0.40 0.10 0.13
-0.30 0.10 0.08
-0.20 0.10 0.05
-0.10 0.10 0.01
0.00 0.10 0.02
0.10 0.10 0.05
0.20 0.10 0.07
0.30 0.10 0.10
0.40 0.10 0.12
0.50 0.10 0.15
0.60 0.10 0.17
0.70 0.10 0.19
0.80 0.10 0.22
0.90 0.10 0.24
1.00 0.10 0.27
1.10 0.10 0.30
1.20 0.10 0.34
1.30 0.10 0.39
1.40 0.10 0.45
1.50 0.10 0.52
1.60 0.10 0.60
1.70 0.10 0.71
1.80 0.10 0.83
1.90 0.10 0.97
2.00 0.10 1.34
2.10 0.10 1.88
2.20 0.10 1.70
2.30 0.10 1.60
2.40 0.10 1.81
2.50 0.10 1.77
2.60 0.10 1.87
2.70 0.10 1.99
2.80 0.10 2.14
2.90 0.10 2.32
3.00 0.10 2.61
3.10 0.10 2.76
3.20 0.10 2.65
3.30 0.10 2.67
3.40 0.10 2.73
3.50 0.10 2.81
3.60 0.10 2.89
3.70 0.10 2.98
3.80 0.10 3.07
3.90 0.10 3.17
4.00 0.10 3.26

-1.00 0.20 0.81
-0.90 0.20 0.63
-0.80 0.20 0.48
-0.70 0.20 0.37
-0.60 0.20 0.29
-0.50 0.20 0.21
-0.40 0.20 0.15
-0.30 0.20 0.10
-0.20 0.20 0.06
-0.10 0.20 0.03
0.00 0.20 0.04
0.10 0.20 0.07
0.20 0.20 0.11
0.30 0.20 0.14
0.40 0.20 0.18
0.50 0.20 0.22
0.60 0.20 0.26
0.70 0.20 0.30
0.80 0.20 0.35
0.90 0.20 0.40
1.00 0.20 0.46
1.10 0.20 0.53
1.20 0.20 0.62
1.30 0.20 0.71
1.40 0.20 0.83
1.50 0.20 0.97
1.60 0.20 1.21
1.70 0.20 1.82
1.80 0.20 1.58
1.90 0.20 1.61
2.00 0.20 1.97
2.10 0.20 1.81
2.20 0.20 1.78
2.30 0.20 1.83
2.40 0.20 1.90
2.50 0.20 1.99
2.60 0.20 2.09
2.70 0.20 2.19
2.80 0.20 2.29
2.90 0.20 2.40
3.00 0.20 2.50
3.10 0.20 2.61
3.20 0.20 2.71
3.30 0.20 2.82
3.40 0.20 2.93
3.50 0.20 3.03
3.60 0.20 3.14
3.70 0.20 3.25
3.80 0.20 3.35
3.90 0.20 3.46
4.00 0.20 3.57

-1.00 0.30 0.87
-0.90 0.30 0.69
-0.80 0.30 0.55
-0.70 0.30 0.43
-0.60 0.30 0.34
-0.50 0.30 0.26
-0.40 0.30 0.19
-0.30 0.30 0.13
-0.20 0.30 0.08
-0.10 0.30 0.05
0.00 0.30 0.06
0.10 0.30 0.10
0.20 0.30 0.14
0.30 0.30 0.19
0.40 0.30 0.24
0.50 0.30 0.30
0.60 0.30 0.36
0.70 0.30 0.43
0.80 0.30 0.51
0.90 0.30 0.59
1.00 0.30 0.69
1.10 0.30 0.81
1.20 0.30 0.94
1.30 0.30 1.12
1.40 0.30 2.01
1.50 0.30 1.74
1.60 0.30 1.87
1.70 0.30 1.66
1.80 0.30 1.61
1.90 0.30 1.58
2.00 0.30 1.67
2.10 0.30 1.86
2.20 0.30 1.88
2.30 0.30 1.99
2.40 0.30 2.10
2.50 0.30 2.21
2.60 0.30 2.32
2.70 0.30 2.43
2.80 0.30 2.54
2.90 0.30 2.65
3.00 0.30 2.76
3.10 0.30 2.87
3.20 0.30 2.98
3.30 0.30 3.09
3.40 0.30 3.20
3.50 0.30 3.31
3.60 0.30 3.42
3.70 0.30 3.53
3.80 0.30 3.64
3.90 0.30 3.74
4.00 0.30 3.85

-1.00 0.40 0.93
-0.90 0.40 0.76
-0.80 0.40 0.62
-0.70 0.40 0.50
-0.60 0.40 0.40
-0.50 0.40 0.31
-0.40 0.40 0.23
-0.30 0.40 0.17
-0.20 0.40 0.11
-0.10 0.40 0.08
0.00 0.40 0.07
0.10 0.40 0.12
0.20 0.40 0.18
0.30 0.40 0.24
0.40 0.40 0.31
0.50 0.40 0.39
0.60 0.40 0.48
0.70 0.40 0.58
0.80 0.40 0.69
0.90 0.40 0.82
1.00 0.40 0.98
1.10 0.40 1.19
1.20 0.40 1.79
1.30 0.40 1.89
1.40 0.40 1.52
1.50 0.40 1.55
1.60 0.40 1.61
1.70 0.40 2.30
1.80 0.40 2.14
1.90 0.40 1.76
2.00 0.40 1.87
2.10 0.40 1.99
2.20 0.40 2.10
2.30 0.40 2.21
2.40 0.40 2.33
2.50 0.40 2.44
2.60 0.40 2.55
2.70 0.40 2.67
2.80 0.40 2.78
2.90 0.40 2.89
3.00 0.40 3.01
3.10 0.40 3.12
3.20 0.40 3.23
3.30 0.40 3.34
3.40 0.40 3.45
3.50 0.40 3.56
3.60 0.40 3.67
3.70 0.40 3.78
3.80 0.40 3.89
3.90 0.40 4.00
4.00 0.40 4.11

-1.00 0.50 1.00
-0.90 0.50 0.84
-0.80 0.50 0.69
-0.70 0.50 0.57
-0.60 0.50 0.46
-0.50 0.50 0.37
-0.40 0.50 0.28
-0.30 0.50 0.21
-0.20 0.50 0.13
-0.10 0.50 0.10
0.00 0.50 0.09
0.10 0.50 0.15
0.20 0.50 0.22
0.30 0.50 0.30
0.40 0.50 0.39
0.50 0.50 0.50
0.60 0.50 0.62
0.70 0.50 0.75
0.80 0.50 0.92
0.90 0.50 1.14
1.00 0.50 2.00
1.10 0.50 1.74
1.20 0.50 1.85
1.30 0.50 1.88
1.40 0.50 1.59
1.50 0.50 1.78
1.60 0.50 1.63
1.70 0.50 1.74
1.80 0.50 1.85
1.90 0.50 1.97
2.00 0.50 2.08
2.10 0.50 2.20
2.20 0.50 2.32
2.30 0.50 2.43
2.40 0.50 2.55
2.50 0.50 2.66
2.60 0.50 2.78
2.70 0.50 2.89
2.80 0.50 3.01
2.90 0.50 3.12
3.00 0.50 3.24
3.10 0.50 3.35
3.20 0.50 3.46
3.30 0.50 3.57
3.40 0.50 3.69
3.50 0.50 3.80
3.60 0.50 3.91
3.70 0.50 4.02
3.80 0.50 4.13
3.90 0.50 4.24
4.00 0.50 4.35

-1.00 0.60 1.08
-0.90 0.60 0.91
-0.80 0.60 0.77
-0.70 0.60 0.64
-0.60 0.60 0.53
-0.50 0.60 0.43
-0.40 0.60 0.33
-0.30 0.60 0.25
-0.20 0.60 0.17
-0.10 0.60 0.12
0.00 0.60 0.10
0.10 0.60 0.17
0.20 0.60 0.26
0.30 0.60 0.36
0.40 0.60 0.48
0.50 0.60 0.62
0.60 0.60 0.78
0.70 0.60 0.97
0.80 0.60 1.30
0.90 0.60 1.76
1.00 0.60 1.70
1.10 0.60 1.94
1.20 0.60 1.80
1.30 0.60 1.55
1.40 0.60 2.43
1.50 0.60 1.81
1.60 0.60 2.08
1.70 0.60 1.93
1.80 0.60 2.04
1.90 0.60 2.16
2.00 0.60 2.28
2.10 0.60 2.40
2.20 0.60 2.52
2.30 0.60 2.64
2.40 0.60 2.75
2.50 0.60 2.87
2.60 0.60 2.99
2.70 0.60 3.10
2.80 0.60 3.22
2.90 0.60 3.34
3.00 0.60 3.45
3.10 0.60 3.56
3.20 0.60 3.68
3.30 0.60 3.79
3.40 0.60 3.91
3.50 0.60 4.02
3.60 0.60 4.13
3.70 0.60 4.24
3.80 0.60 4.35
3.90 0.60 4.47
4.00 0.60 4.58

-1.00 0.70 1.16
-0.90 0.70 1.00
-0.80 0.70 0.85
-0.70 0.70 0.72
-0.60 0.70 0.60
-0.50 0.70 0.49
-0.40 0.70 0.39
-0.30 0.70 0.29
-0.20 0.70 0.20
-0.10 0.70 0.15
0.00 0.70 0.12
0.10 0.70 0.19
0.20 0.70 0.30
0.30 0.70 0.43
0.40 0.70 0.58
0.50 0.70 0.75
0.60 0.70 0.97
0.70 0.70 1.37
0.80 0.70 1.73
0.90 0.70 2.68
1.00 0.70 1.63
1.10 0.70 1.62
1.20 0.70 1.53
1.30 0.70 1.62
1.40 0.70 1.74
1.50 0.70 1.86
1.60 0.70 1.98
1.70 0.70 2.57
1.80 0.70 2.23
1.90 0.70 2.35
2.00 0.70 2.47
2.10 0.70 2.59
2.20 0.70 2.71
2.30 0.70 2.83
2.40 0.70 2.95
2.50 0.70 3.07
2.60 0.70 3.19
2.70 0.70 3.30
2.80 0.70 3.42
2.90 0.70 3.54
3.00 0.70 3.65
3.10 0.70 3.77
3.20 0.70 3.88
3.30 0.70 4.00
3.40 0.70 4.11
3.50 0.70 4.23
3.60 0.70 4.34
3.70 0.70 4.45
3.80 0.70 4.56
3.90 0.70 4.68
4.00 0.70 4.79

-1.00 0.80 1.24
-0.90 0.80 1.08
-0.80 0.80 0.94
-0.70 0.80 0.80
-0.60 0.80 0.68
-0.50 0.80 0.56
-0.40 0.80 0.45
-0.30 0.80 0.35
-0.20 0.80 0.24
-0.10 0.80 0.17
0.00 0.80 0.13
0.10 0.80 0.22
0.20 0.80 0.35
0.30 0.80 0.51
0.40 0.80 0.69
0.50 0.80 0.92
0.60 0.80 1.30
0.70 0.80 1.73
0.80 0.80 1.71
0.90 0.80 1.95
1.00 0.80 1.76
1.10 0.80 1.57
1.20 0.80 1.89
1.30 0.80 1.78
1.40 0.80 1.91
1.50 0.80 2.03
1.60 0.80 2.15
1.70 0.80 2.28
1.80 0.80 2.40
1.90 0.80 2.53
2.00 0.80 2.65
2.10 0.80 2.77
2.20 0.80 2.89
2.30 0.80 3.02
2.40 0.80 3.14
2.50 0.80 3.26
2.60 0.80 3.38
2.70 0.80 3.49
2.80 0.80 3.61
2.90 0.80 3.73
3.00 0.80 3.85
3.10 0.80 3.96
3.20 0.80 4.08
3.30 0.80 4.19
3.40 0.80 4.31
3.50 0.80 4.42
3.60 0.80 4.54
3.70 0.80 4.65
3.80 0.80 4.76
3.90 0.80 4.88
4.00 0.80 4.99

-1.00 0.90 1.33
-0.90 0.90 1.17
-0.80 0.90 1.02
-0.70 0.90 0.89
-0.60 0.90 0.76
-0.50 0.90 0.64
-0.40 0.90 0.52
-0.30 0.90 0.40
-0.20 0.90 0.28
-0.10 0.90 0.20
0.00 0.90 0.14
0.10 0.90 0.24
0.20 0.90 0.40
0.30 0.90 0.59
0.40 0.90 0.82
0.50 0.90 1.14
0.60 0.90 1.76
0.70 0.90 2.68
0.80 0.90 1.95
0.90 0.90 1.62
1.00 0.90 1.88
1.10 0.90 1.67
1.20 0.90 1.80
1.30 0.90 1.93
1.40 0.90 2.06
1.50 0.90 2.19
1.60 0.90 2.32
1.70 0.90 2.45
1.80 0.90 2.57
1.90 0.90 2.70
2.00 0.90 2.82
2.10 0.90 2.95
2.20 0.90 3.07
2.30 0.90 3.19
2.40 0.90 3.31
2.50 0.90 3.44
2.60 0.90 3.56
2.70 0.90 3.68
2.80 0.90 3.79
2.90 0.90 3.91
3.00 0.90 4.03
3.10 0.90 4.15
3.20 0.90 4.27
3.30 0.90 4.38
3.40 0.90 4.50
3.50 0.90 4.61
3.60 0.90 4.73
3.70 0.90 4.84
3.80 0.90 4.95
3.90 0.90 5.07
4.00 0.90 5.18

-1.00 1.00 1.42
-0.90 1.00 1.26
-0.80 1.00 1.11
-0.70 1.00 0.97
-0.60 1.00 0.84
-0.50 1.00 0.72
-0.40 1.00 0.59
-0.30 1.00 0.46
-0.20 1.00 0.33
-0.10 1.00 0.23
0.00 1.00 0.15
0.10 1.00 0.27
0.20 1.00 0.46
0.30 1.00 0.69
0.40 1.00 0.98
0.50 1.00 2.00
0.60 1.00 1.70
0.70 1.00 1.63
0.80 1.00 1.76
0.90 1.00 1.88
1.00 1.00 1.68
1.10 1.00 1.81
1.20 1.00 1.95
1.30 1.00 2.08
1.40 1.00 2.22
1.50 1.00 2.35
1.60 1.00 2.48
1.70 1.00 2.61
1.80 1.00 2.74
1.90 1.00 2.86
2.00 1.00 2.99
2.10 1.00 3.12
2.20 1.00 3.24
2.30 1.00 3.36
2.40 1.00 3.49
2.50 1.00 3.61
2.60 1.00 3.73
2.70 1.00 3.85
2.80 1.00 3.97
2.90 1.00 4.09
3.00 1.00 4.21
3.10 1.00 4.33
3.20 1.00 4.45
3.30 1.00 4.56
3.40 1.00 4.68
3.50 1.00 4.79
3.60 1.00 4.91
3.70 1.00 5.02
3.80 1.00 5.14
3.90 1.00 5.25
4.00 1.00 5.37

-1.00 1.10 1.51
-0.90 1.10 1.35
-0.80 1.10 1.21
-0.70 1.10 1.07
-0.60 1.10 0.93
-0.50 1.10 0.80
-0.40 1.10 0.67
-0.30 1.10 0.53
-0.20 1.10 0.38
-0.10 1.10 0.26
0.00 1.10 0.16
0.10 1.10 0.30
0.20 1.10 0.53
0.30 1.10 0.81
0.40 1.10 1.19
0.50 1.10 1.74
0.60 1.10 1.94
0.70 1.10 1.62
0.80 1.10 1.57
0.90 1.10 1.67
1.00 1.10 1.81
1.10 1.10 1.95
1.20 1.10 2.09
1.30 1.10 2.23
1.40 1.10 2.37
1.50 1.10 2.50
1.60 1.10 2.63
1.70 1.10 2.77
1.80 1.10 2.90
1.90 1.10 3.03
2.00 1.10 3.15
2.10 1.10 3.28
2.20 1.10 3.41
2.30 1.10 3.53
2.40 1.10 3.65
2.50 1.10 3.78
2.60 1.10 3.90
2.70 1.10 4.02
2.80 1.10 4.14
2.90 1.10 4.26
3.00 1.10 4.38
3.10 1.10 4.50
3.20 1.10 4.62
3.30 1.10 4.74
3.40 1.10 4.85
3.50 1.10 4.97
3.60 1.10 5.09
3.70 1.10 5.20
3.80 1.10 5.32
3.90 1.10 5.43
4.00 1.10 5.55

-1.00 1.20 1.60
-0.90 1.20 1.45
-0.80 1.20 1.30
-0.70 1.20 1.16
-0.60 1.20 1.03
-0.50 1.20 0.89
-0.40 1.20 0.76
-0.30 1.20 0.61
-0.20 1.20 0.45
-0.10 1.20 0.29
0.00 1.20 0.17
0.10 1.20 0.34
0.20 1.20 0.62
0.30 1.20 0.94
0.40 1.20 1.79
0.50 1.20 1.85
0.60 1.20 1.80
0.70 1.20 1.53
0.80 1.20 1.89
0.90 1.20 1.80
1.00 1.20 1.95
1.10 1.20 2.09
1.20 1.20 2.24
1.30 1.20 2.38
1.40 1.20 2.51
1.50 1.20 2.65
1.60 1.20 2.79
1.70 1.20 2.92
1.80 1.20 3.05
1.90 1.20 3.18
2.00 1.20 3.31
2.10 1.20 3.44
2.20 1.20 3.57
2.30 1.20 3.69
2.40 1.20 3.82
2.50 1.20 3.94
2.60 1.20 4.07
2.70 1.20 4.19
2.80 1.20 4.31
2.90 1.20 4.43
3.00 1.20 4.55
3.10 1.20 4.67
3.20 1.20 4.79
3.30 1.20 4.91
3.40 1.20 5.03
3.50 1.20 5.14
3.60 1.20 5.26
3.70 1.20 5.38
3.80 1.20 5.49
3.90 1.20 5.61
4.00 1.20 5.72

-1.00 1.30 1.69
-0.90 1.30 1.54
-0.80 1.30 1.40
-0.70 1.30 1.26
-0.60 1.30 1.13
-0.50 1.30 0.99
-0.40 1.30 0.85
-0.30 1.30 0.70
-0.20 1.30 0.52
-0.10 1.30 0.33
0.00 1.30 0.18
0.10 1.30 0.39
0.20 1.30 0.71
0.30 1.30 1.12
0.40 1.30 1.89
0.50 1.30 1.88
0.60 1.30 1.55
0.70 1.30 1.62
0.80 1.30 1.78
0.90 1.30 1.93
1.00 1.30 2.08
1.10 1.30 2.23
1.20 1.30 2.38
1.30 1.30 2.52
1.40 1.30 2.66
1.50 1.30 2.80
1.60 1.30 2.93
1.70 1.30 3.07
1.80 1.30 3.20
1.90 1.30 3.33
2.00 1.30 3.47
2.10 1.30 3.59
2.20 1.30 3.72
2.30 1.30 3.85
2.40 1.30 3.98
2.50 1.30 4.10
2.60 1.30 4.23
2.70 1.30 4.35
2.80 1.30 4.47
2.90 1.30 4.59
3.00 1.30 4.72
3.10 1.30 4.84
3.20 1.30 4.96
3.30 1.30 5.07
3.40 1.30 5.19
3.50 1.30 5.31
3.60 1.30 5.43
3.70 1.30 5.54
3.80 1.30 5.66
3.90 1.30 5.78
4.00 1.30 5.89

-1.00 1.40 1.79
-0.90 1.40 1.64
-0.80 1.40 1.50
-0.70 1.40 1.36
-0.60 1.40 1.23
-0.50 1.40 1.10
-0.40 1.40 0.95
-0.30 1.40 0.79
-0.20 1.40 0.60
-0.10 1.40 0.38
0.00 1.40 0.19
0.10 1.40 0.45
0.20 1.40 0.83
0.30 1.40 2.01
0.40 1.40 1.52
0.50 1.40 1.59
0.60 1.40 2.43
0.70 1.40 1.74
0.80 1.40 1.91
0.90 1.40 2.06
1.00 1.40 2.22
1.10 1.40 2.37
1.20 1.40 2.51
1.30 1.40 2.66
1.40 1.40 2.80
1.50 1.40 2.94
1.60 1.40 3.08
1.70 1.40 3.22
1.80 1.40 3.35
1.90 1.40 3.48
2.00 1.40 3.62
2.10 1.40 3.75
2.20 1.40 3.88
2.30 1.40 4.01
2.40 1.40 4.13
2.50 1.40 4.26
2.60 1.40 4.38
2.70 1.40 4.51
2.80 1.40 4.63
2.90 1.40 4.75
3.00 1.40 4.88
3.10 1.40 5.00
3.20 1.40 5.12
3.30 1.40 5.24
3.40 1.40 5.36
3.50 1.40 5.47
3.60 1.40 5.59
3.70 1.40 5.71
3.80 1.40 5.83
3.90 1.40 5.94
4.00 1.40 6.06

-1.00 1.50 1.88
-0.90 1.50 1.74
-0.80 1.50 1.60
-0.70 1.50 1.47
-0.60 1.50 1.34
-0.50 1.50 1.21
-0.40 1.50 1.06
-0.30 1.50 0.90
-0.20 1.50 0.69
-0.10 1.50 0.44
0.00 1.50 0.20
0.10 1.50 0.52
0.20 1.50 0.97
0.30 1.50 1.74
0.40 1.50 1.55
0.50 1.50 1.78
0.60 1.50 1.81
0.70 1.50 1.86
0.80 1.50 2.03
0.90 1.50 2.19
1.00 1.50 2.35
1.10 1.50 2.50
1.20 1.50 2.65
1.30 1.50 2.80
1.40 1.50 2.94
1.50 1.50 3.08
1.60 1.50 3.22
1.70 1.50 3.36
1.80 1.50 3.50
1.90 1.50 3.63
2.00 1.50 3.77
2.10 1.50 3.90
2.20 1.50 4.03
2.30 1.50 4.16
2.40 1.50 4.28
2.50 1.50 4.41
2.60 1.50 4.54
2.70 1.50 4.66
2.80 1.50 4.79
2.90 1.50 4.91
3.00 1.50 5.03
3.10 1.50 5.16
3.20 1.50 5.28
3.30 1.50 5.40
3.40 1.50 5.52
3.50 1.50 5.64
3.60 1.50 5.75
3.70 1.50 5.87
3.80 1.50 5.99
3.90 1.50 6.11
4.00 1.50 6.22

-1.00 1.60 1.98
-0.90 1.60 1.84
-0.80 1.60 1.70
-0.70 1.60 1.58
-0.60 1.60 1.45
-0.50 1.60 1.32
-0.40 1.60 1.18
-0.30 1.60 1.01
-0.20 1.60 0.80
-0.10 1.60 0.50
0.00 1.60 0.21
0.10 1.60 0.60
0.20 1.60 1.21
0.30 1.60 1.87
0.40 1.60 1.61
0.50 1.60 1.63
0.60 1.60 2.08
0.70 1.60 1.98
0.80 1.60 2.15
0.90 1.60 2.32
1.00 1.60 2.48
1.10 1.60 2.63
1.20 1.60 2.79
1.30 1.60 2.93
1.40 1.60 3.08
1.50 1.60 3.22
1.60 1.60 3.36
1.70 1.60 3.50
1.80 1.60 3.64
1.90 1.60 3.78
2.00 1.60 3.91
2.10 1.60 4.04
2.20 1.60 4.18
2.30 1.60 4.31
2.40 1.60 4.43
2.50 1.60 4.56
2.60 1.60 4.69
2.70 1.60 4.82
2.80 1.60 4.94
2.90 1.60 5.06
3.00 1.60 5.19
3.10 1.60 5.31
3.20 1.60 5.43
3.30 1.60 5.55
3.40 1.60 5.67
3.50 1.60 5.79
3.60 1.60 5.91
3.70 1.60 6.03
3.80 1.60 6.15
3.90 1.60 6.26
4.00 1.60 6.38

-1.00 1.70 2.08
-0.90 1.70 1.94
-0.80 1.70 1.81
-0.70 1.70 1.69
-0.60 1.70 1.57
-0.50 1.70 1.45
-0.40 1.70 1.31
-0.30 1.70 1.14
-0.20 1.70 0.91
-0.10 1.70 0.59
0.00 1.70 0.22
0.10 1.70 0.71
0.20 1.70 1.82
0.30 1.70 1.66
0.40 1.70 2.30
0.50 1.70 1.74
0.60 1.70 1.93
0.70 1.70 2.57
0.80 1.70 2.28
0.90 1.70 2.45
1.00 1.70 2.61
1.10 1.70 2.77
1.20 1.70 2.92
1.30 1.70 3.07
1.40 1.70 3.22
1.50 1.70 3.36
1.60 1.70 3.50
1.70 1.70 3.64
1.80 1.70 3.78
1.90 1.70 3.92
2.00 1.70 4.05
2.10 1.70 4.19
2.20 1.70 4.32
2.30 1.70 4.45
2.40 1.70 4.58
2.50 1.70 4.71
2.60 1.70 4.84
2.70 1.70 4.97
2.80 1.70 5.09
2.90 1.70 5.22
3.00 1.70 5.34
3.10 1.70 5.46
3.20 1.70 5.59
3.30 1.70 5.71
3.40 1.70 5.83
3.50 1.70 5.95
3.60 1.70 6.07
3.70 1.70 6.19
3.80 1.70 6.30
3.90 1.70 6.42
4.00 1.70 6.54

-1.00 1.80 2.18
-0.90 1.80 2.04
-0.80 1.80 1.92
-0.70 1.80 1.81
-0.60 1.80 1.70
-0.50 1.80 1.58
-0.40 1.80 1.44
-0.30 1.80 1.27
-0.20 1.80 1.04
-0.10 1.80 0.68
0.00 1.80 0.23
0.10 1.80 0.83
0.20 1.80 1.58
0.30 1.80 1.61
0.40 1.80 2.14
0.50 1.80 1.85
0.60 1.80 2.04
0.70 1.80 2.23
0.80 1.80 2.40
0.90 1.80 2.57
1.00 1.80 2.74
1.10 1.80 2.90
1.20 1.80 3.05
1.30 1.80 3.20
1.40 1.80 3.35
1.50 1.80 3.50
1.60 1.80 3.64
1.70 1.80 3.78
1.80 1.80 3.92
1.90 1.80 4.06
2.00 1.80 4.20
2.10 1.80 4.33
2.20 1.80 4.46
2.30 1.80 4.60
2.40 1.80 4.73
2.50 1.80 4.86
2.60 1.80 4.99
2.70 1.80 5.11
2.80 1.80 5.24
2.90 1.80 5.36
3.00 1.80 5.49
3.10 1.80 5.61
3.20 1.80 5.74
3.30 1.80 5.86
3.40 1.80 5.98
3.50 1.80 6.10
3.60 1.80 6.22
3.70 1.80 6.34
3.80 1.80 6.46
3.90 1.80 6.58
4.00 1.80 6.69

-1.00 1.90 2.28
-0.90 1.90 2.14
-0.80 1.90 2.03
-0.70 1.90 1.93
-0.60 1.90 1.83
-0.50 1.90 1.71
-0.40 1.90 1.57
-0.30 1.90 1.41
-0.20 1.90 1.17
-0.10 1.90 0.79
0.00 1.90 0.24
0.10 1.90 0.97
0.20 1.90 1.61
0.30 1.90 1.58
0.40 1.90 1.76
0.50 1.90 1.97
0.60 1.90 2.16
0.70 1.90 2.35
0.80 1.90 2.53
0.90 1.90 2.70
1.00 1.90 2.86
1.10 1.90 3.03
1.20 1.90 3.18
1.30 1.90 3.33
1.40 1.90 3.48
1.50 1.90 3.63
1.60 1.90 3.78
1.70 1.90 3.92
1.80 1.90 4.06
1.90 1.90 4.20
2.00 1.90 4.34
2.10 1.90 4.47
2.20 1.90 4.61
2.30 1.90 4.74
2.40 1.90 4.87
2.50 1.90 5.00
2.60 1.90 5.13
2.70 1.90 5.26
2.80 1.90 5.38
2.90 1.90 5.51
3.00 1.90 5.64
3.10 1.90 5.76
3.20 1.90 5.88
3.30 1.90 6.01
3.40 1.90 6.13
3.50 1.90 6.25
3.60 1.90 6.37
3.70 1.90 6.49
3.80 1.90 6.61
3.90 1.90 6.73
4.00 1.90 6.85

-1.00 2.00 2.37
-0.90 2.00 2.25
-0.80 2.00 2.15
-0.70 2.00 2.06
-0.60 2.00 1.96
-0.50 2.00 1.85
-0.40 2.00 1.71
-0.30 2.00 1.55
-0.20 2.00 1.32
-0.10 2.00 0.92
0.00 2.00 0.24
0.10 2.00 1.34
0.20 2.00 1.97
0.30 2.00 1.67
0.40 2.00 1.87
0.50 2.00 2.08
0.60 2.00 2.28
0.70 2.00 2.47
0.80 2.00 2.65
0.90 2.00 2.82
1.00 2.00 2.99
1.10 2.00 3.15
1.20 2.00 3.31
1.30 2.00 3.47
1.40 2.00 3.62
1.50 2.00 3.77
1.60 2.00 3.91
1.70 2.00 4.05
1.80 2.00 4.20
1.90 2.00 4.34
2.00 2.00 4.47
2.10 2.00 4.61
2.20 2.00 4.75
2.30 2.00 4.88
2.40 2.00 5.01
2.50 2.00 5.14
2.60 2.00 5.27
2.70 2.00 5.40
2.80 2.00 5.53
2.90 2.00 5.66
3.00 2.00 5.78
3.10 2.00 5.91
3.20 2.00 6.03
3.30 2.00 6.15
3.40 2.00 6.28
3.50 2.00 6.40
3.60 2.00 6.52
3.70 2.00 6.64
3.80 2.00 6.76
3.90 2.00 6.88
4.00 2.00 7.00

-1.00 2.10 2.47
-0.90 2.10 2.35
-0.80 2.10 2.27
-0.70 2.10 2.19
-0.60 2.10 2.10
-0.50 2.10 1.99
-0.40 2.10 1.86
-0.30 2.10 1.69
-0.20 2.10 1.46
-0.10 2.10 1.06
0.00 2.10 0.25
0.10 2.10 1.88
0.20 2.10 1.81
0.30 2.10 1.86
0.40 2.10 1.99
0.50 2.10 2.20
0.60 2.10 2.40
0.70 2.10 2.59
0.80 2.10 2.77
0.90 2.10 2.95
1.00 2.10 3.12
1.10 2.10 3.28
1.20 2.10 3.44
1.30 2.10 3.59
1.40 2.10 3.75
1.50 2.10 3.90
1.60 2.10 4.04
1.70 2.10 4.19
1.80 2.10 4.33
1.90 2.10 4.47
2.00 2.10 4.61
2.10 2.10 4.75
2.20 2.10 4.88
2.30 2.10 5.02
2.40 2.10 5.15
2.50 2.10 5.28
2.60 2.10 5.41
2.70 2.10 5.54
2.80 2.10 5.67
2.90 2.10 5.80
3.00 2.10 5.92
3.10 2.10 6.05
3.20 2.10 6.17
3.30 2.10 6.30
3.40 2.10 6.42
3.50 2.10 6.54
3.60 2.10 6.66
3.70 2.10 6.79
3.80 2.10 6.91
3.90 2.10 7.02
4.00 2.10 7.14

-1.00 2.20 2.57
-0.90 2.20 2.46
-0.80 2.20 2.39
-0.70 2.20 2.32
-0.60 2.20 2.24
-0.50 2.20 2.13
-0.40 2.20 2.00
-0.30 2.20 2.13
-0.20 2.20 2.37
-0.10 2.20 1.21
0.00 2.20 0.26
0.10 2.20 1.70
0.20 2.20 1.78
0.30 2.20 1.88
0.40 2.20 2.10
0.50 2.20 2.32
0.60 2.20 2.52
0.70 2.20 2.71
0.80 2.20 2.89
0.90 2.20 3.07
1.00 2.20 3.24
1.10 2.20 3.41
1.20 2.20 3.57
1.30 2.20 3.72
1.40 2.20 3.88
1.50 2.20 4.03
1.60 2.20 4.18
1.70 2.20 4.32
1.80 2.20 4.46
1.90 2.20 4.61
2.00 2.20 4.75
2.10 2.20 4.88
2.20 2.20 5.02
2.30 2.20 5.16
2.40 2.20 5.29
2.50 2.20 5.42
2.60 2.20 5.55
2.70 2.20 5.68
2.80 2.20 5.81
2.90 2.20 5.94
3.00 2.20 6.07
3.10 2.20 6.19
3.20 2.20 6.32
3.30 2.20 6.44
3.40 2.20 6.56
3.50 2.20 6.69
3.60 2.20 6.81
3.70 2.20 6.93
3.80 2.20 7.05
3.90 2.20 7.17
4.00 2.20 7.29

-1.00 2.30 2.67
-0.90 2.30 2.58
-0.80 2.30 2.52
-0.70 2.30 2.46
-0.60 2.30 2.38
-0.50 2.30 2.27
-0.40 2.30 2.14
-0.30 2.30 2.06
-0.20 2.30 1.95
-0.10 2.30 1.83
0.00 2.30 0.26
0.10 2.30 1.60
0.20 2.30 1.83
0.30 2.30 1.99
0.40 2.30 2.21
0.50 2.30 2.43
0.60 2.30 2.64
0.70 2.30 2.83
0.80 2.30 3.02
0.90 2.30 3.19
1.00 2.30 3.36
1.10 2.30 3.53
1.20 2.30 3.69
1.30 2.30 3.85
1.40 2.30 4.01
1.50 2.30 4.16
1.60 2.30 4.31
1.70 2.30 4.45
1.80 2.30 4.60
1.90 2.30 4.74
2.00 2.30 4.88
2.10 2.30 5.02
2.20 2.30 5.16
2.30 2.30 5.29
2.40 2.30 5.43
2.50 2.30 5.56
2.60 2.30 5.69
2.70 2.30 5.82
2.80 2.30 5.95
2.90 2.30 6.08
3.00 2.30 6.21
3.10 2.30 6.33
3.20 2.30 6.46
3.30 2.30 6.58
3.40 2.30 6.71
3.50 2.30 6.83
3.60 2.30 6.95
3.70 2.30 7.07
3.80 2.30 7.19
3.90 2.30 7.31
4.00 2.30 7.43

-1.00 2.40 2.77
-0.90 2.40 2.69
-0.80 2.40 2.65
-0.70 2.40 2.60
-0.60 2.40 2.52
-0.50 2.40 2.41
-0.40 2.40 2.27
-0.30 2.40 2.12
-0.20 2.40 2.02
-0.10 2.40 1.74
0.00 2.40 0.27
0.10 2.40 1.81
0.20 2.40 1.90
0.30 2.40 2.10
0.40 2.40 2.33
0.50 2.40 2.55
0.60 2.40 2.75
0.70 2.40 2.95
0.80 2.40 3.14
0.90 2.40 3.31
1.00 2.40 3.49
1.10 2.40 3.65
1.20 2.40 3.82
1.30 2.40 3.98
1.40 2.40 4.13
1.50 2.40 4.28
1.60 2.40 4.43
1.70 2.40 4.58
1.80 2.40 4.73
1.90 2.40 4.87
2.00 2.40 5.01
2.10 2.40 5.15
2.20 2.40 5.29
2.30 2.40 5.43
2.40 2.40 5.56
2.50 2.40 5.69
2.60 2.40 5.83
2.70 2.40 5.96
2.80 2.40 6.09
2.90 2.40 6.22
3.00 2.40 6.34
3.10 2.40 6.47
3.20 2.40 6.60
3.30 2.40 6.72
3.40 2.40 6.85
3.50 2.40 6.97
3.60 2.40 7.09
3.70 2.40 7.21
3.80 2.40 7.34
3.90 2.40 7.46
4.00 2.40 7.58

-1.00 2.50 2.87
-0.90 2.50 2.81
-0.80 2.50 2.79
-0.70 2.50 2.75
-0.60 2.50 2.67
-0.50 2.50 2.53
-0.40 2.50 2.45
-0.30 2.50 2.66
-0.20 2.50 2.04
-0.10 2.50 1.77
0.00 2.50 0.28
0.10 2.50 1.77
0.20 2.50 1.99
0.30 2.50 2.21
0.40 2.50 2.44
0.50 2.50 2.66
0.60 2.50 2.87
0.70 2.50 3.07
0.80 2.50 3.26
0.90 2.50 3.44
1.00 2.50 3.61
1.10 2.50 3.78
1.20 2.50 3.94
1.30 2.50 4.10
1.40 2.50 4.26
1.50 2.50 4.41
1.60 2.50 4.56
1.70 2.50 4.71
1.80 2.50 4.86
1.90 2.50 5.00
2.00 2.50 5.14
2.10 2.50 5.28
2.20 2.50 5.42
2.30 2.50 5.56
2.40 2.50 5.69
2.50 2.50 5.83
2.60 2.50 5.96
2.70 2.50 6.09
2.80 2.50 6.22
2.90 2.50 6.35
3.00 2.50 6.48
3.10 2.50 6.61
3.20 2.50 6.73
3.30 2.50 6.86
3.40 2.50 6.99
3.50 2.50 7.11
3.60 2.50 7.23
3.70 2.50 7.35
3.80 2.50 7.48
3.90 2.50 7.60
4.00 2.50 7.72

-1.00 2.60 2.97
-0.90 2.60 2.93
-0.80 2.60 2.93
-0.70 2.60 2.89
-0.60 2.60 2.80
-0.50 2.60 2.65
-0.40 2.60 2.51
-0.30 2.60 2.37
-0.20 2.60 2.38
-0.10 2.60 1.90
0.00 2.60 0.28
0.10 2.60 1.87
0.20 2.60 2.09
0.30 2.60 2.32
0.40 2.60 2.55
0.50 2.60 2.78
0.60 2.60 2.99
0.70 2.60 3.19
0.80 2.60 3.38
0.90 2.60 3.56
1.00 2.60 3.73
1.10 2.60 3.90
1.20 2.60 4.07
1.30 2.60 4.23
1.40 2.60 4.38
1.50 2.60 4.54
1.60 2.60 4.69
1.70 2.60 4.84
1.80 2.60 4.99
1.90 2.60 5.13
2.00 2.60 5.27
2.10 2.60 5.41
2.20 2.60 5.55
2.30 2.60 5.69
2.40 2.60 5.83
2.50 2.60 5.96
2.60 2.60 6.09
2.70 2.60 6.23
2.80 2.60 6.36
2.90 2.60 6.49
3.00 2.60 6.62
3.10 2.60 6.74
3.20 2.60 6.87
3.30 2.60 7.00
3.40 2.60 7.12
3.50 2.60 7.25
3.60 2.60 7.37
3.70 2.60 7.49
3.80 2.60 7.62
3.90 2.60 7.74
4.00 2.60 7.86

-1.00 2.70 3.07
-0.90 2.70 3.06
-0.80 2.70 3.08
-0.70 2.70 3.04
-0.60 2.70 2.92
-0.50 2.70 2.76
-0.40 2.70 2.62
-0.30 2.70 2.46
-0.20 2.70 2.31
-0.10 2.70 1.91
0.00 2.70 0.29
0.10 2.70 1.99
0.20 2.70 2.19
0.30 2.70 2.43
0.40 2.70 2.67
0.50 2.70 2.89
0.60 2.70 3.10
0.70 2.70 3.30
0.80 2.70 3.49
0.90 2.70 3.68
1.00 2.70 3.85
1.10 2.70 4.02
1.20 2.70 4.19
1.30 2.70 4.35
1.40 2.70 4.51
1.50 2.70 4.66
1.60 2.70 4.82
1.70 2.70 4.97
1.80 2.70 5.11
1.90 2.70 5.26
2.00 2.70 5.40
2.10 2.70 5.54
2.20 2.70 5.68
2.30 2.70 5.82
2.40 2.70 5.96
2.50 2.70 6.09
2.60 2.70 6.23
2.70 2.70 6.36
2.80 2.70 6.49
2.90 2.70 6.62
3.00 2.70 6.75
3.10 2.70 6.88
3.20 2.70 7.01
3.30 2.70 7.13
3.40 2.70 7.26
3.50 2.70 7.38
3.60 2.70 7.51
3.70 2.70 7.63
3.80 2.70 7.75
3.90 2.70 7.87
4.00 2.70 8.00

-1.00 2.80 3.17
-0.90 2.80 3.19
-0.80 2.80 3.22
-0.70 2.80 3.18
-0.60 2.80 3.07
-0.50 2.80 2.88
-0.40 2.80 2.73
-0.30 2.80 2.56
-0.20 2.80 2.37
-0.10 2.80 2.02
0.00 2.80 0.30
0.10 2.80 2.14
0.20 2.80 2.29
0.30 2.80 2.54
0.40 2.80 2.78
0.50 2.80 3.01
0.60 2.80 3.22
0.70 2.80 3.42
0.80 2.80 3.61
0.90 2.80 3.79
1.00 2.80 3.97
1.10 2.80 4.14
1.20 2.80 4.31
1.30 2.80 4.47
1.40 2.80 4.63
1.50 2.80 4.79
1.60 2.80 4.94
1.70 2.80 5.09
1.80 2.80 5.24
1.90 2.80 5.38
2.00 2.80 5.53
2.10 2.80 5.67
2.20 2.80 5.81
2.30 2.80 5.95
2.40 2.80 6.09
2.50 2.80 6.22
2.60 2.80 6.36
2.70 2.80 6.49
2.80 2.80 6.62
2.90 2.80 6.75
3.00 2.80 6.88
3.10 2.80 7.01
3.20 2.80 7.14
3.30 2.80 7.27
3.40 2.80 7.39
3.50 2.80 7.52
3.60 2.80 7.64
3.70 2.80 7.77
3.80 2.80 7.89
3.90 2.80 8.01
4.00 2.80 8.13

-1.00 2.90 3.28
-0.90 2.90 3.33
-0.80 2.90 3.37
-0.70 2.90 3.36
-0.60 2.90 3.19
-0.50 2.90 2.99
-0.40 2.90 2.84
-0.30 2.90 2.67
-0.20 2.90 2.47
-0.10 2.90 2.16
0.00 2.90 0.30
0.10 2.90 2.32
0.20 2.90 2.40
0.30 2.90 2.65
0.40 2.90 2.89
0.50 2.90 3.12
0.60 2.90 3.34
0.70 2.90 3.54
0.80 2.90 3.73
0.90 2.90 3.91
1.00 2.90 4.09
1.10 2.90 4.26
1.20 2.90 4.43
1.30 2.90 4.59
1.40 2.90 4.75
1.50 2.90 4.91
1.60 2.90 5.06
1.70 2.90 5.22
1.80 2.90 5.36
1.90 2.90 5.51
2.00 2.90 5.66
2.10 2.90 5.80
2.20 2.90 5.94
2.30 2.90 6.08
2.40 2.90 6.22
2.50 2.90 6.35
2.60 2.90 6.49
2.70 2.90 6.62
2.80 2.90 6.75
2.90 2.90 6.89
3.00 2.90 7.02
3.10 2.90 7.14
3.20 2.90 7.27
3.30 2.90 7.40
3.40 2.90 7.53
3.50 2.90 7.65
3.60 2.90 7.78
3.70 2.90 7.90
3.80 2.90 8.02
3.90 2.90 8.15
4.00 2.90 8.27

-1.00 3.00 3.38
-0.90 3.00 3.47
-0.80 3.00 3.52
-0.70 3.00 3.43
-0.60 3.00 3.26
-0.50 3.00 3.11
-0.40 3.00 2.95
-0.30 3.00 2.78
-0.20 3.00 2.57
-0.10 3.00 2.42
0.00 3.00 0.31
0.10 3.00 2.61
0.20 3.00 2.50
0.30 3.00 2.76
0.40 3.00 3.01
0.50 3.00 3.24
0.60 3.00 3.45
0.70 3.00 3.65
0.80 3.00 3.85
0.90 3.00 4.03
1.00 3.00 4.21
1.10 3.00 4.38
1.20 3.00 4.55
1.30 3.00 4.72
1.40 3.00 4.88
1.50 3.00 5.03
1.60 3.00 5.19
1.70 3.00 5.34
1.80 3.00 5.49
1.90 3.00 5.64
2.00 3.00 5.78
2.10 3.00 5.92
2.20 3.00 6.07
2.30 3.00 6.21
2.40 3.00 6.34
2.50 3.00 6.48
2.60 3.00 6.62
2.70 3.00 6.75
2.80 3.00 6.88
2.90 3.00 7.02
3.00 3.00 7.15
3.10 3.00 7.28
3.20 3.00 7.40
3.30 3.00 7.53
3.40 3.00 7.66
3.50 3.00 7.78
3.60 3.00 7.91
3.70 3.00 8.03
3.80 3.00 8.16
3.90 3.00 8.28
4.00 3.00 8.40

-1.00 3.10 3.48
-0.90 3.10 3.61
-0.80 3.10 3.65
-0.70 3.10 3.57
-0.60 3.10 3.37
-0.50 3.10 3.22
-0.40 3.10 3.06
-0.30 3.10 2.89
-0.20 3.10 2.67
-0.10 3.10 2.52
0.00 3.10 0.31
0.10 3.10 2.76
0.20 3.10 2.61
0.30 3.10 2.87
0.40 3.10 3.12
0.50 3.10 3.35
0.60 3.10 3.56
0.70 3.10 3.77
0.80 3.10 3.96
0.90 3.10 4.15
1.00 3.10 4.33
1.10 3.10 4.50
1.20 3.10 4.67
1.30 3.10 4.84
1.40 3.10 5.00
1.50 3.10 5.16
1.60 3.10 5.31
1.70 3.10 5.46
1.80 3.10 5.61
1.90 3.10 5.76
2.00 3.10 5.91
2.10 3.10 6.05
2.20 3.10 6.19
2.30 3.10 6.33
2.40 3.10 6.47
2.50 3.10 6.61
2.60 3.10 6.74
2.70 3.10 6.88
2.80 3.10 7.01
2.90 3.10 7.14
3.00 3.10 7.28
3.10 3.10 7.41
3.20 3.10 7.54
3.30 3.10 7.66
3.40 3.10 7.79
3.50 3.10 7.92
3.60 3.10 8.04
3.70 3.10 8.17
3.80 3.10 8.29
3.90 3.10 8.41
4.00 3.10 8.54

-1.00 3.20 3.58
-0.90 3.20 3.76
-0.80 3.20 3.77
-0.70 3.20 3.78
-0.60 3.20 3.48
-0.50 3.20 3.33
-0.40 3.20 3.17
-0.30 3.20 2.99
-0.20 3.20 2.77
-0.10 3.20 2.51
0.00 3.20 0.32
0.10 3.20 2.65
0.20 3.20 2.71
0.30 3.20 2.98
0.40 3.20 3.23
0.50 3.20 3.46
0.60 3.20 3.68
0.70 3.20 3.88
0.80 3.20 4.08
0.90 3.20 4.27
1.00 3.20 4.45
1.10 3.20 4.62
1.20 3.20 4.79
1.30 3.20 4.96
1.40 3.20 5.12
1.50 3.20 5.28
1.60 3.20 5.43
1.70 3.20 5.59
1.80 3.20 5.74
1.90 3.20 5.88
2.00 3.20 6.03
2.10 3.20 6.17
2.20 3.20 6.32
2.30 3.20 6.46
2.40 3.20 6.60
2.50 3.20 6.73
2.60 3.20 6.87
2.70 3.20 7.01
2.80 3.20 7.14
2.90 3.20 7.27
3.00 3.20 7.40
3.10 3.20 7.54
3.20 3.20 7.66
3.30 3.20 7.79
3.40 3.20 7.92
3.50 3.20 8.05
3.60 3.20 8.17
3.70 3.20 8.30
3.80 3.20 8.42
3.90 3.20 8.55
4.00 3.20 8.67

-1.00 3.30 3.68
-0.90 3.30 3.91
-0.80 3.30 3.91
-0.70 3.30 3.86
-0.60 3.30 3.59
-0.50 3.30 3.44
-0.40 3.30 3.28
-0.30 3.30 3.10
-0.20 3.30 2.88
-0.10 3.30 2.58
0.00 3.30 0.32
0.10 3.30 2.67
0.20 3.30 2.82
0.30 3.30 3.09
0.40 3.30 3.34
0.50 3.30 3.57
0.60 3.30 3.79
0.70 3.30 4.00
0.80 3.30 4.19
0.90 3.30 4.38
1.00 3.30 4.56
1.10 3.30 4.74
1.20 3.30 4.91
1.30 3.30 5.07
1.40 3.30 5.24
1.50 3.30 5.40
1.60 3.30 5.55
1.70 3.30 5.71
1.80 3.30 5.86
1.90 3.30 6.01
2.00 3.30 6.15
2.10 3.30 6.30
2.20 3.30 6.44
2.30 3.30 6.58
2.40 3.30 6.72
2.50 3.30 6.86
2.60 3.30 7.00
2.70 3.30 7.13
2.80 3.30 7.27
2.90 3.30 7.40
3.00 3.30 7.53
3.10 3.30 7.66
3.20 3.30 7.79
3.30 3.30 7.92
3.40 3.30 8.05
3.50 3.30 8.18
3.60 3.30 8.30
3.70 3.30 8.43
3.80 3.30 8.55
3.90 3.30 8.68
4.00 3.30 8.80

-1.00 3.40 3.78
-0.90 3.40 4.06
-0.80 3.40 4.02
-0.70 3.40 3.89
-0.60 3.40 3.70
-0.50 3.40 3.55
-0.40 3.40 3.39
-0.30 3.40 3.21
-0.20 3.40 2.98
-0.10 3.40 2.67
0.00 3.40 0.33
0.10 3.40 2.73
0.20 3.40 2.93
0.30 3.40 3.20
0.40 3.40 3.45
0.50 3.40 3.69
0.60 3.40 3.91
0.70 3.40 4.11
0.80 3.40 4.31
0.90 3.40 4.50
1.00 3.40 4.68
1.10 3.40 4.85
1.20 3.40 5.03
1.30 3.40 5.19
1.40 3.40 5.36
1.50 3.40 5.52
1.60 3.40 5.67
1.70 3.40 5.83
1.80 3.40 5.98
1.90 3.40 6.13
2.00 3.40 6.28
2.10 3.40 6.42
2.20 3.40 6.56
2.30 3.40 6.71
2.40 3.40 6.85
2.50 3.40 6.99
2.60 3.40 7.12
2.70 3.40 7.26
2.80 3.40 7.39
2.90 3.40 7.53
3.00 3.40 7.66
3.10 3.40 7.79
3.20 3.40 7.92
3.30 3.40 8.05
3.40 3.40 8.18
3.50 3.40 8.31
3.60 3.40 8.43
3.70 3.40 8.56
3.80 3.40 8.68
3.90 3.40 8.81
4.00 3.40 8.93

-1.00 3.50 3.88
-0.90 3.50 4.19
-0.80 3.50 4.14
-0.70 3.50 3.97
-0.60 3.50 3.80
-0.50 3.50 3.66
-0.40 3.50 3.50
-0.30 3.50 3.31
-0.20 3.50 3.09
-0.10 3.50 2.77
0.00 3.50 0.33
0.10 3.50 2.81
0.20 3.50 3.03
0.30 3.50 3.31
0.40 3.50 3.56
0.50 3.50 3.80
0.60 3.50 4.02
0.70 3.50 4.23
0.80 3.50 4.42
0.90 3.50 4.61
1.00 3.50 4.79
1.10 3.50 4.97
1.20 3.50 5.14
1.30 3.50 5.31
1.40 3.50 5.47
1.50 3.50 5.64
1.60 3.50 5.79
1.70 3.50 5.95
1.80 3.50 6.10
1.90 3.50 6.25
2.00 3.50 6.40
2.10 3.50 6.54
2.20 3.50 6.69
2.30 3.50 6.83
2.40 3.50 6.97
2.50 3.50 7.11
2.60 3.50 7.25
2.70 3.50 7.38
2.80 3.50 7.52
2.90 3.50 7.65
3.00 3.50 7.78
3.10 3.50 7.92
3.20 3.50 8.05
3.30 3.50 8.18
3.40 3.50 8.31
3.50 3.50 8.43
3.60 3.50 8.56
3.70 3.50 8.69
3.80 3.50 8.81
3.90 3.50 8.93
4.00 3.50 9.06

-1.00 3.60 3.98
-0.90 3.60 4.32
-0.80 3.60 4.27
-0.70 3.60 4.07
-0.60 3.60 3.91
-0.50 3.60 3.76
-0.40 3.60 3.60
-0.30 3.60 3.42
-0.20 3.60 3.19
-0.10 3.60 2.87
0.00 3.60 0.34
0.10 3.60 2.89
0.20 3.60 3.14
0.30 3.60 3.42
0.40 3.60 3.67
0.50 3.60 3.91
0.60 3.60 4.13
0.70 3.60 4.34
0.80 3.60 4.54
0.90 3.60 4.73
1.00 3.60 4.91
1.10 3.60 5.09
1.20 3.60 5.26
1.30 3.60 5.43
1.40 3.60 5.59
1.50 3.60 5.75
1.60 3.60 5.91
1.70 3.60 6.07
1.80 3.60 6.22
1.90 3.60 6.37
2.00 3.60 6.52
2.10 3.60 6.66
2.20 3.60 6.81
2.30 3.60 6.95
2.40 3.60 7.09
2.50 3.60 7.23
2.60 3.60 7.37
2.70 3.60 7.51
2.80 3.60 7.64
2.90 3.60 7.78
3.00 3.60 7.91
3.10 3.60 8.04
3.20 3.60 8.17
3.30 3.60 8.30
3.40 3.60 8.43
3.50 3.60 8.56
3.60 3.60 8.69
3.70 3.60 8.81
3.80 3.60 8.94
3.90 3.60 9.06
4.00 3.60 9.19

-1.00 3.70 4.08
-0.90 3.70 4.44
-0.80 3.70 4.41
-0.70 3.70 4.18
-0.60 3.70 4.02
-0.50 3.70 3.87
-0.40 3.70 3.71
-0.30 3.70 3.53
-0.20 3.70 3.30
-0.10 3.70 2.97
0.00 3.70 0.34
0.10 3.70 2.98
0.20 3.70 3.25
0.30 3.70 3.53
0.40 3.70 3.78
0.50 3.70 4.02
0.60 3.70 4.24
0.70 3.70 4.45
0.80 3.70 4.65
0.90 3.70 4.84
1.00 3.70 5.02
1.10 3.70 5.20
1.20 3.70 5.38
1.30 3.70 5.54
1.40 3.70 5.71
1.50 3.70 5.87
1.60 3.70 6.03
1.70 3.70 6.19
1.80 3.70 6.34
1.90 3.70 6.49
2.00 3.70 6.64
2.10 3.70 6.79
2.20 3.70 6.93
2.30 3.70 7.07
2.40 3.70 7.21
2.50 3.70 7.35
2.60 3.70 7.49
2.70 3.70 7.63
2.80 3.70 7.77
2.90 3.70 7.90
3.00 3.70 8.03
3.10 3.70 8.17
3.20 3.70 8.30
3.30 3.70 8.43
3.40 3.70 8.56
3.50 3.70 8.69
3.60 3.70 8.81
3.70 3.70 8.94
3.80 3.70 9.07
3.90 3.70 9.19
4.00 3.70 9.31

-1.00 3.80 4.18
-0.90 3.80 4.56
-0.80 3.80 4.59
-0.70 3.80 4.28
-0.60 3.80 4.13
-0.50 3.80 3.98
-0.40 3.80 3.82
-0.30 3.80 3.63
-0.20 3.80 3.40
-0.10 3.80 3.07
0.00 3.80 0.35
0.10 3.80 3.07
0.20 3.80 3.35
0.30 3.80 3.64
0.40 3.80 3.89
0.50 3.80 4.13
0.60 3.80 4.35
0.70 3.80 4.56
0.80 3.80 4.76
0.90 3.80 4.95
1.00 3.80 5.14
1.10 3.80 5.32
1.20 3.80 5.49
1.30 3.80 5.66
1.40 3.80 5.83
1.50 3.80 5.99
1.60 3.80 6.15
1.70 3.80 6.30
1.80 3.80 6.46
1.90 3.80 6.61
2.00 3.80 6.76
2.10 3.80 6.91
2.20 3.80 7.05
2.30 3.80 7.19
2.40 3.80 7.34
2.50 3.80 7.48
2.60 3.80 7.62
2.70 3.80 7.75
2.80 3.80 7.89
2.90 3.80 8.02
3.00 3.80 8.16
3.10 3.80 8.29
3.20 3.80 8.42
3.30 3.80 8.55
3.40 3.80 8.68
3.50 3.80 8.81
3.60 3.80 8.94
3.70 3.80 9.07
3.80 3.80 9.19
3.90 3.80 9.32
4.00 3.80 9.44

-1.00 3.90 4.28
-0.90 3.90 4.68
-0.80 3.90 5.15
-0.70 3.90 4.39
-0.60 3.90 4.23
-0.50 3.90 4.08
-0.40 3.90 3.92
-0.30 3.90 3.74
-0.20 3.90 3.51
-0.10 3.90 3.18
0.00 3.90 0.35
0.10 3.90 3.17
0.20 3.90 3.46
0.30 3.90 3.74
0.40 3.90 4.00
0.50 3.90 4.24
0.60 3.90 4.47
0.70 3.90 4.68
0.80 3.90 4.88
0.90 3.90 5.07
1.00 3.90 5.25
1.10 3.90 5.43
1.20 3.90 5.61
1.30 3.90 5.78
1.40 3.90 5.94
1.50 3.90 6.11
1.60 3.90 6.26
1.70 3.90 6.42
1.80 3.90 6.58
1.90 3.90 6.73
2.00 3.90 6.88
2.10 3.90 7.02
2.20 3.90 7.17
2.30 3.90 7.31
2.40 3.90 7.46
2.50 3.90 7.60
2.60 3.90 7.74
2.70 3.90 7.87
2.80 3.90 8.01
2.90 3.90 8.15
3.00 3.90 8.28
3.10 3.90 8.41
3.20 3.90 8.55
3.30 3.90 8.68
3.40 3.90 8.81
3.50 3.90 8.93
3.60 3.90 9.06
3.70 3.90 9.19
3.80 3.90 9.32
3.90 3.90 9.44
4.00 3.90 9.57

-1.00 4.00 4.38
-0.90 4.00 4.80
-0.80 4.00 4.82
-0.70 4.00 4.49
-0.60 4.00 4.34
-0.50 4.00 4.19
-0.40 4.00 4.03
-0.30 4.00 3.84
-0.20 4.00 3.61
-0.10 4.00 3.28
0.00 4.00 0.36
0.10 4.00 3.26
0.20 4.00 3.57
0.30 4.00 3.85
0.40 4.00 4.11
0.50 4.00 4.35
0.60 4.00 4.58
0.70 4.00 4.79
0.80 4.00 4.99
0.90 4.00 5.18
1.00 4.00 5.37
1.10 4.00 5.55
1.20 4.00 5.72
1.30 4.00 5.89
1.40 4.00 6.06
1.50 4.00 6.22
1.60 4.00 6.38
1.70 4.00 6.54
1.80 4.00 6.69
1.90 4.00 6.85
2.00 4.00 7.00
2.10 4.00 7.14
2.20 4.00 7.29
2.30 4.00 7.43
2.40 4.00 7.58
2.50 4.00 7.72
2.60 4.00 7.86
2.70 4.00 8.00
2.80 4.00 8.13
2.90 4.00 8.27
3.00 4.00 8.40
3.10 4.00 8.54
3.20 4.00 8.67
3.30 4.00 8.80
3.40 4.00 8.93
3.50 4.00 9.06
3.60 4.00 9.19
3.70 4.00 9.31
3.80 4.00 9.44
3.90 4.00 9.57
4.00 4.00 9.69



==> Experiment8/data_exp8.txt <==
-1.00 -1.00 -14.82
-0.90 -1.00 -14.86
-0.80 -1.00 -14.80
-0.70 -1.00 -14.83
-0.60 -1.00 -14.84
-0.50 -1.00 -14.91
-0.40 -1.00 -14.92
-0.30 -1.00 -14.94
-0.20 -1.00 -14.95
-0.10 -1.00 -14.99
0.00 -1.00 -15.06
0.10 -1.00 -15.10
0.20 -1.00 -15.17
0.30 -1.00 -15.19
0.40 -1.00 -15.27
0.50 -1.00 -15.36
0.60 -1.00 -15.46
0.70 -1.00 -15.49
0.80 -1.00 -15.60
0.90 -1.00 -15.68
1.00 -1.00 -15.76
1.10 -1.00 -15.82
1.20 -1.00 -15.96
1.30 -1.00 -16.05
1.40 -1.00 -16.07
1.50 -1.00 -16.20
1.60 -1.00 -16.30
1.70 -1.00 -16.42
1.80 -1.00 -16.55
1.90 -1.00 -16.64
2.00 -1.00 -16.78
2.10 -1.00 -16.83
2.20 -1.00 -16.92
2.30 -1.00 -17.03
2.40 -1.00 -17.15
2.50 -1.00 -17.24
2.60 -1.00 -17.33
2.70 -1.00 -17.39
2.80 -1.00 -17.51
2.90 -1.00 -17.62
3.00 -1.00 -17.76
3.10 -1.00 -17.86
3.20 -1.00 -18.00
3.30 -1.00 -18.01
3.40 -1.00 -18.13
3.50 -1.00 -18.25
3.60 -1.00 -18.38
3.70 -1.00 -18.41
3.80 -1.00 -18.56
3.90 -1.00 -18.65
4.00 -1.00 -18.70

-1.00 -0.90 -14.83
-0.90 -0.90 -14.82
-0.80 -0.90 -14.79
-0.70 -0.90 -14.80
-0.60 -0.90 -14.79
-0.50 -0.90 -14.78
-0.40 -0.90 -14.80
-0.30 -0.90 -14.75
-0.20 -0.90 -14.77
-0.10 -0.90 -14.84
0.00 -0.90 -14.83
0.10 -0.90 -14.99
0.20 -0.90 -14.99
0.30 -0.90 -15.07
0.40 -0.90 -15.10
0.50 -0.90 -15.21
0.60 -0.90 -15.30
0.70 -0.90 -15.34
0.80 -0.90 -15.40
0.90 -0.90 -15.54
1.00 -0.90 -15.62
1.10 -0.90 -15.75
1.20 -0.90 -15.88
1.30 -0.90 -15.93
1.40 -0.90 -16.02
1.50 -0.90 -16.06
1.60 -0.90 -16.27
1.70 -0.90 -16.35
1.80 -0.90 -16.40
1.90 -0.90 -16.53
2.00 -0.90 -16.62
2.10 -0.90 -16.75
2.20 -0.90 -16.82
2.30 -0.90 -16.93
2.40 -0.90 -17.05
2.50 -0.90 -17.21
2.60 -0.90 -17.32
2.70 -0.90 -17.43
2.80 -0.90 -17.58
2.90 -0.90 -17.65
3.00 -0.90 -17.78
3.10 -0.90 -18.00
3.20 -0.90 -18.17
3.30 -0.90 -18.27
3.40 -0.90 -18.45
3.50 -0.90 -18.52
3.60 -0.90 -18.65
3.70 -0.90 -18.84
3.80 -0.90 -18.92
3.90 -0.90 -18.74
4.00 -0.90 -19.17

-1.00 -0.80 -14.81
-0.90 -0.80 -14.79
-0.80 -0.80 -14.75
-0.70 -0.80 -14.71
-0.60 -0.80 -14.74
-0.50 -0.80 -14.77
-0.40 -0.80 -14.71
-0.30 -0.80 -14.66
-0.20 -0.80 -14.74
-0.10 -0.80 -14.70
0.00 -0.80 -14.68
0.10 -0.80 -14.79
0.20 -0.80 -14.89
0.30 -0.80 -14.94
0.40 -0.80 -14.99
0.50 -0.80 -15.07
0.60 -0.80 -15.16
0.70 -0.80 -15.24
0.80 -0.80 -15.29
0.90 -0.80 -15.36
1.00 -0.80 -15.49
1.10 -0.80 -15.54
1.20 -0.80 -15.63
1.30 -0.80 -15.81
1.40 -0.80 -15.82
1.50 -0.80 -15.99
1.60 -0.80 -16.07
1.70 -0.80 -16.18
1.80 -0.80 -16.31
1.90 -0.80 -16.38
2.00 -0.80 -16.49
2.10 -0.80 -16.65
2.20 -0.80 -16.79
2.30 -0.80 -16.92
2.40 -0.80 -17.02
2.50 -0.80 -17.13
2.60 -0.80 -17.28
2.70 -0.80 -17.45
2.80 -0.80 -17.58
2.90 -0.80 -17.48
3.00 -0.80 -17.81
3.10 -0.80 -18.04
3.20 -0.80 -18.10
3.30 -0.80 -18.24
3.40 -0.80 -18.38
3.50 -0.80 -18.50
3.60 -0.80 -18.67
3.70 -0.80 -18.77
3.80 -0.80 -18.92
3.90 -0.80 -19.31
4.00 -0.80 -19.22

-1.00 -0.70 -14.80
-0.90 -0.70 -14.79
-0.80 -0.70 -14.69
-0.70 -0.70 -14.75
-0.60 -0.70 -14.72
-0.50 -0.70 -14.70
-0.40 -0.70 -14.64
-0.30 -0.70 -14.72
-0.20 -0.70 -14.68
-0.10 -0.70 -14.70
0.00 -0.70 -14.61
0.10 -0.70 -14.68
0.20 -0.70 -14.74
0.30 -0.70 -14.84
0.40 -0.70 -14.88
0.50 -0.70 -14.94
0.60 -0.70 -15.06
0.70 -0.70 -15.12
0.80 -0.70 -15.21
0.90 -0.70 -15.28
1.00 -0.70 -15.29
1.10 -0.70 -15.42
1.20 -0.70 -15.51
1.30 -0.70 -15.66
1.40 -0.70 -15.73
1.50 -0.70 -15.84
1.60 -0.70 -15.97
1.70 -0.70 -16.06
1.80 -0.70 -16.15
1.90 -0.70 -16.30
2.00 -0.70 -16.47
2.10 -0.70 -16.57
2.20 -0.70 -16.73
2.30 -0.70 -16.82
2.40 -0.70 -17.00
2.50 -0.70 -17.11
2.60 -0.70 -17.30
2.70 -0.70 -17.40
2.80 -0.70 -17.48
2.90 -0.70 -17.71
3.00 -0.70 -17.79
3.10 -0.70 -17.91
3.20 -0.70 -18.10
3.30 -0.70 -18.24
3.40 -0.70 -18.25
3.50 -0.70 -18.32
3.60 -0.70 -18.41
3.70 -0.70 -18.58
3.80 -0.70 -18.67
3.90 -0.70 -18.68
4.00 -0.70 -18.80

-1.00 -0.60 -14.85
-0.90 -0.60 -14.77
-0.80 -0.60 -14.74
-0.70 -0.60 -14.70
-0.60 -0.60 -14.73
-0.50 -0.60 -14.70
-0.40 -0.60 -14.67
-0.30 -0.60 -14.66
-0.20 -0.60 -14.61
-0.10 -0.60 -14.61
0.00 -0.60 -14.51
0.10 -0.60 -14.61
0.20 -0.60 -14.69
0.30 -0.60 -14.70
0.40 -0.60 -14.75
0.50 -0.60 -14.88
0.60 -0.60 -14.94
0.70 -0.60 -14.99
0.80 -0.60 -15.02
0.90 -0.60 -15.14
1.00 -0.60 -15.21
1.10 -0.60 -15.27
1.20 -0.60 -15.39
1.30 -0.60 -15.52
1.40 -0.60 -15.65
1.50 -0.60 -15.75
1.60 -0.60 -15.79
1.70 -0.60 -15.95
1.80 -0.60 -16.02
1.90 -0.60 -16.21
2.00 -0.60 -16.29
2.10 -0.60 -16.46
2.20 -0.60 -16.59
2.30 -0.60 -16.78
2.40 -0.60 -16.87
2.50 -0.60 -17.04
2.60 -0.60 -17.11
2.70 -0.60 -17.23
2.80 -0.60 -17.41
2.90 -0.60 -17.58
3.00 -0.60 -17.62
3.10 -0.60 -17.76
3.20 -0.60 -17.85
3.30 -0.60 -17.94
3.40 -0.60 -18.07
3.50 -0.60 -18.20
3.60 -0.60 -18.28
3.70 -0.60 -18.40
3.80 -0.60 -18.45
3.90 -0.60 -18.57
4.00 -0.60 -18.70

-1.00 -0.50 -14.91
-0.90 -0.50 -14.79
-0.80 -0.50 -14.74
-0.70 -0.50 -14.74
-0.60 -0.50 -14.70
-0.50 -0.50 -14.70
-0.40 -0.50 -14.61
-0.30 -0.50 -14.58
-0.20 -0.50 -14.57
-0.10 -0.50 -14.58
0.00 -0.50 -14.49
0.10 -0.50 -14.57
0.20 -0.50 -14.62
0.30 -0.50 -14.65
0.40 -0.50 -14.68
0.50 -0.50 -14.76
0.60 -0.50 -14.79
0.70 -0.50 -14.88
0.80 -0.50 -14.93
0.90 -0.50 -15.02
1.00 -0.50 -15.09
1.10 -0.50 -15.20
1.20 -0.50 -15.26
1.30 -0.50 -15.38
1.40 -0.50 -15.51
1.50 -0.50 -15.55
1.60 -0.50 -15.70
1.70 -0.50 -15.83
1.80 -0.50 -15.97
1.90 -0.50 -16.09
2.00 -0.50 -16.23
2.10 -0.50 -16.38
2.20 -0.50 -16.51
2.30 -0.50 -16.67
2.40 -0.50 -16.71
2.50 -0.50 -16.91
2.60 -0.50 -17.00
2.70 -0.50 -17.14
2.80 -0.50 -17.22
2.90 -0.50 -17.33
3.00 -0.50 -17.46
3.10 -0.50 -17.60
3.20 -0.50 -17.70
3.30 -0.50 -17.77
3.40 -0.50 -17.88
3.50 -0.50 -18.03
3.60 -0.50 -18.09
3.70 -0.50 -18.24
3.80 -0.50 -18.31
3.90 -0.50 -18.40
4.00 -0.50 -18.55

-1.00 -0.40 -14.90
-0.90 -0.40 -14.80
-0.80 -0.40 -14.68
-0.70 -0.40 -14.69
-0.60 -0.40 -14.64
-0.50 -0.40 -14.61
-0.40 -0.40 -14.56
-0.30 -0.40 -14.64
-0.20 -0.40 -14.54
-0.10 -0.40 -14.45
0.00 -0.40 -14.43
0.10 -0.40 -14.46
0.20 -0.40 -14.55
0.30 -0.40 -14.59
0.40 -0.40 -14.61
0.50 -0.40 -14.67
0.60 -0.40 -14.74
0.70 -0.40 -14.74
0.80 -0.40 -14.84
0.90 -0.40 -14.84
1.00 -0.40 -14.94
1.10 -0.40 -15.04
1.20 -0.40 -15.14
1.30 -0.40 -15.26
1.40 -0.40 -15.30
1.50 -0.40 -15.40
1.60 -0.40 -15.56
1.70 -0.40 -15.64
1.80 -0.40 -15.80
1.90 -0.40 -15.98
2.00 -0.40 -16.09
2.10 -0.40 -16.26
2.20 -0.40 -16.36
2.30 -0.40 -16.56
2.40 -0.40 -16.60
2.50 -0.40 -16.76
2.60 -0.40 -16.84
2.70 -0.40 -16.98
2.80 -0.40 -17.10
2.90 -0.40 -17.21
3.00 -0.40 -17.37
3.10 -0.40 -17.40
3.20 -0.40 -17.50
3.30 -0.40 -17.70
3.40 -0.40 -17.76
3.50 -0.40 -17.85
3.60 -0.40 -17.96
3.70 -0.40 -18.07
3.80 -0.40 -18.18
3.90 -0.40 -18.28
4.00 -0.40 -18.44

-1.00 -0.30 -14.95
-0.90 -0.30 -14.77
-0.80 -0.30 -14.66
-0.70 -0.30 -14.68
-0.60 -0.30 -14.66
-0.50 -0.30 -14.58
-0.40 -0.30 -14.63
-0.30 -0.30 -14.53
-0.20 -0.30 -14.55
-0.10 -0.30 -14.47
0.00 -0.30 -14.37
0.10 -0.30 -14.41
0.20 -0.30 -14.48
0.30 -0.30 -14.51
0.40 -0.30 -14.51
0.50 -0.30 -14.61
0.60 -0.30 -14.66
0.70 -0.30 -14.69
0.80 -0.30 -14.70
0.90 -0.30 -14.75
1.00 -0.30 -14.87
1.10 -0.30 -14.86
1.20 -0.30 -14.92
1.30 -0.30 -15.07
1.40 -0.30 -15.16
1.50 -0.30 -15.30
1.60 -0.30 -15.41
1.70 -0.30 -15.51
1.80 -0.30 -15.66
1.90 -0.30 -15.80
2.00 -0.30 -15.94
2.10 -0.30 -16.08
2.20 -0.30 -16.51
2.30 -0.30 -16.46
2.40 -0.30 -16.52
2.50 -0.30 -17.03
2.60 -0.30 -16.71
2.70 -0.30 -16.84
2.80 -0.30 -16.87
2.90 -0.30 -17.01
3.00 -0.30 -17.13
3.10 -0.30 -17.26
3.20 -0.30 -17.34
3.30 -0.30 -17.46
3.40 -0.30 -17.57
3.50 -0.30 -17.70
3.60 -0.30 -17.81
3.70 -0.30 -17.88
3.80 -0.30 -18.00
3.90 -0.30 -18.11
4.00 -0.30 -18.15

-1.00 -0.20 -14.97
-0.90 -0.20 -14.77
-0.80 -0.20 -14.71
-0.70 -0.20 -14.68
-0.60 -0.20 -14.62
-0.50 -0.20 -14.57
-0.40 -0.20 -14.54
-0.30 -0.20 -14.55
-0.20 -0.20 -14.48
-0.10 -0.20 -14.44
0.00 -0.20 -14.35
0.10 -0.20 -14.45
0.20 -0.20 -14.43
0.30 -0.20 -14.47
0.40 -0.20 -14.46
0.50 -0.20 -14.52
0.60 -0.20 -14.55
0.70 -0.20 -14.52
0.80 -0.20 -14.64
0.90 -0.20 -14.64
1.00 -0.20 -14.69
1.10 -0.20 -14.80
1.20 -0.20 -14.79
1.30 -0.20 -14.91
1.40 -0.20 -15.02
1.50 -0.20 -15.08
1.60 -0.20 -15.19
1.70 -0.20 -15.27
1.80 -0.20 -15.42
1.90 -0.20 -15.52
2.00 -0.20 -15.75
2.10 -0.20 -15.78
2.20 -0.20 -16.71
2.30 -0.20 -16.27
2.40 -0.20 -16.30
2.50 -0.20 -16.39
2.60 -0.20 -16.78
2.70 -0.20 -16.71
2.80 -0.20 -16.74
2.90 -0.20 -16.80
3.00 -0.20 -16.93
3.10 -0.20 -17.00
3.20 -0.20 -17.15
3.30 -0.20 -17.24
3.40 -0.20 -17.30
3.50 -0.20 -17.45
3.60 -0.20 -17.54
3.70 -0.20 -17.65
3.80 -0.20 -17.73
3.90 -0.20 -17.91
4.00 -0.20 -17.96

-1.00 -0.10 -15.00
-0.90 -0.10 -14.82
-0.80 -0.10 -14.71
-0.70 -0.10 -14.65
-0.60 -0.10 -14.61
-0.50 -0.10 -14.58
-0.40 -0.10 -14.45
-0.30 -0.10 -14.47
-0.20 -0.10 -14.41
-0.10 -0.10 -14.39
0.00 -0.10 -14.32
0.10 -0.10 -14.38
0.20 -0.10 -14.42
0.30 -0.10 -14.41
0.40 -0.10 -14.48
0.50 -0.10 -14.48
0.60 -0.10 -14.48
0.70 -0.10 -14.53
0.80 -0.10 -14.55
0.90 -0.10 -14.57
1.00 -0.10 -14.59
1.10 -0.10 -14.64
1.20 -0.10 -14.70
1.30 -0.10 -14.71
1.40 -0.10 -14.76
1.50 -0.10 -14.81
1.60 -0.10 -14.89
1.70 -0.10 -14.98
1.80 -0.10 -15.09
1.90 -0.10 -15.14
2.00 -0.10 -15.28
2.10 -0.10 -15.42
2.20 -0.10 -15.59
2.30 -0.10 -16.23
2.40 -0.10 -16.08
2.50 -0.10 -16.13
2.60 -0.10 -16.20
2.70 -0.10 -16.28
2.80 -0.10 -16.39
2.90 -0.10 -16.50
3.00 -0.10 -16.78
3.10 -0.10 -16.91
3.20 -0.10 -16.86
3.30 -0.10 -16.90
3.40 -0.10 -17.00
3.50 -0.10 -17.17
3.60 -0.10 -17.24
3.70 -0.10 -17.36
3.80 -0.10 -17.43
3.90 -0.10 -17.53
4.00 -0.10 -17.61

-1.00 0.00 -15.06
-0.90 0.00 -14.83
-0.80 0.00 -14.68
-0.70 0.00 -14.61
-0.60 0.00 -14.51
-0.50 0.00 -14.49
-0.40 0.00 -14.43
-0.30 0.00 -14.37
-0.20 0.00 -14.35
-0.10 0.00 -14.32
0.00 0.00 -14.64
0.10 0.00 -14.34
0.20 0.00 -14.36
0.30 0.00 -14.33
0.40 0.00 -14.37
0.50 0.00 -14.35
0.60 0.00 -14.42
0.70 0.00 -14.43
0.80 0.00 -14.42
0.90 0.00 -14.45
1.00 0.00 -14.47
1.10 0.00 -14.48
1.20 0.00 -14.46
1.30 0.00 -14.49
1.40 0.00 -14.49
1.50 0.00 -14.51
1.60 0.00 -14.46
1.70 0.00 -14.51
1.80 0.00 -14.49
1.90 0.00 -14.54
2.00 0.00 -14.53
2.10 0.00 -14.56
2.20 0.00 -14.54
2.30 0.00 -14.53
2.40 0.00 -14.61
2.50 0.00 -14.55
2.60 0.00 -14.51
2.70 0.00 -14.56
2.80 0.00 -14.65
2.90 0.00 -14.62
3.00 0.00 -14.62
3.10 0.00 -14.62
3.20 0.00 -14.48
3.30 0.00 -14.57
3.40 0.00 -14.63
3.50 0.00 -14.65
3.60 0.00 -14.65
3.70 0.00 -14.59
3.80 0.00 -14.62
3.90 0.00 -14.61
4.00 0.00 -14.64

-1.00 0.10 -15.10
-0.90 0.10 -14.99
-0.80 0.10 -14.81
-0.70 0.10 -14.69
-0.60 0.10 -14.61
-0.50 0.10 -14.57
-0.40 0.10 -14.46
-0.30 0.10 -14.46
-0.20 0.10 -14.45
-0.10 0.10 -14.38
0.00 0.10 -14.34
0.10 0.10 -14.44
0.20 0.10 -14.50
0.30 0.10 -14.46
0.40 0.10 -14.50
0.50 0.10 -14.50
0.60 0.10 -14.60
0.70 0.10 -14.59
0.80 0.10 -14.58
0.90 0.10 -14.59
1.00 0.10 -14.63
1.10 0.10 -14.69
1.20 0.10 -14.75
1.30 0.10 -14.77
1.40 0.10 -14.86
1.50 0.10 -14.91
1.60 0.10 -14.97
1.70 0.10 -15.11
1.80 0.10 -15.18
1.90 0.10 -15.34
2.00 0.10 -15.62
2.10 0.10 -16.26
2.20 0.10 -16.02
2.30 0.10 -15.93
2.40 0.10 -16.19
2.50 0.10 -16.13
2.60 0.10 -16.23
2.70 0.10 -16.36
2.80 0.10 -16.57
2.90 0.10 -16.69
3.00 0.10 -17.01
3.10 0.10 -17.13
3.20 0.10 -17.01
3.30 0.10 -17.05
3.40 0.10 -17.14
3.50 0.10 -17.17
3.60 0.10 -17.24
3.70 0.10 -17.34
3.80 0.10 -17.45
3.90 0.10 -17.51
4.00 0.10 -17.63

-1.00 0.20 -15.17
-0.90 0.20 -14.95
-0.80 0.20 -14.89
-0.70 0.20 -14.74
-0.60 0.20 -14.69
-0.50 0.20 -14.62
-0.40 0.20 -14.55
-0.30 0.20 -14.48
-0.20 0.20 -14.43
-0.10 0.20 -14.40
0.00 0.20 -14.36
0.10 0.20 -14.46
0.20 0.20 -14.44
0.30 0.20 -14.50
0.40 0.20 -14.56
0.50 0.20 -14.62
0.60 0.20 -14.68
0.70 0.20 -14.67
0.80 0.20 -14.72
0.90 0.20 -14.75
1.00 0.20 -14.83
1.10 0.20 -14.89
1.20 0.20 -15.02
1.30 0.20 -15.14
1.40 0.20 -15.18
1.50 0.20 -15.35
1.60 0.20 -15.59
1.70 0.20 -16.22
1.80 0.20 -15.93
1.90 0.20 -15.98
2.00 0.20 -16.36
2.10 0.20 -16.21
2.20 0.20 -16.16
2.30 0.20 -16.14
2.40 0.20 -16.25
2.50 0.20 -16.32
2.60 0.20 -16.47
2.70 0.20 -16.57
2.80 0.20 -16.65
2.90 0.20 -16.76
3.00 0.20 -16.86
3.10 0.20 -16.98
3.20 0.20 -17.08
3.30 0.20 -17.18
3.40 0.20 -17.28
3.50 0.20 -17.38
3.60 0.20 -17.50
3.70 0.20 -17.64
3.80 0.20 -17.69
3.90 0.20 -17.79
4.00 0.20 -17.99

-1.00 0.30 -15.19
-0.90 0.30 -15.05
-0.80 0.30 -14.94
-0.70 0.30 -14.84
-0.60 0.30 -14.73
-0.50 0.30 -14.65
-0.40 0.30 -14.58
-0.30 0.30 -14.51
-0.20 0.30 -14.47
-0.10 0.30 -14.40
0.00 0.30 -14.33
0.10 0.30 -14.42
0.20 0.30 -14.50
0.30 0.30 -14.58
0.40 0.30 -14.63
0.50 0.30 -14.63
0.60 0.30 -14.73
0.70 0.30 -14.79
0.80 0.30 -14.91
0.90 0.30 -14.97
1.00 0.30 -15.11
1.10 0.30 -15.16
1.20 0.30 -15.30
1.30 0.30 -15.51
1.40 0.30 -16.33
1.50 0.30 -16.08
1.60 0.30 -16.20
1.70 0.30 -16.05
1.80 0.30 -15.88
1.90 0.30 -15.92
2.00 0.30 -16.04
2.10 0.30 -16.20
2.20 0.30 -16.26
2.30 0.30 -16.36
2.40 0.30 -16.50
2.50 0.30 -16.53
2.60 0.30 -16.71
2.70 0.30 -16.79
2.80 0.30 -16.93
2.90 0.30 -16.97
3.00 0.30 -17.11
3.10 0.30 -17.24
3.20 0.30 -17.30
3.30 0.30 -17.44
3.40 0.30 -17.59
3.50 0.30 -17.71
3.60 0.30 -17.80
3.70 0.30 -17.84
3.80 0.30 -18.00
3.90 0.30 -18.01
4.00 0.30 -17.96

-1.00 0.40 -15.27
-0.90 0.40 -15.10
-0.80 0.40 -14.99
-0.70 0.40 -14.88
-0.60 0.40 -14.76
-0.50 0.40 -14.68
-0.40 0.40 -14.61
-0.30 0.40 -14.51
-0.20 0.40 -14.46
-0.10 0.40 -14.47
0.00 0.40 -14.37
0.10 0.40 -14.49
0.20 0.40 -14.57
0.30 0.40 -14.63
0.40 0.40 -14.69
0.50 0.40 -14.80
0.60 0.40 -14.83
0.70 0.40 -14.90
0.80 0.40 -15.08
0.90 0.40 -15.18
1.00 0.40 -15.35
1.10 0.40 -15.49
1.20 0.40 -16.19
1.30 0.40 -16.27
1.40 0.40 -15.85
1.50 0.40 -15.81
1.60 0.40 -15.93
1.70 0.40 -16.67
1.80 0.40 -16.48
1.90 0.40 -16.13
2.00 0.40 -16.22
2.10 0.40 -16.36
2.20 0.40 -16.49
2.30 0.40 -16.55
2.40 0.40 -16.64
2.50 0.40 -16.79
2.60 0.40 -16.95
2.70 0.40 -17.03
2.80 0.40 -17.15
2.90 0.40 -17.26
3.00 0.40 -17.39
3.10 0.40 -17.50
3.20 0.40 -17.56
3.30 0.40 -17.72
3.40 0.40 -17.79
3.50 0.40 -17.87
3.60 0.40 -18.00
3.70 0.40 -18.14
3.80 0.40 -18.26
3.90 0.40 -18.12
4.00 0.40 -18.30

-1.00 0.50 -15.36
-0.90 0.50 -15.21
-0.80 0.50 -15.07
-0.70 0.50 -14.94
-0.60 0.50 -14.88
-0.50 0.50 -14.76
-0.40 0.50 -14.67
-0.30 0.50 -14.61
-0.20 0.50 -14.52
-0.10 0.50 -14.48
0.00 0.50 -14.35
0.10 0.50 -14.50
0.20 0.50 -14.62
0.30 0.50 -14.63
0.40 0.50 -14.80
0.50 0.50 -14.85
0.60 0.50 -15.02
0.70 0.50 -15.15
0.80 0.50 -15.27
0.90 0.50 -15.54
1.00 0.50 -16.35
1.10 0.50 -16.15
1.20 0.50 -16.26
1.30 0.50 -16.21
1.40 0.50 -15.94
1.50 0.50 -16.08
1.60 0.50 -15.96
1.70 0.50 -16.06
1.80 0.50 -16.22
1.90 0.50 -16.33
2.00 0.50 -16.42
2.10 0.50 -16.51
2.20 0.50 -16.72
2.30 0.50 -16.73
2.40 0.50 -16.90
2.50 0.50 -17.00
2.60 0.50 -17.14
2.70 0.50 -17.27
2.80 0.50 -17.34
2.90 0.50 -17.47
3.00 0.50 -17.59
3.10 0.50 -17.71
3.20 0.50 -17.84
3.30 0.50 -17.87
3.40 0.50 -18.02
3.50 0.50 -18.13
3.60 0.50 -18.21
3.70 0.50 -18.27
3.80 0.50 -18.31
3.90 0.50 -18.05
4.00 0.50 -18.39

-1.00 0.60 -15.46
-0.90 0.60 -15.30
-0.80 0.60 -15.14
-0.70 0.60 -14.96
-0.60 0.60 -14.94
-0.50 0.60 -14.79
-0.40 0.60 -14.74
-0.30 0.60 -14.61
-0.20 0.60 -14.56
-0.10 0.60 -14.48
0.00 0.60 -14.42
0.10 0.60 -14.60
0.20 0.60 -14.68
0.30 0.60 -14.75
0.40 0.60 -14.83
0.50 0.60 -15.02
0.60 0.60 -15.13
0.70 0.60 -15.32
0.80 0.60 -15.65
0.90 0.60 -15.82
1.00 0.60 -16.05
1.10 0.60 -16.28
1.20 0.60 -16.17
1.30 0.60 -15.92
1.40 0.60 -16.81
1.50 0.60 -16.18
1.60 0.60 -16.36
1.70 0.60 -16.27
1.80 0.60 -16.40
1.90 0.60 -16.50
2.00 0.60 -16.64
2.10 0.60 -16.73
2.20 0.60 -16.89
2.30 0.60 -17.02
2.40 0.60 -17.10
2.50 0.60 -17.23
2.60 0.60 -17.35
2.70 0.60 -17.53
2.80 0.60 -17.57
2.90 0.60 -17.68
3.00 0.60 -17.80
3.10 0.60 -17.92
3.20 0.60 -17.97
3.30 0.60 -18.03
3.40 0.60 -18.20
3.50 0.60 -18.29
3.60 0.60 -18.21
3.70 0.60 -18.50
3.80 0.60 -17.92
3.90 0.60 -17.65
4.00 0.60 -17.64

-1.00 0.70 -15.49
-0.90 0.70 -15.37
-0.80 0.70 -15.24
-0.70 0.70 -15.12
-0.60 0.70 -14.97
-0.50 0.70 -14.88
-0.40 0.70 -14.78
-0.30 0.70 -14.69
-0.20 0.70 -14.52
-0.10 0.70 -14.53
0.00 0.70 -14.43
0.10 0.70 -14.58
0.20 0.70 -14.67
0.30 0.70 -14.79
0.40 0.70 -14.93
0.50 0.70 -15.15
0.60 0.70 -15.35
0.70 0.70 -15.76
0.80 0.70 -16.12
0.90 0.70 -17.10
1.00 0.70 -15.97
1.10 0.70 -15.96
1.20 0.70 -15.92
1.30 0.70 -15.97
1.40 0.70 -16.10
1.50 0.70 -16.24
1.60 0.70 -16.30
1.70 0.70 -16.94
1.80 0.70 -16.56
1.90 0.70 -16.70
2.00 0.70 -16.84
2.10 0.70 -16.92
2.20 0.70 -17.08
2.30 0.70 -17.16
2.40 0.70 -17.31
2.50 0.70 -17.41
2.60 0.70 -17.56
2.70 0.70 -17.63
2.80 0.70 -17.80
2.90 0.70 -17.85
3.00 0.70 -18.00
3.10 0.70 -18.04
3.20 0.70 -18.17
3.30 0.70 -18.23
3.40 0.70 -18.26
3.50 0.70 -18.05
3.60 0.70 -17.77
3.70 0.70 -17.84
3.80 0.70 -18.00
3.90 0.70 -18.00
4.00 0.70 -17.61

-1.00 0.80 -15.60
-0.90 0.80 -15.44
-0.80 0.80 -15.29
-0.70 0.80 -15.21
-0.60 0.80 -15.00
-0.50 0.80 -14.93
-0.40 0.80 -14.83
-0.30 0.80 -14.70
-0.20 0.80 -14.64
-0.10 0.80 -14.57
0.00 0.80 -14.42
0.10 0.80 -14.60
0.20 0.80 -14.72
0.30 0.80 -14.91
0.40 0.80 -15.09
0.50 0.80 -15.27
0.60 0.80 -15.44
0.70 0.80 -16.12
0.80 0.80 -16.07
0.90 0.80 -16.33
1.00 0.80 -16.08
1.10 0.80 -15.88
1.20 0.80 -16.27
1.30 0.80 -16.15
1.40 0.80 -16.26
1.50 0.80 -16.36
1.60 0.80 -16.49
1.70 0.80 -16.60
1.80 0.80 -16.77
1.90 0.80 -16.91
2.00 0.80 -17.02
2.10 0.80 -17.16
2.20 0.80 -17.23
2.30 0.80 -17.35
2.40 0.80 -17.46
2.50 0.80 -17.61
2.60 0.80 -17.73
2.70 0.80 -17.85
2.80 0.80 -17.93
2.90 0.80 -18.06
3.00 0.80 -18.16
3.10 0.80 -18.22
3.20 0.80 -18.35
3.30 0.80 -17.82
3.40 0.80 -18.24
3.50 0.80 -17.78
3.60 0.80 -18.16
3.70 0.80 -17.71
3.80 0.80 -18.27
3.90 0.80 -18.13
4.00 0.80 -16.96

-1.00 0.90 -15.68
-0.90 0.90 -15.52
-0.80 0.90 -15.36
-0.70 0.90 -15.28
-0.60 0.90 -15.13
-0.50 0.90 -15.02
-0.40 0.90 -14.84
-0.30 0.90 -14.75
-0.20 0.90 -14.64
-0.10 0.90 -14.59
0.00 0.90 -14.45
0.10 0.90 -14.59
0.20 0.90 -14.78
0.30 0.90 -14.96
0.40 0.90 -15.18
0.50 0.90 -15.54
0.60 0.90 -15.82
0.70 0.90 -17.06
0.80 0.90 -16.35
0.90 0.90 -16.03
1.00 0.90 -16.20
1.10 0.90 -16.05
1.20 0.90 -16.17
1.30 0.90 -16.31
1.40 0.90 -16.39
1.50 0.90 -16.52
1.60 0.90 -16.68
1.70 0.90 -16.83
1.80 0.90 -16.93
1.90 0.90 -17.02
2.00 0.90 -17.17
2.10 0.90 -17.34
2.20 0.90 -17.44
2.30 0.90 -17.49
2.40 0.90 -17.64
2.50 0.90 -17.76
2.60 0.90 -17.93
2.70 0.90 -17.86
2.80 0.90 -18.14
2.90 0.90 -17.99
3.00 0.90 -18.33
3.10 0.90 -17.89
3.20 0.90 -18.11
3.30 0.90 -18.20
3.40 0.90 -18.21
3.50 0.90 -18.15
3.60 0.90 -18.49
3.70 0.90 -17.74
3.80 0.90 -17.24
3.90 0.90 -18.32
4.00 0.90 -17.51

-1.00 1.00 -15.76
-0.90 1.00 -15.62
-0.80 1.00 -15.49
-0.70 1.00 -15.29
-0.60 1.00 -15.21
-0.50 1.00 -15.09
-0.40 1.00 -14.94
-0.30 1.00 -14.87
-0.20 1.00 -14.69
-0.10 1.00 -14.59
0.00 1.00 -14.47
0.10 1.00 -14.63
0.20 1.00 -14.83
0.30 1.00 -15.11
0.40 1.00 -15.35
0.50 1.00 -16.35
0.60 1.00 -16.05
0.70 1.00 -15.97
0.80 1.00 -16.08
0.90 1.00 -16.20
1.00 1.00 -16.07
1.10 1.00 -16.16
1.20 1.00 -16.31
1.30 1.00 -16.42
1.40 1.00 -16.58
1.50 1.00 -16.75
1.60 1.00 -16.88
1.70 1.00 -16.93
1.80 1.00 -17.08
1.90 1.00 -17.21
2.00 1.00 -17.34
2.10 1.00 -17.54
2.20 1.00 -17.57
2.30 1.00 -17.70
2.40 1.00 -17.84
2.50 1.00 -17.97
2.60 1.00 -18.08
2.70 1.00 -18.09
2.80 1.00 -18.26
2.90 1.00 -18.10
3.00 1.00 -17.76
3.10 1.00 -18.09
3.20 1.00 -18.03
3.30 1.00 -18.48
3.40 1.00 -17.78
3.50 1.00 -17.35
3.60 1.00 -17.21
3.70 1.00 -17.41
3.80 1.00 -17.61
3.90 1.00 -17.14
4.00 1.00 -16.97

-1.00 1.10 -15.88
-0.90 1.10 -15.73
-0.80 1.10 -15.55
-0.70 1.10 -15.41
-0.60 1.10 -15.29
-0.50 1.10 -15.21
-0.40 1.10 -15.02
-0.30 1.10 -14.89
-0.20 1.10 -14.78
-0.10 1.10 -14.60
0.00 1.10 -14.48
0.10 1.10 -14.71
0.20 1.10 -14.94
0.30 1.10 -15.14
0.40 1.10 -15.49
0.50 1.10 -16.15
0.60 1.10 -16.30
0.70 1.10 -15.97
0.80 1.10 -15.91
0.90 1.10 -16.05
1.00 1.10 -16.16
1.10 1.10 -16.33
1.20 1.10 -16.46
1.30 1.10 -16.55
1.40 1.10 -16.74
1.50 1.10 -16.86
1.60 1.10 -16.94
1.70 1.10 -17.12
1.80 1.10 -17.27
1.90 1.10 -17.37
2.00 1.10 -17.57
2.10 1.10 -17.60
2.20 1.10 -17.76
2.30 1.10 -17.84
2.40 1.10 -17.93
2.50 1.10 -18.03
2.60 1.10 -18.12
2.70 1.10 -18.25
2.80 1.10 -18.01
2.90 1.10 -18.45
3.00 1.10 -18.44
3.10 1.10 -18.25
3.20 1.10 -17.51
3.30 1.10 -18.00
3.40 1.10 -17.41
3.50 1.10 -17.38
3.60 1.10 -18.31
3.70 1.10 -17.09
3.80 1.10 -16.65
3.90 1.10 -18.22
4.00 1.10 -18.39

-1.00 1.20 -15.95
-0.90 1.20 -15.80
-0.80 1.20 -15.66
-0.70 1.20 -15.51
-0.60 1.20 -15.37
-0.50 1.20 -15.27
-0.40 1.20 -15.13
-0.30 1.20 -14.98
-0.20 1.20 -14.78
-0.10 1.20 -14.71
0.00 1.20 -14.46
0.10 1.20 -14.76
0.20 1.20 -15.02
0.30 1.20 -15.30
0.40 1.20 -16.16
0.50 1.20 -16.26
0.60 1.20 -16.15
0.70 1.20 -15.94
0.80 1.20 -16.27
0.90 1.20 -16.18
1.00 1.20 -16.31
1.10 1.20 -16.46
1.20 1.20 -16.57
1.30 1.20 -16.78
1.40 1.20 -16.88
1.50 1.20 -16.99
1.60 1.20 -17.17
1.70 1.20 -17.33
1.80 1.20 -17.39
1.90 1.20 -17.57
2.00 1.20 -17.65
2.10 1.20 -17.78
2.20 1.20 -17.95
2.30 1.20 -18.09
2.40 1.20 -18.01
2.50 1.20 -18.17
2.60 1.20 -18.36
2.70 1.20 -18.21
2.80 1.20 -18.50
2.90 1.20 -17.93
3.00 1.20 -18.07
3.10 1.20 -18.05
3.20 1.20 -18.14
3.30 1.20 -17.49
3.40 1.20 -18.43
3.50 1.20 -17.43
3.60 1.20 -18.18
3.70 1.20 -16.69
3.80 1.20 -16.97
3.90 1.20 -18.43
4.00 1.20 -16.98

-1.00 1.30 -16.04
-0.90 1.30 -15.90
-0.80 1.30 -15.77
-0.70 1.30 -15.64
-0.60 1.30 -15.48
-0.50 1.30 -15.37
-0.40 1.30 -15.19
-0.30 1.30 -15.09
-0.20 1.30 -14.91
-0.10 1.30 -14.70
0.00 1.30 -14.49
0.10 1.30 -14.78
0.20 1.30 -15.13
0.30 1.30 -15.53
0.40 1.30 -16.27
0.50 1.30 -16.21
0.60 1.30 -15.94
0.70 1.30 -15.98
0.80 1.30 -16.15
0.90 1.30 -16.31
1.00 1.30 -16.42
1.10 1.30 -16.55
1.20 1.30 -16.77
1.30 1.30 -16.91
1.40 1.30 -17.01
1.50 1.30 -17.17
1.60 1.30 -17.28
1.70 1.30 -17.46
1.80 1.30 -17.56
1.90 1.30 -17.71
2.00 1.30 -17.72
2.10 1.30 -17.89
2.20 1.30 -18.05
2.30 1.30 -18.19
2.40 1.30 -18.26
2.50 1.30 -18.40
2.60 1.30 -18.01
2.70 1.30 -18.38
2.80 1.30 -18.29
2.90 1.30 -17.90
3.00 1.30 -17.62
3.10 1.30 -18.70
3.20 1.30 -18.38
3.30 1.30 -18.40
3.40 1.30 -18.85
3.50 1.30 -17.29
3.60 1.30 -17.37
3.70 1.30 -16.83
3.80 1.30 -16.94
3.90 1.30 -16.50
4.00 1.30 -18.37

-1.00 1.40 -16.11
-0.90 1.40 -16.03
-0.80 1.40 -15.85
-0.70 1.40 -15.70
-0.60 1.40 -15.63
-0.50 1.40 -15.51
-0.40 1.40 -15.32
-0.30 1.40 -15.18
-0.20 1.40 -14.99
-0.10 1.40 -14.75
0.00 1.40 -14.49
0.10 1.40 -14.86
0.20 1.40 -15.20
0.30 1.40 -16.38
0.40 1.40 -15.83
0.50 1.40 -15.94
0.60 1.40 -16.81
0.70 1.40 -16.06
0.80 1.40 -16.29
0.90 1.40 -16.37
1.00 1.40 -16.58
1.10 1.40 -16.74
1.20 1.40 -16.89
1.30 1.40 -16.99
1.40 1.40 -17.18
1.50 1.40 -17.27
1.60 1.40 -17.45
1.70 1.40 -17.61
1.80 1.40 -17.70
1.90 1.40 -17.85
2.00 1.40 -18.01
2.10 1.40 -18.02
2.20 1.40 -18.23
2.30 1.40 -18.21
2.40 1.40 -18.30
2.50 1.40 -18.46
2.60 1.40 -18.22
2.70 1.40 -18.32
2.80 1.40 -18.33
2.90 1.40 -17.70
3.00 1.40 -17.96
3.10 1.40 -18.07
3.20 1.40 -17.42
3.30 1.40 -18.52
3.40 1.40 -16.45
3.50 1.40 -17.11
3.60 1.40 -18.61
3.70 1.40 -16.28
3.80 1.40 -18.49
3.90 1.40 -16.06
4.00 1.40 -18.44

-1.00 1.50 -16.20
-0.90 1.50 -16.06
-0.80 1.50 -15.99
-0.70 1.50 -15.84
-0.60 1.50 -15.75
-0.50 1.50 -15.55
-0.40 1.50 -15.40
-0.30 1.50 -15.30
-0.20 1.50 -15.08
-0.10 1.50 -14.81
0.00 1.50 -14.51
0.10 1.50 -14.91
0.20 1.50 -15.35
0.30 1.50 -16.08
0.40 1.50 -15.81
0.50 1.50 -16.08
0.60 1.50 -16.18
0.70 1.50 -16.24
0.80 1.50 -16.36
0.90 1.50 -16.52
1.00 1.50 -16.75
1.10 1.50 -16.86
1.20 1.50 -16.99
1.30 1.50 -17.17
1.40 1.50 -17.27
1.50 1.50 -17.45
1.60 1.50 -17.54
1.70 1.50 -17.73
1.80 1.50 -17.80
1.90 1.50 -18.01
2.00 1.50 -18.11
2.10 1.50 -18.18
2.20 1.50 -18.25
2.30 1.50 -18.39
2.40 1.50 -18.21
2.50 1.50 -18.37
2.60 1.50 -18.34
2.70 1.50 -17.71
2.80 1.50 -17.26
2.90 1.50 -17.72
3.00 1.50 -17.73
3.10 1.50 -18.51
3.20 1.50 -17.05
3.30 1.50 -17.85
3.40 1.50 -18.52
3.50 1.50 -18.56
3.60 1.50 -16.22
3.70 1.50 -16.44
3.80 1.50 -16.51
3.90 1.50 -18.68
4.00 1.50 -16.30

-1.00 1.60 -16.29
-0.90 1.60 -16.25
-0.80 1.60 -16.04
-0.70 1.60 -15.97
-0.60 1.60 -15.77
-0.50 1.60 -15.70
-0.40 1.60 -15.55
-0.30 1.60 -15.41
-0.20 1.60 -15.19
-0.10 1.60 -14.89
0.00 1.60 -14.46
0.10 1.60 -14.94
0.20 1.60 -15.59
0.30 1.60 -16.11
0.40 1.60 -15.93
0.50 1.60 -15.96
0.60 1.60 -16.43
0.70 1.60 -16.36
0.80 1.60 -16.48
0.90 1.60 -16.68
1.00 1.60 -16.88
1.10 1.60 -16.94
1.20 1.60 -17.19
1.30 1.60 -17.28
1.40 1.60 -17.45
1.50 1.60 -17.54
1.60 1.60 -17.72
1.70 1.60 -17.80
1.80 1.60 -17.99
1.90 1.60 -18.11
2.00 1.60 -18.29
2.10 1.60 -18.19
2.20 1.60 -18.41
2.30 1.60 -17.93
2.40 1.60 -18.36
2.50 1.60 -18.14
2.60 1.60 -17.74
2.70 1.60 -17.95
2.80 1.60 -17.95
2.90 1.60 -17.07
3.00 1.60 -17.04
3.10 1.60 -17.64
3.20 1.60 -16.51
3.30 1.60 -16.21
3.40 1.60 -18.67
3.50 1.60 -16.66
3.60 1.60 -16.64
3.70 1.60 -16.09
3.80 1.60 -16.09
3.90 1.60 -18.55
4.00 1.60 -18.63

-1.00 1.70 -16.42
-0.90 1.70 -16.32
-0.80 1.70 -16.20
-0.70 1.70 -16.05
-0.60 1.70 -15.90
-0.50 1.70 -15.83
-0.40 1.70 -15.66
-0.30 1.70 -15.50
-0.20 1.70 -15.27
-0.10 1.70 -14.98
0.00 1.70 -14.51
0.10 1.70 -15.12
0.20 1.70 -16.16
0.30 1.70 -16.05
0.40 1.70 -16.68
0.50 1.70 -16.06
0.60 1.70 -16.29
0.70 1.70 -16.92
0.80 1.70 -16.60
0.90 1.70 -16.82
1.00 1.70 -16.93
1.10 1.70 -17.10
1.20 1.70 -17.33
1.30 1.70 -17.41
1.40 1.70 -17.62
1.50 1.70 -17.73
1.60 1.70 -17.84
1.70 1.70 -17.96
1.80 1.70 -18.10
1.90 1.70 -18.21
2.00 1.70 -18.23
2.10 1.70 -18.28
2.20 1.70 -18.33
2.30 1.70 -18.06
2.40 1.70 -18.69
2.50 1.70 -18.64
2.60 1.70 -18.31
2.70 1.70 -18.42
2.80 1.70 -17.28
2.90 1.70 -18.23
3.00 1.70 -18.38
3.10 1.70 -18.46
3.20 1.70 -16.82
3.30 1.70 -18.44
3.40 1.70 -16.86
3.50 1.70 -15.97
3.60 1.70 -18.39
3.70 1.70 -16.29
3.80 1.70 -15.97
3.90 1.70 -16.36
4.00 1.70 -18.21

-1.00 1.80 -16.55
-0.90 1.80 -16.43
-0.80 1.80 -16.30
-0.70 1.80 -16.17
-0.60 1.80 -16.09
-0.50 1.80 -15.97
-0.40 1.80 -15.82
-0.30 1.80 -15.71
-0.20 1.80 -15.45
-0.10 1.80 -15.05
0.00 1.80 -14.49
0.10 1.80 -15.18
0.20 1.80 -15.93
0.30 1.80 -15.94
0.40 1.80 -16.48
0.50 1.80 -16.22
0.60 1.80 -16.43
0.70 1.80 -16.55
0.80 1.80 -16.75
0.90 1.80 -16.93
1.00 1.80 -17.08
1.10 1.80 -17.27
1.20 1.80 -17.43
1.30 1.80 -17.56
1.40 1.80 -17.73
1.50 1.80 -17.80
1.60 1.80 -17.94
1.70 1.80 -18.12
1.80 1.80 -18.27
1.90 1.80 -18.12
2.00 1.80 -18.49
2.10 1.80 -18.36
2.20 1.80 -18.03
2.30 1.80 -17.88
2.40 1.80 -18.43
2.50 1.80 -17.77
2.60 1.80 -17.63
2.70 1.80 -17.09
2.80 1.80 -17.67
2.90 1.80 -17.78
3.00 1.80 -16.66
3.10 1.80 -18.11
3.20 1.80 -18.41
3.30 1.80 -16.89
3.40 1.80 -16.57
3.50 1.80 -16.28
3.60 1.80 -18.77
3.70 1.80 -16.21
3.80 1.80 -16.09
3.90 1.80 -15.82
4.00 1.80 -15.82

-1.00 1.90 -16.62
-0.90 1.90 -16.53
-0.80 1.90 -16.34
-0.70 1.90 -16.30
-0.60 1.90 -16.22
-0.50 1.90 -16.09
-0.40 1.90 -15.98
-0.30 1.90 -15.81
-0.20 1.90 -15.51
-0.10 1.90 -15.07
0.00 1.90 -14.54
0.10 1.90 -15.34
0.20 1.90 -15.99
0.30 1.90 -15.98
0.40 1.90 -16.11
0.50 1.90 -16.33
0.60 1.90 -16.50
0.70 1.90 -16.73
0.80 1.90 -16.90
0.90 1.90 -17.04
1.00 1.90 -17.21
1.10 1.90 -17.37
1.20 1.90 -17.58
1.30 1.90 -17.71
1.40 1.90 -17.85
1.50 1.90 -18.01
1.60 1.90 -18.11
1.70 1.90 -18.09
1.80 1.90 -18.01
1.90 1.90 -18.46
2.00 1.90 -18.28
2.10 1.90 -18.06
2.20 1.90 -18.46
2.30 1.90 -17.44
2.40 1.90 -17.35
2.50 1.90 -18.12
2.60 1.90 -18.00
2.70 1.90 -17.89
2.80 1.90 -16.55
2.90 1.90 -18.66
3.00 1.90 -16.57
3.10 1.90 -18.52
3.20 1.90 -19.04
3.30 1.90 -16.02
3.40 1.90 -18.85
3.50 1.90 -18.55
3.60 1.90 -18.53
3.70 1.90 -18.80
3.80 1.90 -18.63
3.90 1.90 -18.17
4.00 1.90 -16.84

-1.00 2.00 -16.78
-0.90 2.00 -16.62
-0.80 2.00 -16.49
-0.70 2.00 -16.47
-0.60 2.00 -16.29
-0.50 2.00 -16.23
-0.40 2.00 -16.09
-0.30 2.00 -15.94
-0.20 2.00 -15.75
-0.10 2.00 -15.28
0.00 2.00 -14.53
0.10 2.00 -15.62
0.20 2.00 -16.36
0.30 2.00 -16.04
0.40 2.00 -16.22
0.50 2.00 -16.42
0.60 2.00 -16.64
0.70 2.00 -16.84
0.80 2.00 -17.02
0.90 2.00 -17.17
1.00 2.00 -17.34
1.10 2.00 -17.57
1.20 2.00 -17.65
1.30 2.00 -17.72
1.40 2.00 -18.01
1.50 2.00 -18.11
1.60 2.00 -18.29
1.70 2.00 -18.23
1.80 2.00 -18.49
1.90 2.00 -18.28
2.00 2.00 -18.51
2.10 2.00 -18.12
2.20 2.00 -17.73
2.30 2.00 -18.20
2.40 2.00 -18.52
2.50 2.00 -17.56
2.60 2.00 -18.59
2.70 2.00 -16.91
2.80 2.00 -16.77
2.90 2.00 -16.75
3.00 2.00 -16.32
3.10 2.00 -18.67
3.20 2.00 -16.60
3.30 2.00 -15.64
3.40 2.00 -15.78
3.50 2.00 -15.98
3.60 2.00 -16.11
3.70 2.00 -17.06
3.80 2.00 -15.96
3.90 2.00 -18.18
4.00 2.00 -16.38

-1.00 2.10 -16.83
-0.90 2.10 -16.68
-0.80 2.10 -16.64
-0.70 2.10 -16.56
-0.60 2.10 -16.46
-0.50 2.10 -16.38
-0.40 2.10 -16.22
-0.30 2.10 -16.09
-0.20 2.10 -15.83
-0.10 2.10 -15.42
0.00 2.10 -14.56
0.10 2.10 -16.29
0.20 2.10 -16.21
0.30 2.10 -16.22
0.40 2.10 -16.36
0.50 2.10 -16.51
0.60 2.10 -16.69
0.70 2.10 -16.94
0.80 2.10 -17.15
0.90 2.10 -17.34
1.00 2.10 -17.54
1.10 2.10 -17.60
1.20 2.10 -17.76
1.30 2.10 -17.88
1.40 2.10 -18.02
1.50 2.10 -18.18
1.60 2.10 -18.19
1.70 2.10 -18.16
1.80 2.10 -18.49
1.90 2.10 -18.06
2.00 2.10 -18.12
2.10 2.10 -18.24
2.20 2.10 -17.08
2.30 2.10 -17.45
2.40 2.10 -17.28
2.50 2.10 -18.62
2.60 2.10 -17.11
2.70 2.10 -16.59
2.80 2.10 -16.52
2.90 2.10 -18.55
3.00 2.10 -16.38
3.10 2.10 -18.40
3.20 2.10 -15.65
3.30 2.10 -18.63
3.40 2.10 -15.85
3.50 2.10 -18.47
3.60 2.10 -15.61
3.70 2.10 -16.47
3.80 2.10 -15.84
3.90 2.10 -18.11
4.00 2.10 -18.31

-1.00 2.20 -16.92
-0.90 2.20 -16.88
-0.80 2.20 -16.76
-0.70 2.20 -16.70
-0.60 2.20 -16.57
-0.50 2.20 -16.51
-0.40 2.20 -16.34
-0.30 2.20 -16.54
-0.20 2.20 -16.71
-0.10 2.20 -15.62
0.00 2.20 -14.54
0.10 2.20 -16.02
0.20 2.20 -16.15
0.30 2.20 -16.26
0.40 2.20 -16.49
0.50 2.20 -16.72
0.60 2.20 -16.87
0.70 2.20 -17.14
0.80 2.20 -17.27
0.90 2.20 -17.47
1.00 2.20 -17.57
1.10 2.20 -17.76
1.20 2.20 -17.95
1.30 2.20 -18.05
1.40 2.20 -18.17
1.50 2.20 -18.25
1.60 2.20 -18.35
1.70 2.20 -18.60
1.80 2.20 -18.03
1.90 2.20 -18.38
2.00 2.20 -17.73
2.10 2.20 -17.57
2.20 2.20 -18.57
2.30 2.20 -17.27
2.40 2.20 -17.33
2.50 2.20 -16.70
2.60 2.20 -17.75
2.70 2.20 -18.36
2.80 2.20 -16.62
2.90 2.20 -18.77
3.00 2.20 -15.87
3.10 2.20 -16.10
3.20 2.20 -16.08
3.30 2.20 -15.58
3.40 2.20 -18.72
3.50 2.20 -16.28
3.60 2.20 -16.61
3.70 2.20 -16.05
3.80 2.20 -16.08
3.90 2.20 -15.54
4.00 2.20 -15.69

-1.00 2.30 -17.03
-0.90 2.30 -16.94
-0.80 2.30 -16.92
-0.70 2.30 -16.83
-0.60 2.30 -16.77
-0.50 2.30 -16.67
-0.40 2.30 -16.51
-0.30 2.30 -16.46
-0.20 2.30 -16.32
-0.10 2.30 -16.21
0.00 2.30 -14.53
0.10 2.30 -15.97
0.20 2.30 -16.14
0.30 2.30 -16.38
0.40 2.30 -16.54
0.50 2.30 -16.73
0.60 2.30 -17.04
0.70 2.30 -17.16
0.80 2.30 -17.35
0.90 2.30 -17.50
1.00 2.30 -17.70
1.10 2.30 -17.83
1.20 2.30 -18.09
1.30 2.30 -18.09
1.40 2.30 -18.33
1.50 2.30 -18.39
1.60 2.30 -18.57
1.70 2.30 -18.06
1.80 2.30 -18.56
1.90 2.30 -18.53
2.00 2.30 -18.20
2.10 2.30 -17.83
2.20 2.30 -17.27
2.30 2.30 -16.66
2.40 2.30 -16.66
2.50 2.30 -18.06
2.60 2.30 -16.25
2.70 2.30 -18.62
2.80 2.30 -16.42
2.90 2.30 -15.92
3.00 2.30 -18.52
3.10 2.30 -18.13
3.20 2.30 -16.06
3.30 2.30 -15.80
3.40 2.30 -18.26
3.50 2.30 -15.54
3.60 2.30 -15.30
3.70 2.30 -16.13
3.80 2.30 -18.19
3.90 2.30 -18.41
4.00 2.30 -15.96

-1.00 2.40 -17.15
-0.90 2.40 -17.05
-0.80 2.40 -17.06
-0.70 2.40 -16.99
-0.60 2.40 -16.87
-0.50 2.40 -16.71
-0.40 2.40 -16.60
-0.30 2.40 -16.52
-0.20 2.40 -16.31
-0.10 2.40 -16.06
0.00 2.40 -14.61
0.10 2.40 -16.19
0.20 2.40 -16.30
0.30 2.40 -16.45
0.40 2.40 -16.64
0.50 2.40 -16.90
0.60 2.40 -17.10
0.70 2.40 -17.33
0.80 2.40 -17.47
0.90 2.40 -17.68
1.00 2.40 -17.84
1.10 2.40 -17.93
1.20 2.40 -18.12
1.30 2.40 -18.29
1.40 2.40 -18.30
1.50 2.40 -18.21
1.60 2.40 -18.36
1.70 2.40 -18.06
1.80 2.40 -17.96
1.90 2.40 -17.35
2.00 2.40 -18.52
2.10 2.40 -17.28
2.20 2.40 -17.54
2.30 2.40 -16.45
2.40 2.40 -17.46
2.50 2.40 -18.76
2.60 2.40 -18.46
2.70 2.40 -16.30
2.80 2.40 -15.94
2.90 2.40 -16.10
3.00 2.40 -15.56
3.10 2.40 -18.54
3.20 2.40 -15.67
3.30 2.40 -15.37
3.40 2.40 -15.49
3.50 2.40 -18.52
3.60 2.40 -18.50
3.70 2.40 -17.49
3.80 2.40 -18.64
3.90 2.40 -15.99
4.00 2.40 -17.12

-1.00 2.50 -17.24
-0.90 2.50 -17.21
-0.80 2.50 -17.13
-0.70 2.50 -17.11
-0.60 2.50 -17.04
-0.50 2.50 -16.91
-0.40 2.50 -16.76
-0.30 2.50 -17.03
-0.20 2.50 -16.39
-0.10 2.50 -16.13
0.00 2.50 -14.55
0.10 2.50 -16.13
0.20 2.50 -16.32
0.30 2.50 -16.53
0.40 2.50 -16.79
0.50 2.50 -17.00
0.60 2.50 -17.23
0.70 2.50 -17.41
0.80 2.50 -17.61
0.90 2.50 -17.76
1.00 2.50 -17.97
1.10 2.50 -18.03
1.20 2.50 -18.16
1.30 2.50 -18.40
1.40 2.50 -18.46
1.50 2.50 -18.37
1.60 2.50 -18.14
1.70 2.50 -18.64
1.80 2.50 -17.77
1.90 2.50 -18.12
2.00 2.50 -17.56
2.10 2.50 -18.62
2.20 2.50 -16.70
2.30 2.50 -18.06
2.40 2.50 -18.76
2.50 2.50 -18.44
2.60 2.50 -18.59
2.70 2.50 -16.44
2.80 2.50 -16.21
2.90 2.50 -15.98
3.00 2.50 -15.41
3.10 2.50 -16.40
3.20 2.50 -15.38
3.30 2.50 -15.93
3.40 2.50 -15.82
3.50 2.50 -15.81
3.60 2.50 -17.91
3.70 2.50 -17.76
3.80 2.50 -16.69
3.90 2.50 -16.03
4.00 2.50 -16.53

-1.00 2.60 -17.33
-0.90 2.60 -17.34
-0.80 2.60 -17.27
-0.70 2.60 -17.28
-0.60 2.60 -17.11
-0.50 2.60 -17.00
-0.40 2.60 -16.83
-0.30 2.60 -16.72
-0.20 2.60 -16.76
-0.10 2.60 -16.20
0.00 2.60 -14.51
0.10 2.60 -16.23
0.20 2.60 -16.45
0.30 2.60 -16.68
0.40 2.60 -16.95
0.50 2.60 -17.14
0.60 2.60 -17.32
0.70 2.60 -17.57
0.80 2.60 -17.72
0.90 2.60 -17.93
1.00 2.60 -18.08
1.10 2.60 -18.12
1.20 2.60 -18.15
1.30 2.60 -18.24
1.40 2.60 -18.22
1.50 2.60 -18.34
1.60 2.60 -17.74
1.70 2.60 -18.42
1.80 2.60 -18.06
1.90 2.60 -18.00
2.00 2.60 -18.59
2.10 2.60 -17.11
2.20 2.60 -16.99
2.30 2.60 -16.44
2.40 2.60 -18.46
2.50 2.60 -18.59
2.60 2.60 -18.42
2.70 2.60 -16.79
2.80 2.60 -16.23
2.90 2.60 -15.55
3.00 2.60 -16.24
3.10 2.60 -15.68
3.20 2.60 -18.50
3.30 2.60 -17.95
3.40 2.60 -17.87
3.50 2.60 -18.56
3.60 2.60 -16.18
3.70 2.60 -15.98
3.80 2.60 -17.48
3.90 2.60 -15.65
4.00 2.60 -16.27

-1.00 2.70 -17.39
-0.90 2.70 -17.47
-0.80 2.70 -17.43
-0.70 2.70 -17.41
-0.60 2.70 -17.23
-0.50 2.70 -17.14
-0.40 2.70 -16.99
-0.30 2.70 -16.85
-0.20 2.70 -16.67
-0.10 2.70 -16.25
0.00 2.70 -14.56
0.10 2.70 -16.37
0.20 2.70 -16.55
0.30 2.70 -16.77
0.40 2.70 -17.05
0.50 2.70 -17.27
0.60 2.70 -17.51
0.70 2.70 -17.62
0.80 2.70 -17.82
0.90 2.70 -17.98
1.00 2.70 -18.09
1.10 2.70 -18.23
1.20 2.70 -18.01
1.30 2.70 -18.38
1.40 2.70 -18.29
1.50 2.70 -17.71
1.60 2.70 -18.34
1.70 2.70 -18.24
1.80 2.70 -17.09
1.90 2.70 -17.08
2.00 2.70 -16.91
2.10 2.70 -16.54
2.20 2.70 -18.36
2.30 2.70 -18.49
2.40 2.70 -16.25
2.50 2.70 -16.44
2.60 2.70 -16.21
2.70 2.70 -18.63
2.80 2.70 -18.33
2.90 2.70 -16.04
3.00 2.70 -16.35
3.10 2.70 -15.89
3.20 2.70 -15.52
3.30 2.70 -18.15
3.40 2.70 -17.74
3.50 2.70 -17.01
3.60 2.70 -16.29
3.70 2.70 -15.89
3.80 2.70 -17.02
3.90 2.70 -16.54
4.00 2.70 -16.45

-1.00 2.80 -17.51
-0.90 2.80 -17.57
-0.80 2.80 -17.58
-0.70 2.80 -17.49
-0.60 2.80 -17.41
-0.50 2.80 -17.22
-0.40 2.80 -17.12
-0.30 2.80 -16.87
-0.20 2.80 -16.77
-0.10 2.80 -16.38
0.00 2.80 -14.65
0.10 2.80 -16.49
0.20 2.80 -16.65
0.30 2.80 -16.93
0.40 2.80 -17.17
0.50 2.80 -17.34
0.60 2.80 -17.56
0.70 2.80 -17.80
0.80 2.80 -17.95
0.90 2.80 -18.15
1.00 2.80 -18.26
1.10 2.80 -18.10
1.20 2.80 -18.50
1.30 2.80 -18.29
1.40 2.80 -18.09
1.50 2.80 -17.26
1.60 2.80 -18.35
1.70 2.80 -17.28
1.80 2.80 -17.67
1.90 2.80 -16.60
2.00 2.80 -16.77
2.10 2.80 -16.60
2.20 2.80 -16.91
2.30 2.80 -16.42
2.40 2.80 -16.39
2.50 2.80 -16.21
2.60 2.80 -16.44
2.70 2.80 -18.33
2.80 2.80 -15.98
2.90 2.80 -15.65
3.00 2.80 -16.17
3.10 2.80 -16.08
3.20 2.80 -17.83
3.30 2.80 -17.84
3.40 2.80 -16.20
3.50 2.80 -15.91
3.60 2.80 -16.70
3.70 2.80 -16.58
3.80 2.80 -16.33
3.90 2.80 -17.98
4.00 2.80 -16.35

-1.00 2.90 -17.62
-0.90 2.90 -17.65
-0.80 2.90 -17.71
-0.70 2.90 -17.74
-0.60 2.90 -17.60
-0.50 2.90 -17.33
-0.40 2.90 -17.21
-0.30 2.90 -17.05
-0.20 2.90 -16.81
-0.10 2.90 -16.54
0.00 2.90 -14.62
0.10 2.90 -16.69
0.20 2.90 -16.79
0.30 2.90 -17.02
0.40 2.90 -17.26
0.50 2.90 -17.47
0.60 2.90 -17.68
0.70 2.90 -17.89
0.80 2.90 -18.07
0.90 2.90 -18.23
1.00 2.90 -18.10
1.10 2.90 -18.45
1.20 2.90 -18.09
1.30 2.90 -18.20
1.40 2.90 -17.70
1.50 2.90 -17.72
1.60 2.90 -17.07
1.70 2.90 -17.93
1.80 2.90 -16.53
1.90 2.90 -18.66
2.00 2.90 -16.75
2.10 2.90 -18.55
2.20 2.90 -18.84
2.30 2.90 -15.95
2.40 2.90 -16.10
2.50 2.90 -15.98
2.60 2.90 -15.55
2.70 2.90 -16.32
2.80 2.90 -15.66
2.90 2.90 -15.27
3.00 2.90 -16.55
3.10 2.90 -15.85
3.20 2.90 -15.77
3.30 2.90 -16.16
3.40 2.90 -18.39
3.50 2.90 -18.02
3.60 2.90 -16.46
3.70 2.90 -15.84
3.80 2.90 -18.46
3.90 2.90 -16.65
4.00 2.90 -17.00

-1.00 3.00 -17.76
-0.90 3.00 -17.78
-0.80 3.00 -17.81
-0.70 3.00 -17.79
-0.60 3.00 -17.62
-0.50 3.00 -17.46
-0.40 3.00 -17.37
-0.30 3.00 -17.13
-0.20 3.00 -16.93
-0.10 3.00 -16.78
0.00 3.00 -14.62
0.10 3.00 -17.01
0.20 3.00 -16.86
0.30 3.00 -17.11
0.40 3.00 -17.39
0.50 3.00 -17.59
0.60 3.00 -17.80
0.70 3.00 -18.00
0.80 3.00 -18.16
0.90 3.00 -18.33
1.00 3.00 -17.76
1.10 3.00 -18.44
1.20 3.00 -18.07
1.30 3.00 -17.62
1.40 3.00 -17.96
1.50 3.00 -17.73
1.60 3.00 -17.04
1.70 3.00 -18.38
1.80 3.00 -16.66
1.90 3.00 -16.57
2.00 3.00 -16.32
2.10 3.00 -16.38
2.20 3.00 -15.87
2.30 3.00 -18.52
2.40 3.00 -15.56
2.50 3.00 -15.41
2.60 3.00 -16.24
2.70 3.00 -16.35
2.80 3.00 -16.17
2.90 3.00 -16.55
3.00 3.00 -17.69
3.10 3.00 -16.16
3.20 3.00 -16.48
3.30 3.00 -16.77
3.40 3.00 -16.65
3.50 3.00 -16.24
3.60 3.00 -16.04
3.70 3.00 -16.18
3.80 3.00 -16.38
3.90 3.00 -18.44
4.00 3.00 -17.31

-1.00 3.10 -17.86
-0.90 3.10 -18.01
-0.80 3.10 -18.04
-0.70 3.10 -17.91
-0.60 3.10 -17.74
-0.50 3.10 -17.60
-0.40 3.10 -17.43
-0.30 3.10 -17.28
-0.20 3.10 -17.00
-0.10 3.10 -16.89
0.00 3.10 -14.62
0.10 3.10 -17.08
0.20 3.10 -16.97
0.30 3.10 -17.26
0.40 3.10 -17.50
0.50 3.10 -17.71
0.60 3.10 -17.93
0.70 3.10 -18.03
0.80 3.10 -18.25
0.90 3.10 -17.89
1.00 3.10 -18.09
1.10 3.10 -17.73
1.20 3.10 -17.82
1.30 3.10 -18.23
1.40 3.10 -18.07
1.50 3.10 -18.51
1.60 3.10 -16.77
1.70 3.10 -18.45
1.80 3.10 -18.61
1.90 3.10 -18.52
2.00 3.10 -18.67
2.10 3.10 -18.55
2.20 3.10 -16.77
2.30 3.10 -18.75
2.40 3.10 -18.54
2.50 3.10 -16.40
2.60 3.10 -16.06
2.70 3.10 -15.95
2.80 3.10 -15.89
2.90 3.10 -15.85
3.00 3.10 -16.16
3.10 3.10 -17.43
3.20 3.10 -18.82
3.30 3.10 -15.95
3.40 3.10 -18.31
3.50 3.10 -18.15
3.60 3.10 -18.22
3.70 3.10 -16.30
3.80 3.10 -16.09
3.90 3.10 -18.31
4.00 3.10 -17.42

-1.00 3.20 -18.00
-0.90 3.20 -18.17
-0.80 3.20 -18.11
-0.70 3.20 -18.13
-0.60 3.20 -17.85
-0.50 3.20 -17.68
-0.40 3.20 -17.51
-0.30 3.20 -17.32
-0.20 3.20 -17.16
-0.10 3.20 -16.88
0.00 3.20 -14.48
0.10 3.20 -16.98
0.20 3.20 -17.06
0.30 3.20 -17.30
0.40 3.20 -17.61
0.50 3.20 -17.84
0.60 3.20 -18.00
0.70 3.20 -18.12
0.80 3.20 -18.35
0.90 3.20 -18.12
1.00 3.20 -18.03
1.10 3.20 -17.74
1.20 3.20 -18.39
1.30 3.20 -18.45
1.40 3.20 -17.02
1.50 3.20 -17.05
1.60 3.20 -16.66
1.70 3.20 -16.46
1.80 3.20 -18.41
1.90 3.20 -18.82
2.00 3.20 -16.60
2.10 3.20 -16.34
2.20 3.20 -16.26
2.30 3.20 -16.06
2.40 3.20 -16.28
2.50 3.20 -15.38
2.60 3.20 -18.40
2.70 3.20 -15.57
2.80 3.20 -17.83
2.90 3.20 -15.90
3.00 3.20 -16.23
3.10 3.20 -18.22
3.20 3.20 -15.97
3.30 3.20 -16.05
3.40 3.20 -17.14
3.50 3.20 -16.41
3.60 3.20 -17.98
3.70 3.20 -18.68
3.80 3.20 -18.49
3.90 3.20 -18.17
4.00 3.20 -17.20

-1.00 3.30 -18.05
-0.90 3.30 -18.31
-0.80 3.30 -18.27
-0.70 3.30 -18.22
-0.60 3.30 -17.95
-0.50 3.30 -17.77
-0.40 3.30 -17.69
-0.30 3.30 -17.45
-0.20 3.30 -17.26
-0.10 3.30 -16.86
0.00 3.30 -14.57
0.10 3.30 -17.05
0.20 3.30 -17.18
0.30 3.30 -17.45
0.40 3.30 -17.70
0.50 3.30 -17.87
0.60 3.30 -18.07
0.70 3.30 -18.23
0.80 3.30 -18.26
0.90 3.30 -18.37
1.00 3.30 -18.48
1.10 3.30 -18.03
1.20 3.30 -17.49
1.30 3.30 -17.86
1.40 3.30 -18.49
1.50 3.30 -17.85
1.60 3.30 -16.88
1.70 3.30 -18.44
1.80 3.30 -16.57
1.90 3.30 -16.34
2.00 3.30 -15.64
2.10 3.30 -18.60
2.20 3.30 -15.58
2.30 3.30 -15.99
2.40 3.30 -15.97
2.50 3.30 -15.93
2.60 3.30 -18.05
2.70 3.30 -18.15
2.80 3.30 -18.36
2.90 3.30 -15.83
3.00 3.30 -16.77
3.10 3.30 -16.04
3.20 3.30 -16.05
3.30 3.30 -16.25
3.40 3.30 -18.21
3.50 3.30 -16.75
3.60 3.30 -15.99
3.70 3.30 -18.12
3.80 3.30 -16.35
3.90 3.30 -17.96
4.00 3.30 -16.63

-1.00 3.40 -18.10
-0.90 3.40 -18.44
-0.80 3.40 -18.37
-0.70 3.40 -18.24
-0.60 3.40 -18.04
-0.50 3.40 -17.94
-0.40 3.40 -17.72
-0.30 3.40 -17.58
-0.20 3.40 -17.31
-0.10 3.40 -17.06
0.00 3.40 -14.63
0.10 3.40 -17.14
0.20 3.40 -17.30
0.30 3.40 -17.59
0.40 3.40 -17.80
0.50 3.40 -18.02
0.60 3.40 -18.20
0.70 3.40 -17.89
0.80 3.40 -18.30
0.90 3.40 -17.78
1.00 3.40 -17.78
1.10 3.40 -17.41
1.20 3.40 -18.25
1.30 3.40 -18.23
1.40 3.40 -16.95
1.50 3.40 -18.52
1.60 3.40 -18.67
1.70 3.40 -17.01
1.80 3.40 -16.53
1.90 3.40 -18.46
2.00 3.40 -15.78
2.10 3.40 -15.85
2.20 3.40 -18.73
2.30 3.40 -18.69
2.40 3.40 -15.71
2.50 3.40 -15.82
2.60 3.40 -17.87
2.70 3.40 -17.93
2.80 3.40 -15.64
2.90 3.40 -15.94
3.00 3.40 -16.65
3.10 3.40 -18.26
3.20 3.40 -17.53
3.30 3.40 -18.30
3.40 3.40 -18.59
3.50 3.40 -17.44
3.60 3.40 -16.81
3.70 3.40 -17.47
3.80 3.40 -17.97
3.90 3.40 -17.55
4.00 3.40 -17.30

-1.00 3.50 -18.25
-0.90 3.50 -18.52
-0.80 3.50 -18.50
-0.70 3.50 -18.32
-0.60 3.50 -18.20
-0.50 3.50 -18.03
-0.40 3.50 -17.85
-0.30 3.50 -17.70
-0.20 3.50 -17.45
-0.10 3.50 -17.17
0.00 3.50 -14.65
0.10 3.50 -17.17
0.20 3.50 -17.38
0.30 3.50 -17.71
0.40 3.50 -17.87
0.50 3.50 -18.13
0.60 3.50 -18.29
0.70 3.50 -18.05
0.80 3.50 -17.78
0.90 3.50 -18.15
1.00 3.50 -17.35
1.10 3.50 -17.38
1.20 3.50 -17.43
1.30 3.50 -17.29
1.40 3.50 -17.11
1.50 3.50 -18.56
1.60 3.50 -16.66
1.70 3.50 -15.97
1.80 3.50 -16.28
1.90 3.50 -18.55
2.00 3.50 -15.98
2.10 3.50 -18.47
2.20 3.50 -16.28
2.30 3.50 -15.54
2.40 3.50 -18.52
2.50 3.50 -15.81
2.60 3.50 -18.56
2.70 3.50 -16.98
2.80 3.50 -15.91
2.90 3.50 -15.91
3.00 3.50 -16.24
3.10 3.50 -18.14
3.20 3.50 -16.41
3.30 3.50 -16.75
3.40 3.50 -17.44
3.50 3.50 -17.32
3.60 3.50 -16.73
3.70 3.50 -18.06
3.80 3.50 -16.93
3.90 3.50 -17.07
4.00 3.50 -16.69

-1.00 3.60 -18.37
-0.90 3.60 -18.67
-0.80 3.60 -18.64
-0.70 3.60 -18.40
-0.60 3.60 -18.29
-0.50 3.60 -18.09
-0.40 3.60 -17.98
-0.30 3.60 -17.83
-0.20 3.60 -17.53
-0.10 3.60 -17.24
0.00 3.60 -14.65
0.10 3.60 -17.27
0.20 3.60 -17.48
0.30 3.60 -17.78
0.40 3.60 -18.00
0.50 3.60 -18.21
0.60 3.60 -18.29
0.70 3.60 -17.91
0.80 3.60 -18.65
0.90 3.60 -18.49
1.00 3.60 -17.21
1.10 3.60 -18.47
1.20 3.60 -18.32
1.30 3.60 -16.54
1.40 3.60 -18.61
1.50 3.60 -16.22
1.60 3.60 -16.18
1.70 3.60 -18.53
1.80 3.60 -18.63
1.90 3.60 -18.53
2.00 3.60 -16.11
2.10 3.60 -15.97
2.20 3.60 -16.13
2.30 3.60 -16.15
2.40 3.60 -18.50
2.50 3.60 -17.91
2.60 3.60 -16.33
2.70 3.60 -15.88
2.80 3.60 -16.28
2.90 3.60 -16.46
3.00 3.60 -16.04
3.10 3.60 -18.22
3.20 3.60 -18.22
3.30 3.60 -16.52
3.40 3.60 -16.81
3.50 3.60 -16.73
3.60 3.60 -16.94
3.70 3.60 -17.23
3.80 3.60 -16.94
3.90 3.60 -17.13
4.00 3.60 -16.96

-1.00 3.70 -18.39
-0.90 3.70 -18.79
-0.80 3.70 -18.78
-0.70 3.70 -18.59
-0.60 3.70 -18.38
-0.50 3.70 -18.24
-0.40 3.70 -18.05
-0.30 3.70 -17.85
-0.20 3.70 -17.65
-0.10 3.70 -17.38
0.00 3.70 -14.59
0.10 3.70 -17.34
0.20 3.70 -17.63
0.30 3.70 -17.84
0.40 3.70 -18.11
0.50 3.70 -18.27
0.60 3.70 -17.94
0.70 3.70 -17.84
0.80 3.70 -17.71
0.90 3.70 -17.64
1.00 3.70 -17.41
1.10 3.70 -17.05
1.20 3.70 -16.75
1.30 3.70 -16.83
1.40 3.70 -16.48
1.50 3.70 -16.44
1.60 3.70 -16.09
1.70 3.70 -16.91
1.80 3.70 -16.21
1.90 3.70 -18.24
2.00 3.70 -17.06
2.10 3.70 -16.73
2.20 3.70 -16.12
2.30 3.70 -16.13
2.40 3.70 -18.10
2.50 3.70 -17.76
2.60 3.70 -15.97
2.70 3.70 -16.18
2.80 3.70 -16.58
2.90 3.70 -16.27
3.00 3.70 -16.18
3.10 3.70 -16.62
3.20 3.70 -18.68
3.30 3.70 -18.12
3.40 3.70 -17.71
3.50 3.70 -18.06
3.60 3.70 -16.76
3.70 3.70 -16.56
3.80 3.70 -17.10
3.90 3.70 -16.28
4.00 3.70 -17.27

-1.00 3.80 -18.58
-0.90 3.80 -18.91
-0.80 3.80 -18.90
-0.70 3.80 -18.67
-0.60 3.80 -18.50
-0.50 3.80 -18.31
-0.40 3.80 -18.15
-0.30 3.80 -18.00
-0.20 3.80 -17.77
-0.10 3.80 -17.43
0.00 3.80 -14.62
0.10 3.80 -17.47
0.20 3.80 -17.69
0.30 3.80 -17.95
0.40 3.80 -18.13
0.50 3.80 -18.31
0.60 3.80 -18.28
0.70 3.80 -18.00
0.80 3.80 -18.73
0.90 3.80 -17.43
1.00 3.80 -17.61
1.10 3.80 -16.82
1.20 3.80 -16.97
1.30 3.80 -16.86
1.40 3.80 -18.36
1.50 3.80 -16.51
1.60 3.80 -15.82
1.70 3.80 -15.97
1.80 3.80 -16.72
1.90 3.80 -18.50
2.00 3.80 -15.96
2.10 3.80 -16.18
2.20 3.80 -16.08
2.30 3.80 -18.69
2.40 3.80 -17.74
2.50 3.80 -16.69
2.60 3.80 -17.56
2.70 3.80 -17.02
2.80 3.80 -16.38
2.90 3.80 -18.11
3.00 3.80 -16.38
3.10 3.80 -16.83
3.20 3.80 -18.49
3.30 3.80 -16.35
3.40 3.80 -17.71
3.50 3.80 -16.93
3.60 3.80 -17.74
3.70 3.80 -17.10
3.80 3.80 -17.46
3.90 3.80 -16.52
4.00 3.80 -17.33

-1.00 3.90 -18.65
-0.90 3.90 -19.04
-0.80 3.90 -19.30
-0.70 3.90 -18.70
-0.60 3.90 -18.61
-0.50 3.90 -18.40
-0.40 3.90 -18.28
-0.30 3.90 -18.11
-0.20 3.90 -17.94
-0.10 3.90 -17.54
0.00 3.90 -14.61
0.10 3.90 -17.51
0.20 3.90 -17.78
0.30 3.90 -18.08
0.40 3.90 -18.04
0.50 3.90 -18.05
0.60 3.90 -17.65
0.70 3.90 -18.00
0.80 3.90 -18.23
0.90 3.90 -18.35
1.00 3.90 -17.14
1.10 3.90 -18.22
1.20 3.90 -18.30
1.30 3.90 -16.47
1.40 3.90 -16.61
1.50 3.90 -18.68
1.60 3.90 -18.55
1.70 3.90 -15.99
1.80 3.90 -15.57
1.90 3.90 -18.63
2.00 3.90 -18.18
2.10 3.90 -18.11
2.20 3.90 -15.49
2.30 3.90 -18.03
2.40 3.90 -15.86
2.50 3.90 -16.03
2.60 3.90 -15.65
2.70 3.90 -16.55
2.80 3.90 -18.18
2.90 3.90 -16.48
3.00 3.90 -18.44
3.10 3.90 -18.31
3.20 3.90 -17.49
3.30 3.90 -18.01
3.40 3.90 -17.55
3.50 3.90 -17.07
3.60 3.90 -17.13
3.70 3.90 -17.33
3.80 3.90 -16.83
3.90 3.90 -16.03
4.00 3.90 -16.45

-1.00 4.00 -18.70
-0.90 4.00 -19.17
-0.80 4.00 -19.22
-0.70 4.00 -18.80
-0.60 4.00 -18.70
-0.50 4.00 -18.55
-0.40 4.00 -18.44
-0.30 4.00 -18.15
-0.20 4.00 -17.96
-0.10 4.00 -17.61
0.00 4.00 -14.64
0.10 4.00 -17.63
0.20 4.00 -17.99
0.30 4.00 -17.96
0.40 4.00 -18.30
0.50 4.00 -18.39
0.60 4.00 -17.64
0.70 4.00 -17.61
0.80 4.00 -16.96
0.90 4.00 -17.51
1.00 4.00 -16.97
1.10 4.00 -18.39
1.20 4.00 -16.98
1.30 4.00 -18.37
1.40 4.00 -18.44
1.50 4.00 -16.30
1.60 4.00 -18.63
1.70 4.00 -18.21
1.80 4.00 -15.82
1.90 4.00 -16.84
2.00 4.00 -16.38
2.10 4.00 -18.31
2.20 4.00 -15.69
2.30 4.00 -15.96
2.40 4.00 -17.17
2.50 4.00 -16.53
2.60 4.00 -16.27
2.70 4.00 -16.45
2.80 4.00 -16.35
2.90 4.00 -17.00
3.00 4.00 -17.31
3.10 4.00 -17.42
3.20 4.00 -17.20
3.30 4.00 -16.63
3.40 4.00 -17.30
3.50 4.00 -16.69
3.60 4.00 -16.96
3.70 4.00 -17.27
3.80 4.00 -17.33
3.90 4.00 -16.45
4.00 4.00 -16.21



==> Experiment9/data_exp91.txt <==
3916.95309007693	-9.31388299818536e-12
3881.23272867434	-1.29201094267728e-11
3849.77216805088	-1.75569780935803e-10
3821.10298629086	8.64018634416652e-10
3794.46577439124	-1.95889526821702e-09
3769.40358938878	2.9789362088195e-09
3745.61453734587	-2.01265493160463e-09
3722.88599144138	-1.66059221928805e-09
3701.06104577581	3.87085030695289e-09
3680.01971748939	-7.50008055661056e-10
3659.66764512713	-2.81095324794478e-09
3639.92891117604	3.54035023519828e-10
3620.74127853835	1.30997257485888e-09
3602.05291294978	2.77235834289513e-09
3583.82005918187	-1.01107566763403e-09
3566.00535041846	-3.7297307464712e-09
3548.57655048622	-1.82664949832656e-09
3531.5056009547	6.40222763692577e-10
3514.76788622589	4.96915353309646e-09
3498.34165815457	4.33909264074828e-09
3482.20758049957	-2.78747852577865e-09
3466.3483627506	-4.64420102375129e-09
3450.74846332369	-9.83752634908797e-10
3435.39384658629	-8.96225316182608e-11
3420.27178204535	-6.61057875106508e-10
3405.37067681618	3.2666136462467e-10
3390.67993547538	2.74120548482415e-09
3376.18984119317	1.09957909444347e-09
3361.89145491474	2.37674768754914e-10
3347.77652894919	1.98884364532859e-09
3333.83743277551	8.45515657488249e-10
3320.06708887759	2.5969448813612e-10
3306.45891694472	-4.41019931685105e-09
3293.00678515997	-3.90065801880723e-09
3279.70496772792	-1.42591272123127e-09
3266.54810718795	-9.41835498480259e-10
3253.53118142516	7.68106467319285e-10
3240.64947427542	3.72579123109062e-09
3227.89854956011	2.93261859241056e-09
3215.27422765698	2.18328111145638e-09
3202.77256478427	-6.59383658785373e-12
3190.38983443099	-1.60226587553325e-09
3178.12251038112	1.27117072423744e-09
3165.96725177042	-5.73003866577437e-10
3153.92088932386	7.45992601025591e-10
3141.98041301289	-4.2733372396242e-10
3130.14296071437	-5.08946040866931e-09
3118.4058080966	-1.87005078089442e-09
3106.76635923546	-8.09997402484441e-10
3095.22213807918	-8.56906545720904e-10
3083.7707806595	-3.73175534917891e-09
3072.41002795732	3.96219190790248e-09
3061.13771926619	8.83709994070614e-10
3049.95178626619	3.59300411645336e-09
3038.85024739629	4.69229399779891e-09
3027.83120265108	2.3950574440379e-09
3016.89282895214	3.08107317437134e-10
3006.03337567592	-9.03543906360937e-10
2995.25116061147	1.01048325262809e-09
2984.5445661666	-1.92994331627006e-09
2973.9120358296	-2.6657627216764e-09
2963.35207101519	-4.3198200572192e-09
2952.86322788614	-2.42861641908121e-09
2942.44411456403	-1.2396323967323e-09
2932.09338854516	-1.49921408620912e-09
2921.8097540863	-3.67839980697227e-10
2911.59196001136	5.14727593881048e-10
2901.4387975557	1.80231340962678e-09
2891.34909817942	4.29760760312092e-09
2881.32173182166	-3.82378129160088e-10
2871.35560507503	-1.16009446493592e-09
2861.44965941904	3.70282560169244e-09
2851.60286969116	2.945532706633e-09
2841.81424260018	-2.50271892099363e-09
2832.08281535625	-3.27453175685832e-10
2822.40765422287	-1.00139230241325e-09
2812.78785346872	6.65859367643407e-10
2803.22253393006	-1.32866251334463e-09
2793.71084207455	5.30667954024011e-10
2784.25194889805	2.13393747117152e-09
2774.84504893061	-2.43666775645579e-09
2765.48935924832	5.05718134036215e-10
2756.18411859157	-7.17525594495783e-10
2746.92858653864	-3.00538616215817e-09
2737.72204268372	-4.40050218486476e-10
2728.56378584552	-3.49216655592954e-09
2719.45313336121	3.28923110970436e-10
2710.38942035499	-1.0693419483232e-09
2701.37199915829	1.64610103325913e-09
2692.40023854881	3.52228468614157e-10
2683.47352327937	2.5747950438415e-09
2674.5912534368	1.48997125748451e-09
2665.75284394595	2.32462138427536e-09
2656.95772391633	-2.10808082101721e-09
2648.20533636964	7.20028481282498e-10
2639.49513757471	4.14789091962575e-10
2630.8265966431	2.240629903838e-10
2622.19919514749	-1.99101490849785e-09
2613.61242665162	4.03260980164077e-10
2605.06579634625	-7.70821628748308e-10
2596.55882065076	-5.98774363425036e-10
2588.09102684475	1.20490284416519e-11
2579.66195272537	7.90533860595133e-10
2571.27114633285	-1.33939703772512e-09
2562.91816555103	9.4073815404272e-10
2554.60257774895	-1.80160508733707e-09
2546.32395965343	2.83341794471426e-10
2538.08189691553	-1.47437617670221e-10
2529.87598396061	2.22358487178553e-09
2521.70582361299	5.04605246476331e-10
2513.57102690975	1.83618009685915e-09
2505.47121279493	1.25885257773461e-09
2497.40600802444	-1.87695070597016e-09
2489.37504679529	5.47823120200519e-10
2481.37797065029	-2.84762310953646e-09
2473.41442812294	-2.6602322983349e-09
2465.48407464574	-3.01683344972048e-10
2457.58657242058	-8.18506346034198e-10
2449.72159004721	-2.4387603048126e-11
2441.88880249782	1.22095311638759e-09
2434.08789089748	-9.14325504197677e-10
2426.31854232911	-1.46203049666838e-10
2418.58044975288	-3.87173737514956e-10
2410.87331169839	1.6246620715421e-10
2403.19683233428	-3.99682953400315e-10
2395.55072106768	1.66655755862166e-09
2387.93469269529	2.22481189027235e-09
2380.34846697952	2.53371590375195e-09
2372.79176872934	-6.81496636900647e-10
2365.26432759126	4.09496037079293e-09
2357.76587791161	1.65986691058606e-09
2350.2961586168	-2.20295781616642e-10
2342.85491319713	2.9354243480384e-09
2335.44188944727	-2.28107710498193e-09
2328.05683948379	1.75319558870513e-09
2320.69951958132	-9.24942789026773e-10
2313.36969004287	-1.69162789331878e-09
2306.06711524475	-8.01091637470108e-10
2298.79156330034	-3.17869133792392e-09
2291.54280624854	-5.40747879806958e-09
2284.32061972683	-3.59127572124862e-09
2277.12478302443	-3.09973025025556e-09
2269.95507896596	-3.75652708939356e-09
2262.81129381342	2.01299332758254e-09
2255.69321717414	1.20698806505004e-09
2248.60064202027	1.69671920957626e-09
2241.53336443556	7.97867771851202e-10
2234.4911837726	2.63786770204888e-09
2227.47390238073	3.51072948490128e-10
2220.48132565281	-2.96048874304233e-09
2213.51326189722	-4.2072834105511e-10
2206.56952238369	3.25823545921367e-09
2199.64992108961	-1.24185373095997e-09
2192.75427488469	-7.5180262015806e-10
2185.88240316834	1.74335301750261e-09
2179.03412815207	4.69807215353057e-09
2172.20927454388	2.01379002362501e-09
2165.4076696081	2.76002065646708e-09
2158.62914309052	7.82851561353937e-10
2151.87352716725	3.14418963087704e-10
2145.14065641391	-1.49849288533233e-09
2138.43036772953	2.21957385804217e-09
2131.74250026639	2.07699724086297e-09
2125.07689547317	-1.8891883613037e-09
2118.43339696273	-5.59479573780663e-09
2111.8118504807	-5.38412869843796e-10
2105.21210393163	-5.4499542656572e-09
2098.6340072676	-2.08241024424183e-09
2092.07741246127	-2.57350318833005e-09
2085.54217349192	-2.96930036114418e-09
2079.02814625558	-1.6325474305745e-09
2072.53518857936	5.33035837690932e-10
2066.06316016175	1.66747948782131e-09
2059.6119226046	1.25626797853329e-09
2053.18133925711	8.52032777665102e-10
2046.77127521532	1.35115296728827e-09
2040.38159738696	-3.01625835419372e-09
2034.01217433743	1.1216583217788e-09
2027.6628763163	-1.75245840061677e-09
2021.33357525661	1.13661080547445e-10
2015.02414464789	-2.99531488501259e-09
2008.73445962618	8.54064541311317e-10
2002.46439686241	2.56972321199811e-09
1996.21383455525	-1.35506539322705e-09
1989.98265237109	6.25933083142627e-10
1983.77073153324	9.64755386689831e-10
1971.40420589707	4.06619093951122e-09
1977.57795472386	3.57592444544252e-09
1965.24937057405	4.194113945033e-09
1959.11333557325	2.20467288869486e-09
1952.99598909047	-6.14571149526455e-09
1946.89722066493	-6.81397285817731e-10
1940.8169211448	2.41490649699472e-09
1934.75498260798	2.5684605553522e-09
1928.71129843992	-3.90785137582839e-09
1922.68576330183	4.24417911926156e-09
1916.67827296198	-1.01440988942159e-09
1910.68872454201	-4.46314363244937e-09
1904.71701626031	-4.34606350907529e-09
1898.76304748095	-8.55929271903477e-10
1892.82671874903	-1.16822862494814e-09
1886.90793173879	9.32973254208491e-10
1881.00658919767	-2.83212475693517e-09
1857.57375707552	2.59991361772904e-10
1863.40627244953	-1.98700167430843e-10
1875.12259502483	-9.65028945643098e-10
1869.25585411981	2.06116634871023e-09
1851.7582159914	4.43251546577983e-10
1845.95955828968	3.50530604542598e-09
1840.17769401334	-4.32553992624207e-10
1834.41253414759	2.55154652961664e-09
1828.66399067215	-2.94882118723194e-09
1822.9319765301	-3.08111314240023e-09
1811.51719246366	-3.44146489084096e-09
1817.2164055197	-9.78392700190511e-10
1805.83425301628	-4.51986448268826e-10
1800.16750367994	2.5717605822706e-10
1794.51686193655	2.38076003356014e-09
1788.88224607965	5.42277778237121e-10
1783.26357520744	5.59516211140476e-10
1777.66076933252	2.15749407228571e-09
1772.07374924167	3.33257865747782e-10
1749.88197111438	5.4415867367652e-09
1766.50243657135	-2.08642270127513e-10
1755.40662393598	-4.26997992519773e-10
1760.94675377897	2.35018093874828e-09
1744.37272004905	-7.79978082121602e-10
1738.87879626552	-4.39579039834825e-10
1733.4001259607	1.886397704709e-10
1727.9366361577	5.44685563319547e-09
1722.48825455662	2.67101807338577e-09
1717.05490951847	1.32364297300569e-09
1711.6365302116	-4.92541785135359e-09
1706.23304647037	3.70745967259722e-09
1700.84438869926	1.46231715625333e-09
1695.47048816816	-1.61586699576333e-09
1690.11127666169	2.18540741059314e-11
1684.76668668152	-6.09088801617474e-09
1679.43665136893	-3.77129039108581e-09
1674.12110447335	-7.3374119002878e-09
1668.81998044765	-9.13793218870751e-09
1663.53321424633	-2.86532531035277e-09
1658.26074159407	6.60598628576814e-09
1647.75842229894	-6.32976115966244e-10
1642.52844994416	-3.44307982125258e-09
1637.31251958837	-3.37903038882814e-11
1632.11056982357	-1.33128041923669e-09
1653.00249864771	7.30512317304033e-10
1626.92253981928	5.20301690620784e-09
1621.74836921732	2.41628650421433e-09
1616.58799829247	1.26843646697239e-10
1611.44136784546	7.69597385819054e-09
1606.30841920983	3.7939675845422e-09
1565.73050674699	-8.64471161321489e-10
1601.18909424369	-6.54184284520909e-09
1570.75605083822	-2.45143860766461e-09
1596.08333542676	5.67357877345742e-09
1575.79482589859	4.80071538078164e-11
1590.99108545086	-1.22562615612054e-09
1585.91228787228	-5.57272006318499e-10
1580.84688654122	-3.50423134953814e-10
1560.71813948616	8.6315155023442e-10
1555.71889536993	-5.47509870774121e-09
1550.73272121471	1.17240872565816e-09
1540.79937224716	-4.03015509853333e-10
1545.75956425763	-1.99268807010711e-09
1535.85209334148	3.98727574568714e-09
1530.91767614894	3.36703198655641e-09
1525.99606968373	6.46574873502948e-10
1521.08722347153	-8.02603662003465e-09
1516.19108739069	-3.59355240009407e-09
1511.30761178867	-8.53269552236746e-10
1506.4367474111	-4.30509679440845e-09
1501.5784453995	-2.10656699028977e-09
1496.73265733965	-2.24550257554856e-09
1487.07843143932	-8.55385406950404e-09
1482.26989869118	-1.98874663959181e-09
1477.47369015691	3.02013317132754e-09
1472.68975941072	3.60763718898482e-09
1467.91806032895	-2.1639090519443e-09
1463.15854723506	5.20902251888167e-09
1491.89933522873	-1.3030768963862e-09
1458.41117477444	7.46592399014645e-09
1453.67589802142	-4.23516022252102e-09
1448.95267232661	9.54286316634523e-10
1444.24145344041	2.69933325691696e-09
1439.54219752132	-5.78685444008187e-09
1406.97875448295	1.4005110959836e-09
1411.59546972736	-1.12349080039209e-09
1434.85486103559	3.68350805413087e-09
1416.22385028104	-4.64032290370398e-09
1420.86393769891	-2.33081587364126e-09
1430.17940071942	-6.7523042712736e-10
1425.5157737761	2.52922949250944e-09
1402.3736633463	-5.17107534570016e-09
1397.78015548979	7.41070538268218e-11
1393.19819035578	-2.8071309721156e-09
1388.62772766861	-4.1568242181711e-09
1384.06872758708	5.87057143175418e-09
1379.52115034152	-4.74043027054449e-12
1374.98495670231	2.20146789686737e-10
1370.46010762871	-6.42489794699941e-09
1365.94656445386	-4.06211286829716e-09
1361.44428869982	3.06570413499685e-09
1356.95324225646	-1.11170894712131e-09
1352.47338720586	-6.70640432076652e-10
1348.00468608075	7.16929182686954e-10
1343.54710154785	-6.92563340010111e-09
1339.10059659648	-3.43414191528169e-09
1312.65220068646	7.53272999531873e-10
1317.0329898843	2.46884956922599e-09
1321.42464234873	2.13027728790394e-09
1325.82719345365	-5.51187984143553e-09
1334.66513449981	-6.80082834492168e-09
1330.24067891408	3.35480354607398e-09
1308.28223962774	3.48876927347419e-09
1303.92307181047	-1.4514590640502e-09
1299.57466260004	-2.61132582224377e-09
1295.23697767765	-6.73210864832186e-09
1290.90998288537	3.63382790524724e-09
1286.59364434151	-3.46380901738996e-09
1265.17062688949	8.18722378781445e-09
1269.43418381113	-1.49227297185917e-10
1273.70823126245	3.17410009387231e-09
1277.99280186424	-9.63037094514618e-10
1282.28792838731	-7.34908389699029e-09
1260.91752798022	4.45147119859657e-09
1256.67485490033	-4.18952872394129e-10
1252.44257562485	-8.5807139171834e-10
1248.22065837284	-5.77802516943393e-09
1244.00907163742	8.12908318437167e-09
1239.80778408895	-2.29927143990949e-09
1235.61676459148	-4.16939105463143e-09
1231.43598218835	-1.11616487163957e-08
1202.45459631912	-2.41477327023176e-09
1223.10500668899	-2.11710560193978e-09
1227.2654065375	8.60740279051697e-09
1206.56456569995	-8.36365443568354e-09
1210.68456190366	-5.86701606741791e-09
1218.9547526483	-5.65345348313429e-09
1214.81461435159	-2.45527814746183e-09
1198.35462456395	-6.07158634480243e-09
1194.26462127681	-2.30857155614217e-09
1190.18455770413	-3.66990371425402e-09
1186.11440519284	4.97686780676077e-10
1182.05413523838	-5.97291993642557e-10
1173.96313037823	-8.88968343382146e-09
1178.00371978648	5.64399371683066e-09
1169.93233944828	3.44285697173596e-09
1165.91131917244	-1.11012549153244e-09
1161.90004206456	2.20247109439242e-09
1157.89848079477	-3.67363917064267e-10
1145.95182130286	3.62646285223533e-09
1153.90660819456	1.46014644819559e-09
1149.92439730805	-2.21037077530184e-09
1141.98885360272	1.87222526371045e-09
1138.03546771737	8.94747603785717e-09
1134.09163738565	2.29223584558014e-10
1130.15733650257	-1.46487956487196e-08
1126.23253946532	9.48351638191403e-09
1122.31721981299	1.08375701746155e-08
1118.41135244945	-6.11020001609064e-09
1114.51491178953	1.28258451602414e-09
1110.6278726	-3.71655017872285e-09
1106.75020975995	-5.0202914186892e-09
1102.8818983387	-1.19157743116993e-08
1091.33282544473	-6.69542310482996e-09
1099.02291357148	-4.25250137880973e-09
1095.17323070903	-1.18039579777296e-08
1020.09640179455	1.53023116400419e-09
1023.76498596386	-4.71788119682515e-09
1038.52794549846	-3.89957399704599e-09
1042.24095098036	-4.14742284959857e-09
1045.96290697557	-6.68491229038892e-09
1049.69383598978	1.89132987049589e-09
1053.43376052758	-2.49619308556603e-09
1057.18270332675	-4.24324431147483e-09
1060.94068716655	6.22171558717355e-09
1064.70773509622	-5.46185879857219e-09
1068.48387024588	-3.36494695996059e-09
1072.2691158638	4.63192648125776e-09
1083.67975023995	-3.92956384207173e-09
1087.50167332221	-2.35437272455563e-09
1076.0634953201	1.25422307956091e-09
1079.86703205524	-1.202127818253e-08
1034.8238683845	-3.18731174786535e-09
1031.12869726731	-1.41232328054741e-08
1027.44241062231	7.64821272980498e-09
1016.4366365683	6.74192390803796e-09
1012.78566876041	-4.86473281102739e-09
1009.14347703276	9.13107989219952e-09
1005.51004012636	-4.71030592308352e-09
1001.88533692286	2.00090610746884e-09
998.269346555973	7.74176722728726e-10
994.662048115575	-7.43394412694443e-09
991.063420897632	7.11975944867049e-09
987.473444287159	6.99489355326932e-10
917.459879777668	1.81510984020861e-09
983.892097825428	-1.22705161587078e-08
976.755214123101	1.08139222021464e-08
973.199636493841	-1.08928515096807e-08
980.319361314699	1.36431368424894e-08
969.652608351098	-1.48689061063578e-09
966.114109780676	-2.56899213013639e-09
962.584121067156	-4.6265452961769e-09
959.062622496423	-9.76717462464194e-09
955.549594619584	-4.57907134432389e-09
952.045018012219	-9.33862032148625e-09
948.548873366927	-1.35531328382399e-08
920.880987091343	-7.23494775201061e-09
924.310357635897	-3.79788200888242e-09
945.061141459904	-8.88452489355984e-09
927.748009683861	7.93775578600275e-09
941.581803211768	5.0775573745554e-09
938.110839747036	-5.96119364981718e-09
931.193961697486	-3.43635520039243e-09
934.648232066859	-1.59081647438386e-08
914.0470174751	8.1219431180557e-09
910.642381982282	-5.24439291993417e-09
907.245955420978	-4.1169379016992e-09
903.857719795947	-5.90967808022924e-09
900.477657307802	-1.19001946075059e-08
897.105750309505	-1.32694299992409e-10
863.831405726036	-4.83328932432414e-09
867.122710315148	-3.41356276578608e-09
870.421998673045	-4.53818316259458e-09
873.72928761201	-4.11897183028032e-09
877.044593863362	-3.37024896879257e-09
893.741981159509	1.58688018281339e-09
880.367934385012	-1.41774414430529e-09
883.699326216589	-9.23478848946502e-10
890.386332346125	-6.25885121507963e-10
860.548068299224	-1.12366560500732e-10
857.272681462337	5.00061325681145e-10
854.005228724305	-2.80880652070437e-09
887.038786460006	3.4465297282793e-10
850.745693796063	4.42108571974131e-11
847.49406033421	-9.96312454759618e-09
844.250312106996	-7.6654314007385e-09
834.566218701458	6.8332273173155e-10
837.786407234316	-9.15873998863503e-09
831.353851502627	-3.25621307695201e-10
828.149289959954	6.26419716098781e-09
824.952518449561	-1.59687738587877e-08
821.763521259451	-9.5464596228112e-09
818.582283029187	-1.75337122598762e-08
774.851149523725	7.94863730391171e-09
815.408788256694	-6.11999251276529e-09
777.925344517226	-1.85733375346331e-08
781.007089957111	-1.1364221563781e-08
812.243021681053	2.62470023493222e-09
809.084967935303	-1.78748189583189e-08
805.934612017664	-9.88117321298887e-09
784.096400285023	-1.06260062970875e-08
787.19328988685	-2.21507430175905e-08
802.791938745763	-1.57921011822992e-08
790.297773348731	-1.25244827842153e-08
793.409865237369	-5.50774625907025e-09
799.656933133022	-3.28159255325033e-09
841.014433091768	4.57739257608836e-09
771.784490703692	1.399674709468e-09
768.725353830847	-7.50578865726936e-09
729.634733285219	3.70921959813586e-09
765.673724755698	3.32848770767669e-09
762.629589411185	6.10308292792183e-09
759.592933685772	-1.37559403867726e-08
735.56730218268	5.41642686258115e-09
738.544615485799	-7.47153294788916e-09
741.529298973645	-1.48163716851002e-08
744.521366324854	3.22059712232203e-10
747.520830851812	3.62899310601961e-09
756.563743830603	-1.78925203542235e-08
796.529580250824	-1.29356511266443e-08
753.542005899466	-3.28460154630505e-08
750.527706188668	1.75495142862303e-08
732.597345900014	3.12249293088485e-09
726.679451092405	-1.2261554438453e-08
723.731486234736	-8.00951305279796e-09
720.790825475203	-5.27605870104253e-09
717.857456026895	-2.20378746362826e-08
714.931364790495	-3.19950732574625e-09
712.012538844875	-1.25761960845239e-08
706.196631929799	-1.27464323540494e-08
703.299525470661	4.14769640855184e-09
700.409633494189	-2.36941755105136e-09
697.526943385382	4.67226102252027e-09
694.651442776589	-3.40619248362373e-08
674.723206131493	-4.69801753055776e-09
691.783119105783	-3.54162166260608e-09
688.921960172498	-1.46195864303422e-08
686.067953422511	-3.04099705417116e-08
683.221086874484	-1.85774604588573e-08
677.548725336557	-1.22665708701675e-08
680.381348216603	-3.40821229016797e-08
709.100965471913	-7.91482668294208e-09
633.184850605032	-9.54366541350282e-09
635.905220184613	-4.03943012372565e-09
638.632519741445	-4.71894523457195e-10
641.366760518291	-1.38079725431339e-08
646.856110289655	-1.66756279895708e-08
644.107953486065	3.18840331914316e-09
649.611242099763	-2.141438601444e-08
652.373360382858	-8.48841485989738e-09
655.142476490179	3.33923599882269e-09
657.918602083632	-2.34974311119629e-08
660.701748617032	4.26438284684139e-09
671.904778757808	-1.65274449681618e-09
663.491927897774	-6.49349363168739e-09
669.093431126279	-1.38541065286546e-08
666.289151611024	2.323897407841e-08
630.471399769317	-9.38183131182768e-09
627.764856679517	-2.56711496504636e-08
622.372450007804	-9.06110431131424e-09
619.686564296764	2.32519714593593e-09
617.007542605811	-9.19318221548338e-09
614.335374103836	7.25436244408684e-09
625.065210804893	3.28058260556929e-08
611.670047998242	-9.20877640808726e-09
609.011553738871	1.310997088666e-09
606.35988052588	-6.65909283270594e-09
603.715017775982	-1.63861217927774e-08
601.07695505494	3.79511977399716e-10
598.445681743152	-1.28536679078195e-08
564.852289099493	1.22855325912496e-09
595.821187538244	-2.07000967478166e-08
567.396231084234	-2.81378191857584e-08
593.203461927944	-3.88743628398913e-08
569.946830744538	-2.15746425169527e-08
572.504097879954	-2.0389893329309e-08
590.592494559112	-1.92548657018676e-08
575.068042380214	-1.66782267996268e-08
577.638674240807	-8.88172246860108e-09
580.216003330326	-1.79071735217917e-08
582.80003982822	-1.53982659956142e-08
587.988275239818	-1.10775031370025e-08
562.314994936613	-2.09150305408023e-08
559.784338858272	-2.23612702798803e-08
557.260311111879	-1.45817410368565e-08
554.742902102601	-1.6830819404845e-08
552.232102116004	2.70051270234717e-09
585.390794156411	1.62570412687302e-08
549.727901707513	-1.21415490994536e-08
542.254803053936	-1.11548121850547e-08
539.776905942181	-5.48340040040785e-10
537.305561286193	-2.16214441906004e-08
534.840759704598	-1.59841411218054e-08
532.382491868189	7.34606242502878e-09
544.739261981781	3.45653239364196e-09
529.930748715731	4.05221145527435e-09
527.485520987969	-1.37257551990899e-08
525.046799587526	3.38178018921553e-09
522.61457546897	1.20504051182024e-09
520.188839498407	4.48307435618744e-09
517.769582790347	-3.17921862169612e-08
515.35679633264	-1.20805565551052e-08
489.240666168004	-2.09169712661605e-08
491.582858272658	-1.69165836894081e-08
493.931425053322	-1.29854242914007e-08
496.28637488001	3.21729043406549e-09
498.647716275596	2.02845296115584e-09
501.015457907335	-2.05013581666691e-08
503.389608313331	2.23636331675436e-09
505.770176328262	-3.42800232644436e-09
512.950471182335	-2.88676738069427e-08
547.230290556024	-5.7396644548291e-08
510.550598229986	-3.74553956739021e-08
486.904840155837	-1.50405474741433e-08
484.575371809172	-2.17203482977268e-08
508.15717179595	5.91322849574638e-08
482.252252741086	-3.55804425089534e-08
479.935474700337	-3.31518608120973e-08
477.62502928787	-2.670418819406e-08
475.320908087639	-3.37367547231793e-08
468.446411535212	2.28961605230893e-08
466.167506327814	3.45641026910926e-09
463.894885049995	3.98704713688858e-09
461.628539339395	-4.40588370231865e-08
459.36846154324	-6.15299455830609e-09
457.114643342606	1.04199049388853e-09
454.867077079907	-2.2576269742558e-08
424.053243308087	-1.31778072898214e-08
452.625754664417	-4.06137612429802e-09
426.214095158346	3.1494788998998e-09
450.390668458624	-4.65451743814072e-09
428.381091738272	-8.76524453019556e-09
430.554240592897	8.55577697578269e-09
448.161810443051	-3.32934801949847e-08
445.939173027228	-1.29800720727324e-08
443.722748232789	3.57779517123902e-09
441.512528597576	-8.1563205078794e-09
470.731609366051	4.37793649145368e-08
473.023101787334	-9.32485342587663e-08
439.30850616538	-2.37573924977141e-08
432.73354918426	-7.6769461898607e-09
421.898528813298	1.24636008180801e-08
419.749944374263	1.84551813831035e-08
417.607482581496	1.56226134251369e-08
415.471136256957	9.67887503477982e-09
413.340898167021	7.10897463118698e-09
411.216761004809	2.74352900397901e-08
409.098717672777	-3.41074564702559e-08
386.200410431369	-5.12977263444903e-09
388.251886535784	-8.69944366543862e-09
390.309379789785	-1.08019055922171e-08
406.986760809991	-1.35817261881499e-08
392.372896799502	1.07679949401529e-08
394.442444503298	3.21792081869887e-08
396.518029622959	1.28863144599478e-08
398.599659342252	3.68898853686517e-08
404.880883325142	-3.08018464068027e-08
434.919025394921	2.78574008305554e-08
437.110671339467	-9.40837130425365e-08
400.687340885568	3.83854164009989e-08
384.154944327042	-1.25735358791346e-08
382.115481621913	-4.26388653274046e-08
380.082015628134	2.29866390366595e-08
378.054539455582	-5.81812036326568e-08
376.033046575815	-1.20994065877511e-08
374.017530376353	-1.82365826884023e-08
340.661903141544	-1.30798873954063e-08
342.576802564403	-8.58648990798017e-09
344.497570148932	2.9030815085207e-08
346.424212232619	3.18832943380087e-08
348.356735056427	2.53782567183336e-08
350.295144616965	1.91081202527421e-08
352.239447402852	5.2284147844528e-08
354.189649654478	5.77052211570006e-09
356.145757259395	-2.81719741979103e-09
358.107777067984	-2.00686059506627e-08
360.07571516475	4.09489255281947e-08
362.049577977271	-2.31711044795802e-09
364.029371837687	3.93778478158247e-08
366.015103588854	4.22273695732667e-08
372.007983755645	-1.93792938363302e-08
402.781076417151	-1.11501718230017e-07
368.006781006053	1.1736224564407e-07
370.004397627601	-1.49311669403462e-07
318.138655911992	2.49539793273357e-08
319.983602566687	1.82814983151758e-08
321.834346180808	4.69450667714422e-08
323.690892439094	7.79079807333716e-08
325.553247452544	1.57948727430579e-08
327.421416750625	6.16109405650496e-08
329.29540656478	7.19359813175502e-08
331.175222637235	6.22940969424376e-08
333.060870906359	5.85311688151412e-08
334.952357740374	4.80203778386278e-08
338.752864992478	-4.81149054626373e-08
336.849692836187	1.89019230843746e-07
316.299500440625	3.13410255525781e-08
314.466130229188	4.4824432499091e-08
265.458120014055	1.00826731852521e-07
267.131728226862	1.50759989381299e-07
268.810971185303	1.58857051180128e-07
270.495854227555	1.24479344047745e-07
312.638539818469	2.81299352145048e-08
310.816723432859	2.14821724853209e-08
303.58708557654	9.38960406093869e-08
301.794054497947	7.55122324669344e-08
300.006763924272	4.49751503817097e-08
298.225208146342	1.03920265059898e-07
296.449381775287	6.59890530552154e-08
294.679279173357	6.72816649338603e-08
292.914895269139	5.65506002581095e-08
291.156224195137	4.84613661977384e-08
289.403260783172	1.06221763801484e-07
309.000675137456	3.22036418642924e-08
26.5041990170662	3.34766950181846
25.4723488273177	-3.34317733624887
25.474494294912	3.33893121760408
24.4585855523516	-3.33083739951546
24.4611621642124	3.32535256392253
23.4595871472352	-3.31505413724724
23.4627236438873	3.30777799374442
22.4769802735864	3.28761538536937
22.4730445637969	-3.29754872002034
21.5007034477046	3.26759871088137
21.4954088127046	-3.28164401548589
20.5297049432627	3.25249548243755
20.5213891883941	-3.27320410688081
19.5584782622322	3.24680488817914
18.4403250166581	-4.45992530418655
19.5407737096644	-3.27778766516223
18.5770353509457	3.23919016719146
18.5314417241905	-3.26903785038867
17.6045353355581	3.18212807415783
17.5560348103402	-3.18124390038618
16.6971940080716	3.08960360119001
16.6629516478591	-3.08092633933898
15.8419268917875	2.99697464223607
15.8156185378605	-2.9890904514609
15.0198200546804	2.90728618653127
14.9978079708464	-2.90150643517615
14.2218545650261	2.81910608175988
14.2024971656053	-2.8155917196784
13.4434006175482	2.73252267679761
13.4260457570517	-2.73130147825557
12.6827732931543	2.64928722078907
12.6674199593891	-2.65027939549307
11.9411767302398	2.57110949760554
11.9281632225531	-2.57383055768524
11.2210065556327	2.4978248679209
11.2104102688117	-2.50133869526947
10.5240037505841	2.42790426775021
10.5153258428147	-2.43135459156662
9.85087757393179	2.35916841100666
9.843388771707	-2.36218896990035
9.20085463066081	2.28950410138489
9.19397495806819	-2.29209685932162
8.57206365132319	2.21795272959446
7.96250829207218	2.1451113204203
7.37112347546688	2.07300223326638
6.79890133938218	2.0039510573462
6.24837326291411	1.93827260471328
8.56542162109337	-2.22024382921293
7.9558666759167	-2.14723373627415
7.36431791035639	-2.07505929240689
6.79180042563759	-2.00598482798273
6.24082372250736	-1.94022298954777
5.71262777776683	-1.87537848065677
5.72084545149711	1.87371336717859
5.20597857264876	-1.80825809042474
4.71851254772241	-1.73545861023698
4.24953123460097	-1.65268162069706
3.80323657997283	-1.5576526286599
5.21510541372243	1.80733053123914
4.72851258866669	1.73617218172598
3.81049022433916	1.56319944457131
4.25925023545166	1.65611734423101
305.385862772766	1.14040518930936e-07
287.65599962157	7.83163651707497e-08
307.190386420091	-1.52071123991904e-07
285.914435490356	7.04811350948908e-08
284.178562868856	8.55616548722793e-08
282.448376555516	7.19363693058028e-08
18.1113637894467	4.66864745018613
3.77220448002985	-2.83478102805358
3.67945810033405	2.73960774944231
3.38463447045806	-1.45558156360655
2.99377964415363	-1.35410700091004
2.62956281519603	-1.25690879777818
3.38902717988071	1.4610258609967
2.99642126179575	1.35840198523027
2.63129405555548	1.26006107625986
280.723870946128	7.89071237794481e-08
272.18638208039	1.25885016966087e-07
273.882560198164	1.25149751034614e-07
263.790141592198	1.53325029700335e-07
262.127787836723	1.03030544235105e-07
275.584394111549	1.52996370551828e-07
260.471053952094	1.53469847261056e-07
258.819934822359	1.25115540504372e-07
257.174425739683	9.1297099574783e-08
279.005039472013	-1.19216000959987e-09
255.534521222206	9.01372214923146e-08
253.900216539653	8.28027038601853e-08
236.291112675025	2.59121751611247e-07
237.864131065401	1.94223007010663e-07
239.442697182058	2.25813486576243e-07
241.026816057389	2.24617514754666e-07
242.616492209471	2.53195461402678e-07
244.211730302062	2.61819526583412e-07
245.812535355254	2.94679585286992e-07
247.418912668965	3.26585598647844e-07
252.271505990831	2.35604552534241e-09
29.7034452583219	3.3416882006854
27.5515161026449	3.3509705739995
28.6177015722094	3.34876342519465
26.5023905121356	-3.35105271199257
29.7021163621022	-3.34360583007478
27.5499485210302	-3.35374734657947
28.6162789732758	-3.35107990471803
2.29290512364724	1.16607555773461
2.29167209057005	-1.16380597330899
1.98033187932588	1.07475437184837
1.97939718917162	-1.07312566805501
1.69227739120313	0.984715908658376
1.69153532679164	-0.983551161806219
1.42755748602928	0.895330394700691
1.42694785605322	-0.894508811089548
1.18481963366269	-0.805941796579826
1.18533122413476	0.806499716741306
277.291896362261	3.38469458405211e-07
234.72363766498	2.18614594871269e-07
233.16170140781	2.22589097820247e-07
231.605299281342	2.03509028295912e-07
230.054426526562	2.31445517862028e-07
228.509078840099	2.23065196536254e-07
226.969251343044	1.7872396684826e-07
250.64837788794	-3.13236109180434e-07
249.030872564422	5.65532452896991e-07
36.6184339066355	-3.20056899813131
30.8073008046757	-3.33178788672352
36.6191624592445	3.19998671500626
30.8085340375943	3.33022382614526
31.9326281205062	3.31423591121388
35.4188691479523	3.23640371011507
33.0756636414669	3.29340933718225
34.2377164339099	3.26751240493275
31.9315038666503	-3.31550491444204
35.4180573395596	-3.23710356312803
33.0746511802944	-3.29444247603263
34.2368095160193	-3.26835943241757
0.965129532411772	0.718418612956786
0.766852109305249	0.631356150732179
0.436257115024731	0.460420849508744
0.590604908758756	0.545380066720883
0.964702147822231	-0.718073311778235
0.436134088938991	-0.460419622555867
0.590379358474717	-0.545326272240791
0.766516884842348	-0.6311834576091
0.303434129474504	-0.376827272999799
0.303490094872909	0.376819349484435
37.8379298697976	-3.15863994343985
37.8385868953113	3.15815382327635
39.0765544052548	-3.11114419646738
39.0771489572115	3.11073974542039
40.3344057867231	-3.05795199555779
40.3349428436629	3.05761727538556
41.6120241258433	2.99876797759998
42.908359115022	2.93416356219643
41.6115403050625	-2.99904497606144
42.9079233010122	-2.93439315531449
225.434938764569	1.46465843672144e-07
220.865066762319	4.61671327334212e-07
222.382860677462	6.34602471794032e-07
217.845977454265	3.87733260720502e-07
216.344670284301	3.84452935542345e-07
214.848848136315	3.69256113269545e-07
219.352774759419	4.03445724772578e-07
213.358507343033	4.09512026899872e-07
211.873643220785	4.17886946768586e-07
210.394251618023	3.6714076993849e-07
208.920328075266	3.81481502054193e-07
207.451868387267	3.86125662412556e-07
205.988868338421	4.15639690887204e-07
204.531324186434	3.76332944029834e-07
162.031494616636	7.52791230324013e-07
163.321885905878	7.89276030144226e-07
164.617612628822	7.87048646366806e-07
203.079230981125	3.70951276307263e-07
165.918678309022	7.91826841817223e-07
167.225086983591	7.64576486150803e-07
168.536841881702	8.40344512920144e-07
169.853947162281	8.40938438176342e-07
171.176406781049	8.9051145429897e-07
172.504225539092	9.90183543270184e-07
201.632584573372	3.45980417371106e-07
200.191379958697	2.39019078904223e-07
177.869116840747	4.5320881303379e-07
179.223776335529	5.02623188750051e-07
197.32530252667	8.42514217995471e-07
195.900399658488	6.29619849730825e-07
180.583814702214	5.38667507002377e-07
194.480927514912	6.08984157511594e-07
193.066878966953	5.8494025945155e-07
191.658249405532	5.73372554307089e-07
190.255034650905	5.59905622421475e-07
188.857230851806	5.54305035038727e-07
181.949236331026	5.52792893904197e-07
183.320044987086	5.43690229282134e-07
187.464834142773	5.67378424225912e-07
186.077839943272	6.12990857351559e-07
184.696244963661	6.00854572624376e-07
223.906125120612	-5.44624225953805e-07
176.51982993757	2.66713040555921e-07
160.746435324874	7.23750698039538e-07
159.466703646805	7.26715557397561e-07
44.2238990799612	2.86373124133616
44.2235060900335	-2.86392121041813
45.5586053112892	2.78738368855346
45.5582509160706	-2.78753969752183
46.9124432105854	2.7050354496285
46.9121248072602	-2.70516165943712
48.2853687773301	2.61660787718152
48.2850866386349	-2.61670843157972
49.6773032167817	2.52200503269604
49.6770595365338	-2.52208950987648
0.192353153810555	0.295318477898038
0.192330861936131	-0.295322925429113
0.103369109909068	0.216710554987017
0.103361458905106	-0.21671181064631
0.0375478623362064	0.141809530127853
0.0375458959403772	-0.141809610600185
-0.0029221511394284	0.0715244811360942
-0.00292237734187362	-0.0715244317581181
158.192296751662	6.93518231970752e-07
51.0882047298254	2.42103712687339
51.0879902804865	-2.42111985467062
52.5181706763871	2.31361270628085
52.5179706362794	-2.31369197439853
53.9671598094788	2.19974120327641
53.9669715551066	-2.19981092449535
55.4350899718176	2.0793395322208
55.4349143310462	-2.07939840911471
56.9219122766874	1.95230552837095
56.9217494806296	-1.9523540907206
58.4275894429095	1.81854322710653
58.4274394450347	-1.8185821060131
156.923210287747	6.16894447207431e-07
145.740358986524	1.18237730733529e-06
144.524297991896	1.18784461642599e-06
143.313520667353	1.14987668254317e-06
142.10802417169	1.15477228145467e-06
146.961708030834	1.16153101317566e-06
140.907804904874	1.12926935619175e-06
139.712859653208	1.01278119695163e-06
155.65943995049	4.70878746311638e-07
148.188348169186	1.25647064371393e-06
154.400978542871	1.56430083139095e-07
153.147789413733	-2.10139984987198e-06
138.523185101577	1.07072761593944e-06
137.338777731591	9.35502935573915e-07
150.657522739872	1.6260591258685e-06
149.420283974448	1.41676520165786e-06
59.9520885185221	1.67796248135135
59.9519517720854	-1.67799215955406
136.15963432502	7.58068868567541e-07
61.495384137087	1.53048646457257
61.4952629964342	-1.53050752298922
69.4923779535422	0.684918080308433
67.855340087998	0.869373739193334
69.4922848359674	-0.684933020827363
67.8552420706671	-0.869395418124372
71.1489963339219	0.48887983571341
71.1489052212861	-0.48888860737167
66.2372321948439	1.04566472982021
66.2371303022809	-1.04569504389925
72.8265456260229	-0.260495787849063
72.8266548308565	0.26049351408784
85.69161784553	-3.24169665081794e-07
86.6236474685967	8.34911683209733e-08
87.5572987905026	5.09040794571813e-07
84.7700513553445	-1.28970269025128e-06
83.8455121112117	-1.72369096957184e-06
82.9383368264556	-3.05335582490018e-06
88.4983819766304	8.67021974798599e-07
105.268467326773	1.66132564418438e-06
104.240667244387	1.40022752865687e-06
106.301446327158	1.75787223419873e-06
102.200589305255	1.23112620400209e-06
103.218041120498	1.36147252263741e-06
101.188304241086	9.95287045204608e-07
107.3396061948	2.06087383494827e-06
120.20265146894	1.10767313376615e-06
121.308421806888	1.2077199633611e-06
122.419412923607	1.25292042339026e-06
119.102099725336	1.06212751150388e-06
118.006763138477	9.04052900030632e-07
134.985750795446	5.76582162899013e-07
124.657070485924	1.52986675896636e-06
133.817121849625	1.79755274939812e-07
116.916638341509	6.95783988938214e-07
123.535628012028	1.31869427139747e-06
126.91564910296	1.66036394109005e-06
128.052792441608	1.75367999045474e-06
125.783742968865	1.55213431937587e-06
108.382950174699	2.23945070568568e-06
129.195176740521	1.95158299051701e-06
115.831722545377	4.74097020198606e-07
114.752011514813	-5.44030029922885e-08
63.0574227351419	1.37611465405789
63.057324393625	-1.37613471042626
64.6378970123923	1.21458650035424
64.6378011208709	-1.21462473855748
110.485204191865	3.43502132710346e-06
109.431481536734	2.6692970314215e-06
100.181190207042	7.2769105369713e-07
74.3080426902524	-3.5044540297624e-05
89.4430973003841	1.45473790240228e-06
90.3939313755866	1.89650855682549e-06
91.3492721984167	2.41123538252718e-06
98.1824434718467	-1.7714759415735e-07
99.1792317141602	3.82829953069755e-07
97.1907883932436	-9.87730024959248e-07
92.310176771646	3.03260057340116e-06
82.017801824417	-3.4582901705881e-06
81.1301550565873	-6.69914757153028e-06
74.7467783248392	4.10961966721413e-05
75.9072218453179	-4.20925537732847e-06
96.2042957276914	-2.73614049054317e-06
76.5988541172168	2.49442522839427e-05
80.2058951955038	-8.60788298906283e-06
173.837416169073	1.26527953980566e-06
130.342810051759	2.45531132762713e-06
132.653732651303	-1.53199210573659e-06
113.677499975249	-1.30855260866586e-06
93.275989085734	4.61349944393587e-06
79.3490398549529	-2.01207407402992e-05
77.6028873009276	2.96859568525432e-05
111.544127081597	6.13393575930848e-06
95.2227701969746	-1.22135149712355e-05
94.2473723218193	8.86934723515111e-06
198.755596541636	-7.93682495552062e-07
175.175884437182	-1.4208213875128e-06
151.900100950752	2.39940490783959e-06
131.49578943998	2.83506785263861e-06
112.60811791374	-2.36938685906437e-06
78.4038867484861	-8.26030432055092e-07
3960.76088397803	0


==> Experiment9/data_exp92.txt <==
-0.00292214824917741	0.0715250987393377
-0.00292214824917741	-0.0715250987393377
0.037552049232151	0.141815235943412
0.037552049232151	-0.141815235943412
0.103398255817053	0.216735579621453
0.103398255817053	-0.216735579621453
0.192464509760469	0.295408446472513
0.192464509760469	-0.295408446472513
0.303792077633116	0.377116936599075
0.303792077633116	-0.377116936599075
0.436842849834789	0.46129757891347
0.436842849834789	-0.46129757891347
0.591276352886055	0.54749397224255
0.591276352886055	-0.54749397224255
0.766860178653594	0.635324582439272
0.766860178653594	-0.635324582439272
0.963426942868134	0.724461807432276
0.963426942868134	-0.724461807432276
1.18085103029706	0.814618088448635
1.18085103029706	-0.814618088448635
1.41903496121105	0.90553636206537
1.41903496121105	-0.90553636206537
1.67790091698603	0.996983256136389
1.67790091698603	-0.996983256136389
1.95738536847144	1.08874414393344
1.95738536847144	-1.08874414393344
2.25743542011418	1.18061973794505
2.25743542011418	-1.18061973794505
2.5780059758196	1.27242337753828
2.5780059758196	-1.27242337753828
2.91905792778705	1.36397884263917
2.91905792778705	-1.36397884263917
3.28055652431894	1.45511886300802
3.28055652431894	-1.45511886300802
3.66247009234233	1.54568315193023
3.66247009234233	-1.54568315193023
4.06477023856499	1.63551703732042
4.06477023856499	-1.63551703732042
4.48743162411164	1.72447182904038
4.48743162411164	-1.72447182904038
4.93043011352272	1.81240457085411
4.93043011352272	-1.81240457085411
5.39374185548198	1.89917609211561
5.39374185548198	-1.89917609211561
5.87734410622108	1.98464982103333
5.87734410622108	-1.98464982103333
6.38121597192028	2.06869211418719
6.38121597192028	-2.06869211418719
6.90533784277049	2.15117321586142
6.90533784277049	-2.15117321586142
7.44968980859404	2.23196692337177
7.44968980859404	-2.23196692337177
8.01425119423227	2.31094912957609
8.01425119423227	-2.31094912957609
8.59900124602622	2.38799688482877
8.59900124602622	-2.38799688482877
9.20391998689754	2.46298864308648
9.20391998689754	-2.46298864308648
9.82898797234047	2.53580498644254
9.82898797234047	-2.53580498644254
10.474185593154	2.60632858270248
10.474185593154	-2.60632858270248
11.139492619736	2.67444369018896
11.139492619736	-2.67444369018896
11.8248883820027	2.7400353871912
11.8248883820027	-2.7400353871912
12.5303525178238	2.80298966300171
12.5303525178238	-2.80298966300171
13.2558647936321	2.86319410028245
13.2558647936321	-2.86319410028245
14.001404415333	2.9205377651565
14.001404415333	-2.9205377651565
14.7669499085849	2.97491059559344
14.7669499085849	-2.97491059559344
15.5524795823368	3.02620320921352
15.5524795823368	-3.02620320921352
16.3579715503286	3.07430733692039
16.3579715503286	-3.07430733692039
17.1834032186936	3.11911568259022
17.1834032186936	-3.11911568259022
18.0287514203531	3.16052141998462
18.0287514203531	-3.16052141998462
18.8939927699775	3.19841824830716
18.8939927699775	-3.19841824830716
19.7791036773638	3.23270059990195
19.7791036773638	-3.23270059990195
20.6840602106707	3.26326373934338
20.6840602106707	-3.26326373934338
21.6088379285459	3.29000368599259
21.6088379285459	-3.29000368599259
22.5534118800003	3.31281708348309
22.5534118800003	-3.31281708348309
23.5177566263163	3.33160117010264
23.5177566263163	-3.33160117010264
24.5018462284687	3.34625375118395
24.5018462284687	-3.34625375118395
25.505654238739	3.35667314481825
25.505654238739	-3.35667314481825
26.5291537518966	3.36275813960874
26.5291537518966	-3.36275813960874
27.5723174380889	3.36440803726558
27.5723174380889	-3.36440803726558
28.6351174893847	3.36152267715824
28.6351174893847	-3.36152267715824
29.7175255821629	3.35400238472985
29.7175255821629	-3.35400238472985
30.8195129002336	3.34174793528702
30.8195129002336	-3.34174793528702
31.941050145483	3.32466055649469
31.941050145483	-3.32466055649469
33.0821075304675	3.30264192527594
33.0821075304675	-3.30264192527594
34.2426547720175	3.27559415668447
34.2426547720175	-3.27559415668447
35.4226610894335	3.24341979309221
35.4226610894335	-3.24341979309221
36.6220952038396	3.20602179458509
36.6220952038396	-3.20602179458509
37.8409253386045	3.16330353244295
37.8409253386045	-3.16330353244295
39.0791192168517	3.11516878275939
39.0791192168517	-3.11516878275939
40.3366440614775	3.06152171816328
40.3366440614775	-3.06152171816328
41.6134665965441	3.0022669027723
41.6134665965441	-3.0022669027723
42.9095530470849	2.93730928837239
42.9095530470849	-2.93730928837239
44.224869138191	2.86655420983109
44.224869138191	-2.86655420983109
45.5593800955576	2.78990738022641
45.5593800955576	-2.78990738022641
46.9130506462718	2.70727488780349
46.9130506462718	-2.70727488780349
48.2858450188406	2.61856319276797
48.2858450188406	-2.61856319276797
49.6777269437549	2.52367912422269
49.6777269437549	-2.52367912422269
51.0886596543372	2.42252987757558
51.0886596543372	-2.42252987757558
52.5186058875567	2.31502301243737
52.5186058875567	-2.31502301243737
53.9675278851445	2.20106645059616
53.9675278851445	-2.20106645059616
55.435387395735	2.08056847430534
55.435387395735	-2.08056847430534
56.9221456801343	1.95343772421274
56.9221456801343	-1.95343772421274
58.4277635287501	1.81958319357222
58.4277635287501	-1.81958319357222
59.952201325268	1.6789142008033
59.952201325268	-1.6789142008033
61.4954192864353	1.53134024748395
61.4954192864353	-1.53134024748395
63.0573783647647	1.37677029558174
63.0573783647647	-1.37677029558174
64.6380435871291	1.21510916684519
64.6380435871291	-1.21510916684519
66.2373959571573	1.0462398870324
66.2373959571573	-1.0462398870324
67.8554721139643	0.869937995472771
67.8554721139643	-0.869937995472771
69.4924808992169	0.685455431256732
69.4924808992169	-0.685455431256732
71.1490718165664	0.489401615981644
71.1490718165664	-0.489401615981644
72.8266919719575	0.261111156470871
72.8266919719575	-0.261111156470871
74.3085215789008	0
74.7464174520901	0
75.9073776406484	0
76.5987254150876	0
77.602831345922	0
78.4041272346824	0
79.3491949806494	0
80.2059593484022	0
81.1302319108078	0
82.0178476829325	0
82.9383876521417	0
83.8455484285878	0
84.7700871180118	0
85.6916458117395	0
86.6236726967105	0
87.5573173481825	0
88.4983956055602	0
89.4431034523368	0
90.3939289546947	0
91.3492561167094	0
92.3101383976796	0
93.2758977884727	0
94.2469762581352	0
95.223093385689	0
96.2044334389494	0
97.1908826392045	0
98.182517881812	0
99.1792944594998	0
100.18124504343	0
101.188353245464	0
102.200633737234	0
103.218081622453	0
104.240704340252	0
105.268501616933	0
106.301478029609	0
107.339635154867	0
108.382976461785	0
109.431504271121	0
110.485221639931	0
111.544131196876	0
112.608235860125	0
113.677538396182	0
114.752041690366	0
115.831748581555	0
116.916661962988	0
118.006784721062	0
119.102119772505	0
120.202670041981	0
121.30843847566	0
122.419428033131	0
123.535641692337	0
124.657082446682	0
125.783753306842	0
126.915657299761	0
128.052797469322	0
129.195176876028	0
130.342798597261	0
131.495665727215	0
132.653781377012	0
133.817148674707	0
134.985770765365	0
136.159650811099	0
137.338791991126	0
138.523197501809	0
139.712870556726	0
140.907814386701	0
142.108032239866	0
143.313527381719	0
144.524303095161	0
145.740362680565	0
146.961709455817	0
148.188346756381	0
149.420277935342	0
150.657506363466	0
151.900035429258	0
153.14786853901	0
154.40100911686	0
155.659460604854	0
156.923226462988	0
158.19231016928	0
159.466715219813	0
160.746445128809	0
162.031503428672	0
163.321893670052	0
164.617619421905	0
165.918684271549	0
167.225091824728	0
168.536845705668	0
169.853949557137	0
171.176407040509	0
172.504221835823	0
173.837397641843	0
175.175938176125	0
176.519847175071	0
177.869128394003	0
179.223785607216	0
180.583822608045	0
181.949243208937	0
183.3200512415	0
184.696250556578	0
186.077845024321	0
187.464838534234	0
188.857234995264	0
190.255038335853	0
191.658252504005	0
193.066881467362	0
194.480929213268	0
195.900399748833	0
197.32529710101	0
198.755625316657	0
200.191388462613	0
201.632590625767	0
203.079235913125	0
204.531328451885	0
205.98887238951	0
207.451871893798	0
208.920331152956	0
210.394254375667	0
211.87364579118	0
213.358509649362	0
214.848850220794	0
216.344671796834	0
217.845978689695	0
219.352775232523	0
220.865065779475	0
222.382854705793	0
223.906146407881	0
225.434945303389	0
226.969255831292	0
228.509082451959	0
230.054429647246	0
231.605301920574	0
233.161703796999	0
234.723639823308	0
236.291114568095	0
237.864132621845	0
239.442698597011	0
241.02681712811	0
242.616492871799	0
244.211730506961	0
245.812534734793	0
247.418910278893	0
249.03086188534	0
250.648394322792	0
252.271512382565	0
253.900220878726	0
255.534524648188	0
257.174428550779	0
258.819937469358	0
260.471056309888	0
262.127790001544	0
263.790143496785	0
265.45812177147	0
267.131729824924	0
268.810972680062	0
270.495855383462	0
272.186383005471	0
273.882560640299	0
275.584393406109	0
277.291886445127	0
279.005044923735	0
280.723874032564	0
282.448378986605	0
284.178565025291	0
285.914437412622	0
287.656001437248	0
289.403262412578	0
291.156225676885	0
292.914896593411	0
294.679280550449	0
296.44938296149	0
298.225209265298	0
300.006764926019	0
301.794055433294	0
303.587086302382	0
305.385863074235	0
307.190391315638	0
309.000676619304	0
310.816724603999	0
312.638540914618	0
314.466131222353	0
316.299501224766	0
318.138656645912	0
319.983603236461	0
321.834346773807	0
323.690893062191	0
325.553247932816	0
327.421417243955	0
329.295406881092	0
331.175222757024	0
333.060870811984	0
334.952357013777	0
336.849687357883	0
338.752867867587	0
340.661904594119	0
342.576803616756	0
344.497571042961	0
346.424213008503	0
348.356735677595	0
350.295145243016	0
352.239447926234	0
354.189649977563	0
356.145757676253	0
358.107777330658	0
360.075715278356	0
362.049577886283	0
364.029371550869	0
366.015102698178	0
368.00677778404	0
370.004403294186	0
372.007985744409	0
374.017531680668	0
376.033047679266	0
378.054540346965	0
380.082016321149	0
382.115482269949	0
384.15494489241	0
386.20041091863	0
388.251887109882	0
390.309380258807	0
392.372897189531	0
394.442444757828	0
396.518029851272	0
398.599659389389	0
400.687340323808	0
402.781079638417	0
404.880884349519	0
406.986761506001	0
409.098718189473	0
411.216761514446	0
413.34089862848	0
415.471136712354	0
417.60748298021	0
419.749944679764	0
421.898529092427	0
424.053243533477	0
426.214095352251	0
428.381091932295	0
430.554240691545	0
432.733549082486	0
434.919024592348	0
437.110674743244	0
439.308507092397	0
441.512529232265	0
443.722748790755	0
445.939173431383	0
448.16181085348	0
450.390668792339	0
452.625755019425	0
454.867077342562	0
457.1146436061	0
459.368461691108	0
461.628539515595	0
463.894885034659	0
466.167506240686	0
468.446411163579	0
470.731607870912	0
473.023104468151	0
475.320909098845	0
477.625029944827	0
479.935475226401	0
482.252253202578	0
484.575372171253	0
486.904840469417	0
489.240666473375	0
491.58285859894	0
493.931425301654	0
496.286375076998	0
498.647716460605	0
501.015458028484	0
503.38960839722	0
505.770176224211	0
508.157170207883	0
510.550599087905	0
512.950471645428	0
515.356796703294	0
517.769583126287	0
520.188839821334	0
522.614575737759	0
525.046799867512	0
527.485521245395	0
529.930748949305	0
532.382492100476	0
534.840759863719	0
537.305561447668	0
539.776906104993	0
542.254803132707	0
544.73926187236	0
547.230291710313	0
549.727902077997	0
552.232102452145	0
554.742902355074	0
557.260311354922	0
559.78433906593	0
562.314995148678	0
564.85228931037	0
567.396231305113	0
569.946830934156	0
572.504098046164	0
575.068042537531	0
577.638674352603	0
580.216003483998	0
582.800039972859	0
585.390793909154	0
587.988275431954	0
590.59249472972	0
593.203462040587	0
595.821187652674	0
598.445681904367	0
601.07695518461	0
603.715017933207	0
606.359880641144	0
609.011553850877	0
611.670048156614	0
614.335374204678	0
617.007542693779	0
619.686564375349	0
622.372450053844	0
625.065210587075	0
627.76485688652	0
630.471399917681	0
633.184850700354	0
635.905220309015	0
638.632519873144	0
641.366760577525	0
644.107953662626	0
646.856110424932	0
649.61124221727	0
652.373360449183	0
655.142476587272	0
657.918602155541	0
660.70174873577	0
663.491927967869	0
666.289151550231	0
669.093431240125	0
671.904778854034	0
674.72320626805	0
677.548725418239	0
680.381348301033	0
683.221086973599	0
686.067953554243	0
688.921960222769	0
691.783119220899	0
694.651442852681	0
697.526943484843	0
700.409633547237	0
703.299525533224	0
706.196632000104	0
709.100965569533	0
712.012538927894	0
714.931364826771	0
717.857456083368	0
720.790825580902	0
723.731486269081	0
726.679451164521	0
729.634733351177	0
732.597345980807	0
735.567302273408	0
738.544615517688	0
741.529299071479	0
744.521366362262	0
747.520830887587	0
750.527706215547	0
753.542005985286	0
756.563743907417	0
759.592933764567	0
762.629589411833	0
765.67372477728	0
768.725353862419	0
771.784490742755	0
774.851149568248	0
777.925344563828	0
781.007090029936	0
784.096400343046	0
787.193289956122	0
790.297773399255	0
793.409865280103	0
796.529580284491	0
799.656933176936	0
802.791938801181	0
805.934612080751	0
809.084968019584	0
812.243021702495	0
815.408788295798	0
818.582283047886	0
821.763521289819	0
824.952518435866	0
828.149289984162	0
831.353851517264	0
834.56621870277	0
837.786407293918	0
841.014433130237	0
844.250312138134	0
847.49406033153	0
850.745693812517	0
854.005228771968	0
857.27268149022	0
860.548068337678	0
863.831405775541	0
867.122710356413	0
870.421998725006	0
873.729287618808	0
877.044593868774	0
880.36793440004	0
883.699326232584	0
887.038786481954	0
890.386332359999	0
893.741981175562	0
897.105750335246	0
900.477657344106	0
903.857719806432	0
907.24595542648	0
910.642382009235	0
914.047017461196	0
917.459879791126	0
920.880987110844	0
924.310357636019	0
927.74800968698	0
931.193961689513	0
934.648232175662	0
938.110839784575	0
941.581803263352	0
945.061141467827	0
948.548873363499	0
952.045018026329	0
955.54959464364	0
959.062622514966	0
962.584121052994	0
966.114109784389	0
969.652608350769	0
973.199636509564	0
976.75521413498	0
980.319361218903	0
983.892097871889	0
987.473444324067	0
991.063420926155	0
994.662048150382	0
998.269346591531	0
1001.8853369679	0
1005.51004012231	0
1009.14347702316	0
1012.78566876541	0
1016.43663657166	0
1020.09640179316	0
1023.76498591097	0
1027.44241053688	0
1031.12869741468	0
1034.82386842108	0
1038.52794556702	0
1042.24095099858	0
1045.96290699831	0
1049.69383598625	0
1053.43376052114	0
1057.18270330165	0
1060.94068716744	0
1064.70773510052	0
1068.48387022633	0
1072.26911581508	0
1076.06349528291	0
1079.86703219319	0
1083.6797502578	0
1087.50167333841	0
1091.33282544778	0
1095.17323075108	0
1099.02291356721	0
1102.88189837021	0
1106.7502097905	0
1110.62787261645	0
1114.51491179558	0
1118.41135243608	0
1122.31721980826	0
1126.23253934594	0
1130.15733664792	0
1134.09163747951	0
1138.03546777397	0
1141.98885363407	0
1145.95182133362	0
1149.92439731903	0
1153.90660821083	0
1157.8984808053	0
1161.90004207616	0
1165.91131917606	0
1169.9323394383	0
1173.96313037851	0
1178.00371969637	0
1182.05413527725	0
1186.11440519394	0
1190.18455770852	0
1194.26462127403	0
1198.35462453627	0
1202.45459633571	0
1206.56456570926	0
1210.68456189211	0
1214.81461431973	0
1218.9547526297	0
1223.10500666368	0
1227.26540646934	0
1231.43598230241	0
1235.61676462866	0
1239.80778412591	0
1244.00907168618	0
1248.22065841768	0
1252.44257564704	0
1256.67485492137	0
1260.91752801048	0
1265.17062690906	0
1269.43418383897	0
1273.7082312514	0
1277.99280182928	0
1282.28792848951	0
1286.59364438538	0
1290.9099829089	0
1295.2369776933	0
1299.57466261534	0
1303.92307179794	0
1308.28223961266	0
1312.65220068213	0
1317.03298988279	0
1321.42464234748	0
1325.82719346798	0
1330.24067889784	0
1334.66513455506	0
1339.10059662484	0
1343.5471015624	0
1348.00468609577	0
1352.47338722886	0
1356.9532422441	0
1361.44428870562	0
1365.94656446218	0
1370.46010765024	0
1374.98495669705	0
1379.52115032372	0
1384.06872754851	0
1388.62772768999	0
1393.19819037033	0
1397.78015551857	0
1402.37366337409	0
1406.97875448992	0
1411.5954697363	0
1416.2238503041	0
1420.86393770846	0
1425.51577379239	0
1430.17940073043	0
1434.85486103239	0
1439.54219754713	0
1444.24145346639	0
1448.95267232872	0
1453.67589802339	0
1458.41117479443	0
1463.15854724472	0
1467.91806034008	0
1472.68975941351	0
1477.47369016944	0
1482.26989868808	0
1487.07843142977	0
1491.89933523948	0
1496.73265735135	0
1501.57844539327	0
1506.43674739155	0
1511.30761177569	0
1516.1910873832	0
1521.08722346448	0
1525.99606968786	0
1530.91767614452	0
1535.85209335375	0
1540.79937226819	0
1545.75956427897	0
1550.73272122127	0
1555.71889537971	0
1560.71813949395	0
1565.73050676427	0
1570.75605085743	0
1575.79482591243	0
1580.84688654646	0
1585.91228786098	0
1590.99108544783	0
1596.08333539543	0
1601.18909429521	0
1606.30841924796	0
1611.4413678705	0
1616.58799830223	0
1621.74836921207	0
1626.92253980517	0
1632.11056983014	0
1637.31251958596	0
1642.52844992948	0
1647.75842228263	0
1653.00249864001	0
1658.26074157658	0
1663.53321425534	0
1668.81998043538	0
1674.12110447984	0
1679.43665136417	0
1684.76668668449	0
1690.11127666606	0
1695.47048817194	0
1700.84438871187	0
1706.23304645117	0
1711.63653021987	0
1717.05490952212	0
1722.48825454557	0
1727.93663617103	0
1733.40012598239	0
1738.87879627651	0
1744.37272007356	0
1749.88197112728	0
1755.4066239357	0
1760.94675375186	0
1766.50243659483	0
1772.07374926092	0
1777.6607693351	0
1783.2635752027	0
1788.88224606124	0
1794.5168619325	0
1800.16750367495	0
1805.83425299632	0
1811.5171924664	0
1817.21640553014	0
1822.93197652102	0
1828.66399067471	0
1834.41253414289	0
1840.17769400751	0
1845.95955829518	0
1851.75821599202	0
1857.57375705866	0
1863.40627244564	0
1869.25585410912	0
1875.12259502694	0
1881.00658921492	0
1886.90793174354	0
1892.82671875515	0
1898.76304748127	0
1904.7170162604	0
1910.68872455626	0
1916.67827297623	0
1922.68576329057	0
1928.71129845154	0
1934.7549826134	0
1940.81692115258	0
1946.89722068841	0
1952.99598910427	0
1959.11333556928	0
1965.24937056031	0
1971.40420588472	0
1977.57795470349	0
1983.77073155477	0
1989.98265237828	0
1996.21383453993	0
2002.46439685726	0
2008.73445962532	0
2015.0241446433	0
2021.33357524164	0
2027.6628763099	0
2034.01217432523	0
2040.38159738157	0
2046.77127521953	0
2053.18133925697	0
2059.61192262041	0
2066.06316017707	0
2072.53518856793	0
2079.02814624136	0
2085.54217348777	0
2092.07741247499	0
2098.63400728473	0
2105.21210394989	0
2111.81185049257	0
2118.43339696352	0
2125.07689548233	0
2131.74250027873	0
2138.43036773484	0
2145.14065642887	0
2151.87352717959	0
2158.6291430923	0
2165.40766960584	0
2172.209274541	0
2179.03412815012	0
2185.88240316823	0
2192.75427486539	0
2199.64992110066	0
2206.56952237744	0
2213.51326190062	0
2220.48132563494	0
2227.47390236543	0
2234.49118375923	0
2241.53336442954	0
2248.60064200117	0
2255.69321717813	0
2262.81129381319	0
2269.95507897947	0
2277.12478304427	0
2284.32061974502	0
2291.54280626763	0
2298.79156332715	0
2306.06711525091	0
2313.3696900644	0
2320.69951957961	0
2328.05683948629	0
2335.44188944607	0
2342.85491318958	0
2350.29615861674	0
2357.76587790015	0
2365.2643275921	0
2372.79176873494	0
2380.34846697509	0
2387.93469268097	0
2395.55072106489	0
2403.19683230896	0
2410.8733116955	0
2418.58044974172	0
2426.31854233936	0
2434.08789089899	0
2441.88880249958	0
2449.72159004328	0
2457.58657241585	0
2465.48407465293	0
2473.41442811226	0
2481.3779706524	0
2489.37504681809	0
2497.40600803244	0
2505.47121279651	0
2513.5710268966	0
2521.70582361925	0
2529.87598397494	0
2538.08189693031	0
2546.32395964983	0
2554.60257774683	0
2562.91816554499	0
2571.27114635026	0
2579.66195273403	0
2588.09102682815	0
2596.55882063227	0
2605.06579633412	0
2613.61242664359	0
2622.19919514142	0
2630.8265966426	0
2639.49513757649	0
2648.20533638325	0
2656.95772392864	0
2665.75284393735	0
2674.59125344639	0
2683.47352327965	0
2692.40023854463	0
2701.37199915297	0
2710.38942036573	0
2719.45313336541	0
2728.56378585613	0
2737.72204269347	0
2746.92858654606	0
2756.18411859111	0
2765.48935924543	0
2774.84504893477	0
2784.2519489039	0
2793.71084206969	0
2803.22253392076	0
2812.78785346604	0
2822.40765423636	0
2832.08281534238	0
2841.81424259246	0
2851.60286967565	0
2861.44965941359	0
2871.35560508695	0
2881.32173184157	0
2891.34909818073	0
2901.43879754953	0
2911.59196001915	0
2921.80975407848	0
2932.09338854158	0
2942.44411458081	0
2952.8632278955	0
2963.35207102782	0
2973.91203583808	0
2984.54456615357	0
2995.25116060573	0
3006.03337567289	0
3016.89282894687	0
3027.8312026444	0
3038.85024738616	0
3049.95178626906	0
3061.13771926057	0
3072.41002794665	0
3083.77078066933	0
3095.22213809416	0
3106.76635925239	0
3118.40580810917	0
3130.14296071502	0
3141.9804130063	0
3153.92088932793	0
3165.96725176354	0
3178.12251036876	0
3190.38983441821	0
3202.77256479271	0
3215.27422765269	0
3227.89854956623	0
3240.64947428744	0
3253.53118141294	0
3266.54810718175	0
3279.7049677313	0
3293.00678517597	0
3306.45891694352	0
3320.06708888466	0
3333.83743277362	0
3347.7765289382	0
3361.89145491379	0
3376.18984120455	0
3390.67993547624	0
3405.37067680854	0
3420.27178202197	0
3435.39384659385	0
3450.74846332431	0
3466.34836276224	0
3482.20758052575	0
3498.34165815696	0
3514.7678861957	0
3531.50560096372	0
3548.57655047117	0
3566.00535040974	0
3583.82005921126	0
3602.052912942	0
3620.74127853515	0
3639.92891119491	0
3659.66764511298	0
3680.01971746626	0
3701.06104579677	0
3722.88599145798	0
3745.61453732006	0
3769.4035893949	0
3794.46577439809	0
3821.10298628552	0
3849.77216805234	0
3881.23272867496	0
3916.95309007643	0
3960.7608839781	0

